Embedding Dependencies Between Wind Farms in Distributionally Robust Optimal Power Flow

The increasing share of renewables in the electricity generation mix comes along with an increasing uncertainty in power supply. In the recent years, distributionally robust optimization has gained significant interest due to its ability to make informed decisions under uncertainty, which are robust to misrepresentations of the distributional information (e.g., from probabilistic forecasts). This is achieved by introducing an ambiguity set that describes the potential deviations from an empirical distribution of all uncertain parameters. However, this set typically overlooks the inherent dependencies of uncertainty, e.g., spatial dependencies of weather-dependent energy sources. This paper goes beyond the state-of-the-art models by embedding such dependencies within the definition of ambiguity set. In particular, we propose a new copula-based ambiguity set which is tailored to capture any type of dependencies. The resulting problem is reformulated as a conic program which is kept generic such that it can be applied to any decision-making problem under uncertainty in power systems. Given the Optimal Power Flow (OPF) problem as one of the main potential applications, we illustrate the performance of our proposed distributionally robust model applied to i) a DC-OPF problem for a meshed transmission system and ii) an AC-OPF problem using LinDistFlow approximation for a radial distribution system.

==> CopulaDependentOPF_Independent_rho1_005_EENS.dat <==
0.0025118864315095794 2.14482968987912
0.003981071705534973 0.1288365936651353
0.00630957344480193 0.0
0.01 0.0
0.015848931924611134 0.0
0.025118864315095794 0.0
0.039810717055349734 0.0
0.06309573444801933 0.0
0.1 0.0
0.15848931924611132 0.0
0.251188643150958 0.0
0.3981071705534972 0.0
0.6309573444801932 0.0


==> CopulaDependentOPF_Independent_rho1_008_EENS.dat <==
0.0001 4.610342279196266
0.00015848931924611142 6.60208757299924
0.00025118864315095795 6.500203428496266
0.0003981071705534973 5.386102758673532
0.000630957344480193 3.898482072647413
0.001 3.604894130591358
0.001584893192461114 1.510564623648202
0.0025118864315095794 0.7581968939798175
0.003981071705534973 0.029262130147734808
0.00630957344480193 0.0
0.01 0.0
0.015848931924611134 0.0
0.025118864315095794 0.0
0.039810717055349734 0.0
0.06309573444801933 0.0
0.1 0.0
0.15848931924611132 0.0
0.251188643150958 0.0
0.3981071705534972 0.0
0.6309573444801932 0.0
1.0 0.0


==> CopulaDependentOPF_Independent_rho1_01_EENS.dat <==
0.0001 4.246059404413594
0.00015848931924611142 5.0564113026905195
0.00025118864315095795 4.1554249769737055
0.0003981071705534973 3.3364930077320762
0.000630957344480193 2.3662326067278365
0.001 1.3532042020969228
0.001584893192461114 0.8824273812238721
0.0025118864315095794 0.4466723396769554
0.003981071705534973 0.0
0.00630957344480193 0.0
0.01 0.0
0.015848931924611134 0.0
0.025118864315095794 0.0
0.039810717055349734 0.0
0.06309573444801933 0.0
0.1 0.0
0.15848931924611132 0.0
0.251188643150958 0.0
0.3981071705534972 0.0
0.6309573444801932 0.0
1.0 0.0


==> CopulaDependentOPF_Independent_rho2_001_EENS.dat <==
0.1 0.0
0.15848931924611132 0.0
0.251188643150958 0.0
0.3981071705534972 0.0
0.6309573444801932 0.0
1.0 0.0


==> CopulaDependentOPF_Independent_rho2_002_EENS.dat <==
0.0001 1.7064867848123408
0.00015848931924611142 1.5563743297268309
0.00025118864315095795 1.3327180199169666
0.0003981071705534973 1.1460217045845362
0.000630957344480193 1.0009680776123838
0.001 0.9344558207334731
0.001584893192461114 0.7391163755623642
0.0025118864315095794 0.5328143882639752
0.003981071705534973 0.1937354398448679
0.00630957344480193 0.0950667601598305
0.01 0.0
0.015848931924611134 0.0
0.025118864315095794 0.0
0.039810717055349734 0.0
0.06309573444801933 0.0
0.1 0.0
0.15848931924611132 0.0
0.251188643150958 0.0
0.3981071705534972 0.0
0.6309573444801932 0.0
1.0 0.0


==> CopulaDependentOPF_Independent_rho2_01_EENS.dat <==
0.0001 0.2808399778497594
0.00015848931924611142 0.4052359329586484
0.00025118864315095795 0.2988701252768708
0.0003981071705534973 0.21987114033592467
0.000630957344480193 0.15787452616208145
0.001 0.10529828717330436
0.001584893192461114 0.04824254644566043
0.0025118864315095794 0.0
0.003981071705534973 0.0
0.00630957344480193 0.0
0.01 0.0
0.015848931924611134 0.0
0.025118864315095794 0.0
0.039810717055349734 0.0
0.06309573444801933 0.0
0.1 0.0
0.15848931924611132 0.0
0.251188643150958 0.0
0.3981071705534972 0.0
0.6309573444801932 0.0
1.0 0.0


==> DataFigure/ClaytonCopulaSample.dat <==
0.30260731510727096 0.5715169357840512
1.436458657077785 1.4791954265937683
0.9256348629089562 2.20410200602947
0.07349843939415593 0.42741663765797167
0.4201432357728928 0.419471241864269
1.4412935044342046 0.49658021798640306
1.0831100740638644 0.4579731155324671
0.24884626595926668 2.0487370006308336
0.7096883956956657 0.27510126331811496
0.16030299176041896 0.058180650389749275
1.318129350716565 0.22486413285659526
0.6388294502643892 1.0656183778648745
0.546413095472334 0.5553610469352311
0.5873431846381152 0.04313772103094846
0.13534498590034574 2.2033775221345535
0.26768978030247464 0.14009500892881135
0.0032602211637607595 0.003602890437339311
0.6004071198979444 0.6110062760338901
0.37199366617158736 0.49108975787467285
0.46478862723769737 0.6712346664654361
0.019428904454740898 0.22914411840023913
0.4130129222186788 0.39325400616448103
0.5554738154106967 0.532363220244688
0.46286363787641027 0.18905010161568772
0.22790347503325203 0.8078719413828065
0.5088360675932666 0.27949276708779053
1.6215836725949013 0.13922429262918967
0.7029186118834772 2.0864403953143156
0.5218144095561634 1.0499125632842194
0.7326476879872096 0.510991672892624
0.23414281735520764 1.6513005708166133
0.10065875526824605 0.40438206350801503
0.14847567030352896 0.7077204821601955
0.44511868007051225 0.35887928906506367
0.3218813299788444 0.5249504305301185
0.10465068047828852 0.40347024567095546
1.1844600307933026 0.5966680066126311
0.9077648095812354 0.5048684923772384
0.2906333936358299 0.866294858420452
2.8146301438185497 1.120505523027456
0.01884197877087915 0.10666491012578211
0.9938926139380658 0.7959274076565619
0.1951436837593674 0.38997956185010385
1.5067921202814034 0.750407529399021
0.5417020585212476 1.3779262023931493
0.44416283886566915 0.21658479769403244
0.09837626317985118 0.22920018607358922
0.020450662516065542 0.5617376218820477
0.15106377359023668 0.2455576625461975
0.34995169252014635 0.5438922991400112
0.37025573563714254 1.269445688381717
1.2729534396577649 2.262587436477391
0.9951601566848414 1.6953097045782475
0.06489324743265991 0.13480723415001133
0.25505597379622746 0.24918374513474553
0.0025894655545087354 0.010925775335491168
0.015799362811891256 0.03748932680842831
0.7329543471399731 0.2977860194287129
0.9560957579498625 0.3633109684505064
0.06287903183333497 0.1843437276213834
0.09147051930549797 0.33266172716731357
0.3572248048810174 1.3160064878095483
0.48407850156282356 0.8046629233561617
0.08172769419990371 0.16148975123722753
0.21568125369991042 0.28664024190952025
0.842032255015492 1.0528661363425456
0.1565022972881418 0.1525240462501541
0.4492455861394097 0.07290143359562434
0.06073368728944478 0.5440529949288888
0.6178658455426722 0.02686750673184094
0.27286079500914706 2.0214516239736113
0.9025885444664229 0.6792943238844391
0.47286820831034265 0.4519592641035297
0.18794870764990176 0.18495731713157765
0.6859867218378479 0.8373842505348603
0.36704252810160753 1.0686508631889293
0.8818303081140431 0.6157831805849693
0.13603967322046145 0.051186611854760235
0.0214560979188294 0.0016141680452871736
1.1338406644313654 0.25174250824871963
0.8303346722929926 1.0158368887427558
0.6275753840989524 0.8116565156699487
1.1114618416073272 1.6556882191118332
0.28413985960291627 0.17901645857160903
0.2760842338772927 0.48438410364405776
0.18325661179777553 1.8542241356775375
0.06049624936651951 0.07627750342742816
0.3055760669857367 0.7449675915467222
0.6675536643912224 0.2979402462606317
0.42533996053446643 0.741665379820301
0.908487213318827 1.3752143487513837
0.08500420135256197 0.567527170323098
1.1970657686412387 1.8979497423025113
0.1795370672305983 1.3261263413046522
0.5643700334264122 0.14196279901539244
1.1399150715793833 0.8436121787051849
0.21362559945785534 0.19753173961134043
0.1951370064676278 0.2691085911360381
1.1762808252502646 0.20546885075580856
0.15418224971717176 0.043943963211315364
0.05485316560685046 0.07820785638386313
0.9242299963491334 0.7373946484264245
0.03983080883875754 0.07605236418737724
0.031140925620446687 0.3875492700643215
0.751152579083728 0.6223386620034363
1.1610839766299506 0.46833960644882794
0.10079449136919486 1.6296122218977727
0.4859044531285152 0.023721150244932713
0.07588677817000021 0.05023335509729678
0.03141757372085626 0.2709292323839403
0.3633663198470319 0.17176553535460282
0.4810060834614952 0.5345361866911847
0.16573527353171166 0.1912981652492156
0.6352429042488492 0.2352773955692693
0.20395332739894084 0.1554933820225736
0.2622413182878699 0.21337178243459842
0.058946131544861356 0.9135308409976112
0.5445712746513693 2.1105260220464888
0.0014580070906103633 0.02252712944598549
0.03105404754722261 0.02899845295284889
1.7585873349949903 0.8620287931131636
0.1701918301592342 0.5191367158287588
0.38895045178744864 0.6820261635961286
0.3112760617652793 1.055918273827969
0.7497339457273037 1.3514274441105867
0.8191450098803514 1.549378736253322
0.0501264787095631 0.2929289226441923
0.8496024043708716 1.1191173509047978
1.027753944960115 0.2679586540165117
0.5750688470731607 1.0291657142859476
1.2879130028276324 0.808104904556266
0.28132599354747484 0.310263806425267
0.05293311443375649 0.024243875938308117
0.2130645827497789 0.5870238429524489
1.0122905041851271 1.5728171232542356
0.2898215450349474 0.03808336945989952
0.1872197862906353 0.41506910661555385
0.5448879348423114 0.07368065316460189
0.054700420124806165 0.18911547536760945
0.23959437019684152 0.13310427912532657
0.1921041212565964 0.3873707816893397
0.03952140395858892 0.01288888963899591
0.02293715589268794 0.1573700851121691
0.289394200633282 0.3961491289977879
1.5395128423975772 1.0023447749297618
0.39604641738634816 0.33320133500983695
0.24780556157949266 0.30220162918162485
0.4735738811373252 1.731449218217472
0.846634068061149 0.35845742715275136
0.07389772809079449 0.4201457737617368
2.6164265879557047 1.0278731567393664
0.1260953518542814 0.2332613612908796
0.1058843832756437 0.6629988774261092
0.3417653799136086 0.10638070682013676
1.0766361284049628 0.08724726875637044
0.11428924661149364 0.058925948519141236
0.14815104856185435 0.22349352444427292
1.1727068678479151 0.31683996886903804
0.33621689510414626 0.3925486559868691
0.7409437567608408 0.25930572150388526
0.49460314315656495 0.8090058162122257
0.039321658131546366 0.36414170441863
1.9535013023395633 0.48467442444793585
0.44250936994884466 0.5128790701711685
0.2131136305827812 0.2536007661927224
0.4744568926708947 0.9426746164818637
0.6625359336539502 0.14716763007290587
0.6828242541625401 0.5142555670052265
0.2236846349518142 0.35132515316415736
1.045205927413874 0.25816650738651403
1.3534740243726673 0.3547922836226529
0.4856051549254234 1.1447993197432909
0.8462311251549224 0.03697650134266191
0.5478934583002417 0.3676064250793638
0.96694125436184 1.1966136084568657
1.1330372884438318 0.6129397467985748
0.4152470271623734 0.9634959363818829
0.08452739837575901 0.029398042360735243
0.1194998243675949 0.06520501376393789
0.02557004179815321 0.20945702112209513
0.08213534581761425 0.05450747184230589
0.2822222689946744 0.41993555709008135
0.3707573207463143 0.6114716353546829
0.44486839940378314 0.3509328360523537
0.8606077598639976 1.451678813413308
0.20839833857762333 1.2328622548212844
0.6881424610276619 0.22490600733592922
0.591791486036156 0.8206898735642764
0.2610573670179056 1.0800971956420284
0.030161439653484497 0.014667638024473557
0.14353289825651666 0.22535319051255326
0.03001559829655111 0.05736103814441577
0.25661028504760486 0.23243295818799553
0.2527965864939026 0.11956304532434045
0.151857603344507 0.287319711178418
1.377932701607838 1.2395439463359517
0.5071640078324924 0.10341434506479051
0.23599144768185096 0.13262483940068776
0.3743832181138079 0.4282924804911579
0.7571071004303258 0.9561099792569605


==> DataFigure/ComotonicCopula.dat <==
0.0 0.0 0.0
0.01 0.0 0.0
0.02 0.0 0.0
0.03 0.0 0.0
0.04 0.0 0.0
0.05 0.0 0.0
0.06 0.0 0.0
0.07 0.0 0.0
0.08 0.0 0.0
0.09 0.0 0.0
0.1 0.0 0.0
0.11 0.0 0.0
0.12 0.0 0.0
0.13 0.0 0.0
0.14 0.0 0.0
0.15 0.0 0.0
0.16 0.0 0.0
0.17 0.0 0.0
0.18 0.0 0.0
0.19 0.0 0.0
0.2 0.0 0.0
0.21 0.0 0.0
0.22 0.0 0.0
0.23 0.0 0.0
0.24 0.0 0.0
0.25 0.0 0.0
0.26 0.0 0.0
0.27 0.0 0.0
0.28 0.0 0.0
0.29 0.0 0.0
0.3 0.0 0.0
0.31 0.0 0.0
0.32 0.0 0.0
0.33 0.0 0.0
0.34 0.0 0.0
0.35 0.0 0.0
0.36 0.0 0.0
0.37 0.0 0.0
0.38 0.0 0.0
0.39 0.0 0.0
0.4 0.0 0.0
0.41 0.0 0.0
0.42 0.0 0.0
0.43 0.0 0.0
0.44 0.0 0.0
0.45 0.0 0.0
0.46 0.0 0.0
0.47 0.0 0.0
0.48 0.0 0.0
0.49 0.0 0.0
0.5 0.0 0.0
0.51 0.0 0.0
0.52 0.0 0.0
0.53 0.0 0.0
0.54 0.0 0.0
0.55 0.0 0.0
0.56 0.0 0.0
0.57 0.0 0.0
0.58 0.0 0.0
0.59 0.0 0.0
0.6 0.0 0.0
0.61 0.0 0.0
0.62 0.0 0.0
0.63 0.0 0.0
0.64 0.0 0.0
0.65 0.0 0.0
0.66 0.0 0.0
0.67 0.0 0.0
0.68 0.0 0.0
0.69 0.0 0.0
0.7 0.0 0.0
0.71 0.0 0.0
0.72 0.0 0.0
0.73 0.0 0.0
0.74 0.0 0.0
0.75 0.0 0.0
0.76 0.0 0.0
0.77 0.0 0.0
0.78 0.0 0.0
0.79 0.0 0.0
0.8 0.0 0.0
0.81 0.0 0.0
0.82 0.0 0.0
0.83 0.0 0.0
0.84 0.0 0.0
0.85 0.0 0.0
0.86 0.0 0.0
0.87 0.0 0.0
0.88 0.0 0.0
0.89 0.0 0.0
0.9 0.0 0.0
0.91 0.0 0.0
0.92 0.0 0.0
0.93 0.0 0.0
0.94 0.0 0.0
0.95 0.0 0.0
0.96 0.0 0.0
0.97 0.0 0.0
0.98 0.0 0.0
0.99 0.0 0.0
1.0 0.0 0.0
0.0 0.01 0.0
0.01 0.01 0.01
0.02 0.01 0.01
0.03 0.01 0.01
0.04 0.01 0.01
0.05 0.01 0.01
0.06 0.01 0.01
0.07 0.01 0.01
0.08 0.01 0.01
0.09 0.01 0.01
0.1 0.01 0.01
0.11 0.01 0.01
0.12 0.01 0.01
0.13 0.01 0.01
0.14 0.01 0.01
0.15 0.01 0.01
0.16 0.01 0.01
0.17 0.01 0.01
0.18 0.01 0.01
0.19 0.01 0.01
0.2 0.01 0.01
0.21 0.01 0.01
0.22 0.01 0.01
0.23 0.01 0.01
0.24 0.01 0.01
0.25 0.01 0.01
0.26 0.01 0.01
0.27 0.01 0.01
0.28 0.01 0.01
0.29 0.01 0.01
0.3 0.01 0.01
0.31 0.01 0.01
0.32 0.01 0.01
0.33 0.01 0.01
0.34 0.01 0.01
0.35 0.01 0.01
0.36 0.01 0.01
0.37 0.01 0.01
0.38 0.01 0.01
0.39 0.01 0.01
0.4 0.01 0.01
0.41 0.01 0.01
0.42 0.01 0.01
0.43 0.01 0.01
0.44 0.01 0.01
0.45 0.01 0.01
0.46 0.01 0.01
0.47 0.01 0.01
0.48 0.01 0.01
0.49 0.01 0.01
0.5 0.01 0.01
0.51 0.01 0.01
0.52 0.01 0.01
0.53 0.01 0.01
0.54 0.01 0.01
0.55 0.01 0.01
0.56 0.01 0.01
0.57 0.01 0.01
0.58 0.01 0.01
0.59 0.01 0.01
0.6 0.01 0.01
0.61 0.01 0.01
0.62 0.01 0.01
0.63 0.01 0.01
0.64 0.01 0.01
0.65 0.01 0.01
0.66 0.01 0.01
0.67 0.01 0.01
0.68 0.01 0.01
0.69 0.01 0.01
0.7 0.01 0.01
0.71 0.01 0.01
0.72 0.01 0.01
0.73 0.01 0.01
0.74 0.01 0.01
0.75 0.01 0.01
0.76 0.01 0.01
0.77 0.01 0.01
0.78 0.01 0.01
0.79 0.01 0.01
0.8 0.01 0.01
0.81 0.01 0.01
0.82 0.01 0.01
0.83 0.01 0.01
0.84 0.01 0.01
0.85 0.01 0.01
0.86 0.01 0.01
0.87 0.01 0.01
0.88 0.01 0.01
0.89 0.01 0.01
0.9 0.01 0.01
0.91 0.01 0.01
0.92 0.01 0.01
0.93 0.01 0.01
0.94 0.01 0.01
0.95 0.01 0.01
0.96 0.01 0.01
0.97 0.01 0.01
0.98 0.01 0.01
0.99 0.01 0.01
1.0 0.01 0.01
0.0 0.02 0.0
0.01 0.02 0.01
0.02 0.02 0.02
0.03 0.02 0.02
0.04 0.02 0.02
0.05 0.02 0.02
0.06 0.02 0.02
0.07 0.02 0.02
0.08 0.02 0.02
0.09 0.02 0.02
0.1 0.02 0.02
0.11 0.02 0.02
0.12 0.02 0.02
0.13 0.02 0.02
0.14 0.02 0.02
0.15 0.02 0.02
0.16 0.02 0.02
0.17 0.02 0.02
0.18 0.02 0.02
0.19 0.02 0.02
0.2 0.02 0.02
0.21 0.02 0.02
0.22 0.02 0.02
0.23 0.02 0.02
0.24 0.02 0.02
0.25 0.02 0.02
0.26 0.02 0.02
0.27 0.02 0.02
0.28 0.02 0.02
0.29 0.02 0.02
0.3 0.02 0.02
0.31 0.02 0.02
0.32 0.02 0.02
0.33 0.02 0.02
0.34 0.02 0.02
0.35 0.02 0.02
0.36 0.02 0.02
0.37 0.02 0.02
0.38 0.02 0.02
0.39 0.02 0.02
0.4 0.02 0.02
0.41 0.02 0.02
0.42 0.02 0.02
0.43 0.02 0.02
0.44 0.02 0.02
0.45 0.02 0.02
0.46 0.02 0.02
0.47 0.02 0.02
0.48 0.02 0.02
0.49 0.02 0.02
0.5 0.02 0.02
0.51 0.02 0.02
0.52 0.02 0.02
0.53 0.02 0.02
0.54 0.02 0.02
0.55 0.02 0.02
0.56 0.02 0.02
0.57 0.02 0.02
0.58 0.02 0.02
0.59 0.02 0.02
0.6 0.02 0.02
0.61 0.02 0.02
0.62 0.02 0.02
0.63 0.02 0.02
0.64 0.02 0.02
0.65 0.02 0.02
0.66 0.02 0.02
0.67 0.02 0.02
0.68 0.02 0.02
0.69 0.02 0.02
0.7 0.02 0.02
0.71 0.02 0.02
0.72 0.02 0.02
0.73 0.02 0.02
0.74 0.02 0.02
0.75 0.02 0.02
0.76 0.02 0.02
0.77 0.02 0.02
0.78 0.02 0.02
0.79 0.02 0.02
0.8 0.02 0.02
0.81 0.02 0.02
0.82 0.02 0.02
0.83 0.02 0.02
0.84 0.02 0.02
0.85 0.02 0.02
0.86 0.02 0.02
0.87 0.02 0.02
0.88 0.02 0.02
0.89 0.02 0.02
0.9 0.02 0.02
0.91 0.02 0.02
0.92 0.02 0.02
0.93 0.02 0.02
0.94 0.02 0.02
0.95 0.02 0.02
0.96 0.02 0.02
0.97 0.02 0.02
0.98 0.02 0.02
0.99 0.02 0.02
1.0 0.02 0.02
0.0 0.03 0.0
0.01 0.03 0.01
0.02 0.03 0.02
0.03 0.03 0.03
0.04 0.03 0.03
0.05 0.03 0.03
0.06 0.03 0.03
0.07 0.03 0.03
0.08 0.03 0.03
0.09 0.03 0.03
0.1 0.03 0.03
0.11 0.03 0.03
0.12 0.03 0.03
0.13 0.03 0.03
0.14 0.03 0.03
0.15 0.03 0.03
0.16 0.03 0.03
0.17 0.03 0.03
0.18 0.03 0.03
0.19 0.03 0.03
0.2 0.03 0.03
0.21 0.03 0.03
0.22 0.03 0.03
0.23 0.03 0.03
0.24 0.03 0.03
0.25 0.03 0.03
0.26 0.03 0.03
0.27 0.03 0.03
0.28 0.03 0.03
0.29 0.03 0.03
0.3 0.03 0.03
0.31 0.03 0.03
0.32 0.03 0.03
0.33 0.03 0.03
0.34 0.03 0.03
0.35 0.03 0.03
0.36 0.03 0.03
0.37 0.03 0.03
0.38 0.03 0.03
0.39 0.03 0.03
0.4 0.03 0.03
0.41 0.03 0.03
0.42 0.03 0.03
0.43 0.03 0.03
0.44 0.03 0.03
0.45 0.03 0.03
0.46 0.03 0.03
0.47 0.03 0.03
0.48 0.03 0.03
0.49 0.03 0.03
0.5 0.03 0.03
0.51 0.03 0.03
0.52 0.03 0.03
0.53 0.03 0.03
0.54 0.03 0.03
0.55 0.03 0.03
0.56 0.03 0.03
0.57 0.03 0.03
0.58 0.03 0.03
0.59 0.03 0.03
0.6 0.03 0.03
0.61 0.03 0.03
0.62 0.03 0.03
0.63 0.03 0.03
0.64 0.03 0.03
0.65 0.03 0.03
0.66 0.03 0.03
0.67 0.03 0.03
0.68 0.03 0.03
0.69 0.03 0.03
0.7 0.03 0.03
0.71 0.03 0.03
0.72 0.03 0.03
0.73 0.03 0.03
0.74 0.03 0.03
0.75 0.03 0.03
0.76 0.03 0.03
0.77 0.03 0.03
0.78 0.03 0.03
0.79 0.03 0.03
0.8 0.03 0.03
0.81 0.03 0.03
0.82 0.03 0.03
0.83 0.03 0.03
0.84 0.03 0.03
0.85 0.03 0.03
0.86 0.03 0.03
0.87 0.03 0.03
0.88 0.03 0.03
0.89 0.03 0.03
0.9 0.03 0.03
0.91 0.03 0.03
0.92 0.03 0.03
0.93 0.03 0.03
0.94 0.03 0.03
0.95 0.03 0.03
0.96 0.03 0.03
0.97 0.03 0.03
0.98 0.03 0.03
0.99 0.03 0.03
1.0 0.03 0.03
0.0 0.04 0.0
0.01 0.04 0.01
0.02 0.04 0.02
0.03 0.04 0.03
0.04 0.04 0.04
0.05 0.04 0.04
0.06 0.04 0.04
0.07 0.04 0.04
0.08 0.04 0.04
0.09 0.04 0.04
0.1 0.04 0.04
0.11 0.04 0.04
0.12 0.04 0.04
0.13 0.04 0.04
0.14 0.04 0.04
0.15 0.04 0.04
0.16 0.04 0.04
0.17 0.04 0.04
0.18 0.04 0.04
0.19 0.04 0.04
0.2 0.04 0.04
0.21 0.04 0.04
0.22 0.04 0.04
0.23 0.04 0.04
0.24 0.04 0.04
0.25 0.04 0.04
0.26 0.04 0.04
0.27 0.04 0.04
0.28 0.04 0.04
0.29 0.04 0.04
0.3 0.04 0.04
0.31 0.04 0.04
0.32 0.04 0.04
0.33 0.04 0.04
0.34 0.04 0.04
0.35 0.04 0.04
0.36 0.04 0.04
0.37 0.04 0.04
0.38 0.04 0.04
0.39 0.04 0.04
0.4 0.04 0.04
0.41 0.04 0.04
0.42 0.04 0.04
0.43 0.04 0.04
0.44 0.04 0.04
0.45 0.04 0.04
0.46 0.04 0.04
0.47 0.04 0.04
0.48 0.04 0.04
0.49 0.04 0.04
0.5 0.04 0.04
0.51 0.04 0.04
0.52 0.04 0.04
0.53 0.04 0.04
0.54 0.04 0.04
0.55 0.04 0.04
0.56 0.04 0.04
0.57 0.04 0.04
0.58 0.04 0.04
0.59 0.04 0.04
0.6 0.04 0.04
0.61 0.04 0.04
0.62 0.04 0.04
0.63 0.04 0.04
0.64 0.04 0.04
0.65 0.04 0.04
0.66 0.04 0.04
0.67 0.04 0.04
0.68 0.04 0.04
0.69 0.04 0.04
0.7 0.04 0.04
0.71 0.04 0.04
0.72 0.04 0.04
0.73 0.04 0.04
0.74 0.04 0.04
0.75 0.04 0.04
0.76 0.04 0.04
0.77 0.04 0.04
0.78 0.04 0.04
0.79 0.04 0.04
0.8 0.04 0.04
0.81 0.04 0.04
0.82 0.04 0.04
0.83 0.04 0.04
0.84 0.04 0.04
0.85 0.04 0.04
0.86 0.04 0.04
0.87 0.04 0.04
0.88 0.04 0.04
0.89 0.04 0.04
0.9 0.04 0.04
0.91 0.04 0.04
0.92 0.04 0.04
0.93 0.04 0.04
0.94 0.04 0.04
0.95 0.04 0.04
0.96 0.04 0.04
0.97 0.04 0.04
0.98 0.04 0.04
0.99 0.04 0.04
1.0 0.04 0.04
0.0 0.05 0.0
0.01 0.05 0.01
0.02 0.05 0.02
0.03 0.05 0.03
0.04 0.05 0.04
0.05 0.05 0.05
0.06 0.05 0.05
0.07 0.05 0.05
0.08 0.05 0.05
0.09 0.05 0.05
0.1 0.05 0.05
0.11 0.05 0.05
0.12 0.05 0.05
0.13 0.05 0.05
0.14 0.05 0.05
0.15 0.05 0.05
0.16 0.05 0.05
0.17 0.05 0.05
0.18 0.05 0.05
0.19 0.05 0.05
0.2 0.05 0.05
0.21 0.05 0.05
0.22 0.05 0.05
0.23 0.05 0.05
0.24 0.05 0.05
0.25 0.05 0.05
0.26 0.05 0.05
0.27 0.05 0.05
0.28 0.05 0.05
0.29 0.05 0.05
0.3 0.05 0.05
0.31 0.05 0.05
0.32 0.05 0.05
0.33 0.05 0.05
0.34 0.05 0.05
0.35 0.05 0.05
0.36 0.05 0.05
0.37 0.05 0.05
0.38 0.05 0.05
0.39 0.05 0.05
0.4 0.05 0.05
0.41 0.05 0.05
0.42 0.05 0.05
0.43 0.05 0.05
0.44 0.05 0.05
0.45 0.05 0.05
0.46 0.05 0.05
0.47 0.05 0.05
0.48 0.05 0.05
0.49 0.05 0.05
0.5 0.05 0.05
0.51 0.05 0.05
0.52 0.05 0.05
0.53 0.05 0.05
0.54 0.05 0.05
0.55 0.05 0.05
0.56 0.05 0.05
0.57 0.05 0.05
0.58 0.05 0.05
0.59 0.05 0.05
0.6 0.05 0.05
0.61 0.05 0.05
0.62 0.05 0.05
0.63 0.05 0.05
0.64 0.05 0.05
0.65 0.05 0.05
0.66 0.05 0.05
0.67 0.05 0.05
0.68 0.05 0.05
0.69 0.05 0.05
0.7 0.05 0.05
0.71 0.05 0.05
0.72 0.05 0.05
0.73 0.05 0.05
0.74 0.05 0.05
0.75 0.05 0.05
0.76 0.05 0.05
0.77 0.05 0.05
0.78 0.05 0.05
0.79 0.05 0.05
0.8 0.05 0.05
0.81 0.05 0.05
0.82 0.05 0.05
0.83 0.05 0.05
0.84 0.05 0.05
0.85 0.05 0.05
0.86 0.05 0.05
0.87 0.05 0.05
0.88 0.05 0.05
0.89 0.05 0.05
0.9 0.05 0.05
0.91 0.05 0.05
0.92 0.05 0.05
0.93 0.05 0.05
0.94 0.05 0.05
0.95 0.05 0.05
0.96 0.05 0.05
0.97 0.05 0.05
0.98 0.05 0.05
0.99 0.05 0.05
1.0 0.05 0.05
0.0 0.06 0.0
0.01 0.06 0.01
0.02 0.06 0.02
0.03 0.06 0.03
0.04 0.06 0.04
0.05 0.06 0.05
0.06 0.06 0.06
0.07 0.06 0.06
0.08 0.06 0.06
0.09 0.06 0.06
0.1 0.06 0.06
0.11 0.06 0.06
0.12 0.06 0.06
0.13 0.06 0.06
0.14 0.06 0.06
0.15 0.06 0.06
0.16 0.06 0.06
0.17 0.06 0.06
0.18 0.06 0.06
0.19 0.06 0.06
0.2 0.06 0.06
0.21 0.06 0.06
0.22 0.06 0.06
0.23 0.06 0.06
0.24 0.06 0.06
0.25 0.06 0.06
0.26 0.06 0.06
0.27 0.06 0.06
0.28 0.06 0.06
0.29 0.06 0.06
0.3 0.06 0.06
0.31 0.06 0.06
0.32 0.06 0.06
0.33 0.06 0.06
0.34 0.06 0.06
0.35 0.06 0.06
0.36 0.06 0.06
0.37 0.06 0.06
0.38 0.06 0.06
0.39 0.06 0.06
0.4 0.06 0.06
0.41 0.06 0.06
0.42 0.06 0.06
0.43 0.06 0.06
0.44 0.06 0.06
0.45 0.06 0.06
0.46 0.06 0.06
0.47 0.06 0.06
0.48 0.06 0.06
0.49 0.06 0.06
0.5 0.06 0.06
0.51 0.06 0.06
0.52 0.06 0.06
0.53 0.06 0.06
0.54 0.06 0.06
0.55 0.06 0.06
0.56 0.06 0.06
0.57 0.06 0.06
0.58 0.06 0.06
0.59 0.06 0.06
0.6 0.06 0.06
0.61 0.06 0.06
0.62 0.06 0.06
0.63 0.06 0.06
0.64 0.06 0.06
0.65 0.06 0.06
0.66 0.06 0.06
0.67 0.06 0.06
0.68 0.06 0.06
0.69 0.06 0.06
0.7 0.06 0.06
0.71 0.06 0.06
0.72 0.06 0.06
0.73 0.06 0.06
0.74 0.06 0.06
0.75 0.06 0.06
0.76 0.06 0.06
0.77 0.06 0.06
0.78 0.06 0.06
0.79 0.06 0.06
0.8 0.06 0.06
0.81 0.06 0.06
0.82 0.06 0.06
0.83 0.06 0.06
0.84 0.06 0.06
0.85 0.06 0.06
0.86 0.06 0.06
0.87 0.06 0.06
0.88 0.06 0.06
0.89 0.06 0.06
0.9 0.06 0.06
0.91 0.06 0.06
0.92 0.06 0.06
0.93 0.06 0.06
0.94 0.06 0.06
0.95 0.06 0.06
0.96 0.06 0.06
0.97 0.06 0.06
0.98 0.06 0.06
0.99 0.06 0.06
1.0 0.06 0.06
0.0 0.07 0.0
0.01 0.07 0.01
0.02 0.07 0.02
0.03 0.07 0.03
0.04 0.07 0.04
0.05 0.07 0.05
0.06 0.07 0.06
0.07 0.07 0.07
0.08 0.07 0.07
0.09 0.07 0.07
0.1 0.07 0.07
0.11 0.07 0.07
0.12 0.07 0.07
0.13 0.07 0.07
0.14 0.07 0.07
0.15 0.07 0.07
0.16 0.07 0.07
0.17 0.07 0.07
0.18 0.07 0.07
0.19 0.07 0.07
0.2 0.07 0.07
0.21 0.07 0.07
0.22 0.07 0.07
0.23 0.07 0.07
0.24 0.07 0.07
0.25 0.07 0.07
0.26 0.07 0.07
0.27 0.07 0.07
0.28 0.07 0.07
0.29 0.07 0.07
0.3 0.07 0.07
0.31 0.07 0.07
0.32 0.07 0.07
0.33 0.07 0.07
0.34 0.07 0.07
0.35 0.07 0.07
0.36 0.07 0.07
0.37 0.07 0.07
0.38 0.07 0.07
0.39 0.07 0.07
0.4 0.07 0.07
0.41 0.07 0.07
0.42 0.07 0.07
0.43 0.07 0.07
0.44 0.07 0.07
0.45 0.07 0.07
0.46 0.07 0.07
0.47 0.07 0.07
0.48 0.07 0.07
0.49 0.07 0.07
0.5 0.07 0.07
0.51 0.07 0.07
0.52 0.07 0.07
0.53 0.07 0.07
0.54 0.07 0.07
0.55 0.07 0.07
0.56 0.07 0.07
0.57 0.07 0.07
0.58 0.07 0.07
0.59 0.07 0.07
0.6 0.07 0.07
0.61 0.07 0.07
0.62 0.07 0.07
0.63 0.07 0.07
0.64 0.07 0.07
0.65 0.07 0.07
0.66 0.07 0.07
0.67 0.07 0.07
0.68 0.07 0.07
0.69 0.07 0.07
0.7 0.07 0.07
0.71 0.07 0.07
0.72 0.07 0.07
0.73 0.07 0.07
0.74 0.07 0.07
0.75 0.07 0.07
0.76 0.07 0.07
0.77 0.07 0.07
0.78 0.07 0.07
0.79 0.07 0.07
0.8 0.07 0.07
0.81 0.07 0.07
0.82 0.07 0.07
0.83 0.07 0.07
0.84 0.07 0.07
0.85 0.07 0.07
0.86 0.07 0.07
0.87 0.07 0.07
0.88 0.07 0.07
0.89 0.07 0.07
0.9 0.07 0.07
0.91 0.07 0.07
0.92 0.07 0.07
0.93 0.07 0.07
0.94 0.07 0.07
0.95 0.07 0.07
0.96 0.07 0.07
0.97 0.07 0.07
0.98 0.07 0.07
0.99 0.07 0.07
1.0 0.07 0.07
0.0 0.08 0.0
0.01 0.08 0.01
0.02 0.08 0.02
0.03 0.08 0.03
0.04 0.08 0.04
0.05 0.08 0.05
0.06 0.08 0.06
0.07 0.08 0.07
0.08 0.08 0.08
0.09 0.08 0.08
0.1 0.08 0.08
0.11 0.08 0.08
0.12 0.08 0.08
0.13 0.08 0.08
0.14 0.08 0.08
0.15 0.08 0.08
0.16 0.08 0.08
0.17 0.08 0.08
0.18 0.08 0.08
0.19 0.08 0.08
0.2 0.08 0.08
0.21 0.08 0.08
0.22 0.08 0.08
0.23 0.08 0.08
0.24 0.08 0.08
0.25 0.08 0.08
0.26 0.08 0.08
0.27 0.08 0.08
0.28 0.08 0.08
0.29 0.08 0.08
0.3 0.08 0.08
0.31 0.08 0.08
0.32 0.08 0.08
0.33 0.08 0.08
0.34 0.08 0.08
0.35 0.08 0.08
0.36 0.08 0.08
0.37 0.08 0.08
0.38 0.08 0.08
0.39 0.08 0.08
0.4 0.08 0.08
0.41 0.08 0.08
0.42 0.08 0.08
0.43 0.08 0.08
0.44 0.08 0.08
0.45 0.08 0.08
0.46 0.08 0.08
0.47 0.08 0.08
0.48 0.08 0.08
0.49 0.08 0.08
0.5 0.08 0.08
0.51 0.08 0.08
0.52 0.08 0.08
0.53 0.08 0.08
0.54 0.08 0.08
0.55 0.08 0.08
0.56 0.08 0.08
0.57 0.08 0.08
0.58 0.08 0.08
0.59 0.08 0.08
0.6 0.08 0.08
0.61 0.08 0.08
0.62 0.08 0.08
0.63 0.08 0.08
0.64 0.08 0.08
0.65 0.08 0.08
0.66 0.08 0.08
0.67 0.08 0.08
0.68 0.08 0.08
0.69 0.08 0.08
0.7 0.08 0.08
0.71 0.08 0.08
0.72 0.08 0.08
0.73 0.08 0.08
0.74 0.08 0.08
0.75 0.08 0.08
0.76 0.08 0.08
0.77 0.08 0.08
0.78 0.08 0.08
0.79 0.08 0.08
0.8 0.08 0.08
0.81 0.08 0.08
0.82 0.08 0.08
0.83 0.08 0.08
0.84 0.08 0.08
0.85 0.08 0.08
0.86 0.08 0.08
0.87 0.08 0.08
0.88 0.08 0.08
0.89 0.08 0.08
0.9 0.08 0.08
0.91 0.08 0.08
0.92 0.08 0.08
0.93 0.08 0.08
0.94 0.08 0.08
0.95 0.08 0.08
0.96 0.08 0.08
0.97 0.08 0.08
0.98 0.08 0.08
0.99 0.08 0.08
1.0 0.08 0.08
0.0 0.09 0.0
0.01 0.09 0.01
0.02 0.09 0.02
0.03 0.09 0.03
0.04 0.09 0.04
0.05 0.09 0.05
0.06 0.09 0.06
0.07 0.09 0.07
0.08 0.09 0.08
0.09 0.09 0.09
0.1 0.09 0.09
0.11 0.09 0.09
0.12 0.09 0.09
0.13 0.09 0.09
0.14 0.09 0.09
0.15 0.09 0.09
0.16 0.09 0.09
0.17 0.09 0.09
0.18 0.09 0.09
0.19 0.09 0.09
0.2 0.09 0.09
0.21 0.09 0.09
0.22 0.09 0.09
0.23 0.09 0.09
0.24 0.09 0.09
0.25 0.09 0.09
0.26 0.09 0.09
0.27 0.09 0.09
0.28 0.09 0.09
0.29 0.09 0.09
0.3 0.09 0.09
0.31 0.09 0.09
0.32 0.09 0.09
0.33 0.09 0.09
0.34 0.09 0.09
0.35 0.09 0.09
0.36 0.09 0.09
0.37 0.09 0.09
0.38 0.09 0.09
0.39 0.09 0.09
0.4 0.09 0.09
0.41 0.09 0.09
0.42 0.09 0.09
0.43 0.09 0.09
0.44 0.09 0.09
0.45 0.09 0.09
0.46 0.09 0.09
0.47 0.09 0.09
0.48 0.09 0.09
0.49 0.09 0.09
0.5 0.09 0.09
0.51 0.09 0.09
0.52 0.09 0.09
0.53 0.09 0.09
0.54 0.09 0.09
0.55 0.09 0.09
0.56 0.09 0.09
0.57 0.09 0.09
0.58 0.09 0.09
0.59 0.09 0.09
0.6 0.09 0.09
0.61 0.09 0.09
0.62 0.09 0.09
0.63 0.09 0.09
0.64 0.09 0.09
0.65 0.09 0.09
0.66 0.09 0.09
0.67 0.09 0.09
0.68 0.09 0.09
0.69 0.09 0.09
0.7 0.09 0.09
0.71 0.09 0.09
0.72 0.09 0.09
0.73 0.09 0.09
0.74 0.09 0.09
0.75 0.09 0.09
0.76 0.09 0.09
0.77 0.09 0.09
0.78 0.09 0.09
0.79 0.09 0.09
0.8 0.09 0.09
0.81 0.09 0.09
0.82 0.09 0.09
0.83 0.09 0.09
0.84 0.09 0.09
0.85 0.09 0.09
0.86 0.09 0.09
0.87 0.09 0.09
0.88 0.09 0.09
0.89 0.09 0.09
0.9 0.09 0.09
0.91 0.09 0.09
0.92 0.09 0.09
0.93 0.09 0.09
0.94 0.09 0.09
0.95 0.09 0.09
0.96 0.09 0.09
0.97 0.09 0.09
0.98 0.09 0.09
0.99 0.09 0.09
1.0 0.09 0.09
0.0 0.1 0.0
0.01 0.1 0.01
0.02 0.1 0.02
0.03 0.1 0.03
0.04 0.1 0.04
0.05 0.1 0.05
0.06 0.1 0.06
0.07 0.1 0.07
0.08 0.1 0.08
0.09 0.1 0.09
0.1 0.1 0.1
0.11 0.1 0.1
0.12 0.1 0.1
0.13 0.1 0.1
0.14 0.1 0.1
0.15 0.1 0.1
0.16 0.1 0.1
0.17 0.1 0.1
0.18 0.1 0.1
0.19 0.1 0.1
0.2 0.1 0.1
0.21 0.1 0.1
0.22 0.1 0.1
0.23 0.1 0.1
0.24 0.1 0.1
0.25 0.1 0.1
0.26 0.1 0.1
0.27 0.1 0.1
0.28 0.1 0.1
0.29 0.1 0.1
0.3 0.1 0.1
0.31 0.1 0.1
0.32 0.1 0.1
0.33 0.1 0.1
0.34 0.1 0.1
0.35 0.1 0.1
0.36 0.1 0.1
0.37 0.1 0.1
0.38 0.1 0.1
0.39 0.1 0.1
0.4 0.1 0.1
0.41 0.1 0.1
0.42 0.1 0.1
0.43 0.1 0.1
0.44 0.1 0.1
0.45 0.1 0.1
0.46 0.1 0.1
0.47 0.1 0.1
0.48 0.1 0.1
0.49 0.1 0.1
0.5 0.1 0.1
0.51 0.1 0.1
0.52 0.1 0.1
0.53 0.1 0.1
0.54 0.1 0.1
0.55 0.1 0.1
0.56 0.1 0.1
0.57 0.1 0.1
0.58 0.1 0.1
0.59 0.1 0.1
0.6 0.1 0.1
0.61 0.1 0.1
0.62 0.1 0.1
0.63 0.1 0.1
0.64 0.1 0.1
0.65 0.1 0.1
0.66 0.1 0.1
0.67 0.1 0.1
0.68 0.1 0.1
0.69 0.1 0.1
0.7 0.1 0.1
0.71 0.1 0.1
0.72 0.1 0.1
0.73 0.1 0.1
0.74 0.1 0.1
0.75 0.1 0.1
0.76 0.1 0.1
0.77 0.1 0.1
0.78 0.1 0.1
0.79 0.1 0.1
0.8 0.1 0.1
0.81 0.1 0.1
0.82 0.1 0.1
0.83 0.1 0.1
0.84 0.1 0.1
0.85 0.1 0.1
0.86 0.1 0.1
0.87 0.1 0.1
0.88 0.1 0.1
0.89 0.1 0.1
0.9 0.1 0.1
0.91 0.1 0.1
0.92 0.1 0.1
0.93 0.1 0.1
0.94 0.1 0.1
0.95 0.1 0.1
0.96 0.1 0.1
0.97 0.1 0.1
0.98 0.1 0.1
0.99 0.1 0.1
1.0 0.1 0.1
0.0 0.11 0.0
0.01 0.11 0.01
0.02 0.11 0.02
0.03 0.11 0.03
0.04 0.11 0.04
0.05 0.11 0.05
0.06 0.11 0.06
0.07 0.11 0.07
0.08 0.11 0.08
0.09 0.11 0.09
0.1 0.11 0.1
0.11 0.11 0.11
0.12 0.11 0.11
0.13 0.11 0.11
0.14 0.11 0.11
0.15 0.11 0.11
0.16 0.11 0.11
0.17 0.11 0.11
0.18 0.11 0.11
0.19 0.11 0.11
0.2 0.11 0.11
0.21 0.11 0.11
0.22 0.11 0.11
0.23 0.11 0.11
0.24 0.11 0.11
0.25 0.11 0.11
0.26 0.11 0.11
0.27 0.11 0.11
0.28 0.11 0.11
0.29 0.11 0.11
0.3 0.11 0.11
0.31 0.11 0.11
0.32 0.11 0.11
0.33 0.11 0.11
0.34 0.11 0.11
0.35 0.11 0.11
0.36 0.11 0.11
0.37 0.11 0.11
0.38 0.11 0.11
0.39 0.11 0.11
0.4 0.11 0.11
0.41 0.11 0.11
0.42 0.11 0.11
0.43 0.11 0.11
0.44 0.11 0.11
0.45 0.11 0.11
0.46 0.11 0.11
0.47 0.11 0.11
0.48 0.11 0.11
0.49 0.11 0.11
0.5 0.11 0.11
0.51 0.11 0.11
0.52 0.11 0.11
0.53 0.11 0.11
0.54 0.11 0.11
0.55 0.11 0.11
0.56 0.11 0.11
0.57 0.11 0.11
0.58 0.11 0.11
0.59 0.11 0.11
0.6 0.11 0.11
0.61 0.11 0.11
0.62 0.11 0.11
0.63 0.11 0.11
0.64 0.11 0.11
0.65 0.11 0.11
0.66 0.11 0.11
0.67 0.11 0.11
0.68 0.11 0.11
0.69 0.11 0.11
0.7 0.11 0.11
0.71 0.11 0.11
0.72 0.11 0.11
0.73 0.11 0.11
0.74 0.11 0.11
0.75 0.11 0.11
0.76 0.11 0.11
0.77 0.11 0.11
0.78 0.11 0.11
0.79 0.11 0.11
0.8 0.11 0.11
0.81 0.11 0.11
0.82 0.11 0.11
0.83 0.11 0.11
0.84 0.11 0.11
0.85 0.11 0.11
0.86 0.11 0.11
0.87 0.11 0.11
0.88 0.11 0.11
0.89 0.11 0.11
0.9 0.11 0.11
0.91 0.11 0.11
0.92 0.11 0.11
0.93 0.11 0.11
0.94 0.11 0.11
0.95 0.11 0.11
0.96 0.11 0.11
0.97 0.11 0.11
0.98 0.11 0.11
0.99 0.11 0.11
1.0 0.11 0.11
0.0 0.12 0.0
0.01 0.12 0.01
0.02 0.12 0.02
0.03 0.12 0.03
0.04 0.12 0.04
0.05 0.12 0.05
0.06 0.12 0.06
0.07 0.12 0.07
0.08 0.12 0.08
0.09 0.12 0.09
0.1 0.12 0.1
0.11 0.12 0.11
0.12 0.12 0.12
0.13 0.12 0.12
0.14 0.12 0.12
0.15 0.12 0.12
0.16 0.12 0.12
0.17 0.12 0.12
0.18 0.12 0.12
0.19 0.12 0.12
0.2 0.12 0.12
0.21 0.12 0.12
0.22 0.12 0.12
0.23 0.12 0.12
0.24 0.12 0.12
0.25 0.12 0.12
0.26 0.12 0.12
0.27 0.12 0.12
0.28 0.12 0.12
0.29 0.12 0.12
0.3 0.12 0.12
0.31 0.12 0.12
0.32 0.12 0.12
0.33 0.12 0.12
0.34 0.12 0.12
0.35 0.12 0.12
0.36 0.12 0.12
0.37 0.12 0.12
0.38 0.12 0.12
0.39 0.12 0.12
0.4 0.12 0.12
0.41 0.12 0.12
0.42 0.12 0.12
0.43 0.12 0.12
0.44 0.12 0.12
0.45 0.12 0.12
0.46 0.12 0.12
0.47 0.12 0.12
0.48 0.12 0.12
0.49 0.12 0.12
0.5 0.12 0.12
0.51 0.12 0.12
0.52 0.12 0.12
0.53 0.12 0.12
0.54 0.12 0.12
0.55 0.12 0.12
0.56 0.12 0.12
0.57 0.12 0.12
0.58 0.12 0.12
0.59 0.12 0.12
0.6 0.12 0.12
0.61 0.12 0.12
0.62 0.12 0.12
0.63 0.12 0.12
0.64 0.12 0.12
0.65 0.12 0.12
0.66 0.12 0.12
0.67 0.12 0.12
0.68 0.12 0.12
0.69 0.12 0.12
0.7 0.12 0.12
0.71 0.12 0.12
0.72 0.12 0.12
0.73 0.12 0.12
0.74 0.12 0.12
0.75 0.12 0.12
0.76 0.12 0.12
0.77 0.12 0.12
0.78 0.12 0.12
0.79 0.12 0.12
0.8 0.12 0.12
0.81 0.12 0.12
0.82 0.12 0.12
0.83 0.12 0.12
0.84 0.12 0.12
0.85 0.12 0.12
0.86 0.12 0.12
0.87 0.12 0.12
0.88 0.12 0.12
0.89 0.12 0.12
0.9 0.12 0.12
0.91 0.12 0.12
0.92 0.12 0.12
0.93 0.12 0.12
0.94 0.12 0.12
0.95 0.12 0.12
0.96 0.12 0.12
0.97 0.12 0.12
0.98 0.12 0.12
0.99 0.12 0.12
1.0 0.12 0.12
0.0 0.13 0.0
0.01 0.13 0.01
0.02 0.13 0.02
0.03 0.13 0.03
0.04 0.13 0.04
0.05 0.13 0.05
0.06 0.13 0.06
0.07 0.13 0.07
0.08 0.13 0.08
0.09 0.13 0.09
0.1 0.13 0.1
0.11 0.13 0.11
0.12 0.13 0.12
0.13 0.13 0.13
0.14 0.13 0.13
0.15 0.13 0.13
0.16 0.13 0.13
0.17 0.13 0.13
0.18 0.13 0.13
0.19 0.13 0.13
0.2 0.13 0.13
0.21 0.13 0.13
0.22 0.13 0.13
0.23 0.13 0.13
0.24 0.13 0.13
0.25 0.13 0.13
0.26 0.13 0.13
0.27 0.13 0.13
0.28 0.13 0.13
0.29 0.13 0.13
0.3 0.13 0.13
0.31 0.13 0.13
0.32 0.13 0.13
0.33 0.13 0.13
0.34 0.13 0.13
0.35 0.13 0.13
0.36 0.13 0.13
0.37 0.13 0.13
0.38 0.13 0.13
0.39 0.13 0.13
0.4 0.13 0.13
0.41 0.13 0.13
0.42 0.13 0.13
0.43 0.13 0.13
0.44 0.13 0.13
0.45 0.13 0.13
0.46 0.13 0.13
0.47 0.13 0.13
0.48 0.13 0.13
0.49 0.13 0.13
0.5 0.13 0.13
0.51 0.13 0.13
0.52 0.13 0.13
0.53 0.13 0.13
0.54 0.13 0.13
0.55 0.13 0.13
0.56 0.13 0.13
0.57 0.13 0.13
0.58 0.13 0.13
0.59 0.13 0.13
0.6 0.13 0.13
0.61 0.13 0.13
0.62 0.13 0.13
0.63 0.13 0.13
0.64 0.13 0.13
0.65 0.13 0.13
0.66 0.13 0.13
0.67 0.13 0.13
0.68 0.13 0.13
0.69 0.13 0.13
0.7 0.13 0.13
0.71 0.13 0.13
0.72 0.13 0.13
0.73 0.13 0.13
0.74 0.13 0.13
0.75 0.13 0.13
0.76 0.13 0.13
0.77 0.13 0.13
0.78 0.13 0.13
0.79 0.13 0.13
0.8 0.13 0.13
0.81 0.13 0.13
0.82 0.13 0.13
0.83 0.13 0.13
0.84 0.13 0.13
0.85 0.13 0.13
0.86 0.13 0.13
0.87 0.13 0.13
0.88 0.13 0.13
0.89 0.13 0.13
0.9 0.13 0.13
0.91 0.13 0.13
0.92 0.13 0.13
0.93 0.13 0.13
0.94 0.13 0.13
0.95 0.13 0.13
0.96 0.13 0.13
0.97 0.13 0.13
0.98 0.13 0.13
0.99 0.13 0.13
1.0 0.13 0.13
0.0 0.14 0.0
0.01 0.14 0.01
0.02 0.14 0.02
0.03 0.14 0.03
0.04 0.14 0.04
0.05 0.14 0.05
0.06 0.14 0.06
0.07 0.14 0.07
0.08 0.14 0.08
0.09 0.14 0.09
0.1 0.14 0.1
0.11 0.14 0.11
0.12 0.14 0.12
0.13 0.14 0.13
0.14 0.14 0.14
0.15 0.14 0.14
0.16 0.14 0.14
0.17 0.14 0.14
0.18 0.14 0.14
0.19 0.14 0.14
0.2 0.14 0.14
0.21 0.14 0.14
0.22 0.14 0.14
0.23 0.14 0.14
0.24 0.14 0.14
0.25 0.14 0.14
0.26 0.14 0.14
0.27 0.14 0.14
0.28 0.14 0.14
0.29 0.14 0.14
0.3 0.14 0.14
0.31 0.14 0.14
0.32 0.14 0.14
0.33 0.14 0.14
0.34 0.14 0.14
0.35 0.14 0.14
0.36 0.14 0.14
0.37 0.14 0.14
0.38 0.14 0.14
0.39 0.14 0.14
0.4 0.14 0.14
0.41 0.14 0.14
0.42 0.14 0.14
0.43 0.14 0.14
0.44 0.14 0.14
0.45 0.14 0.14
0.46 0.14 0.14
0.47 0.14 0.14
0.48 0.14 0.14
0.49 0.14 0.14
0.5 0.14 0.14
0.51 0.14 0.14
0.52 0.14 0.14
0.53 0.14 0.14
0.54 0.14 0.14
0.55 0.14 0.14
0.56 0.14 0.14
0.57 0.14 0.14
0.58 0.14 0.14
0.59 0.14 0.14
0.6 0.14 0.14
0.61 0.14 0.14
0.62 0.14 0.14
0.63 0.14 0.14
0.64 0.14 0.14
0.65 0.14 0.14
0.66 0.14 0.14
0.67 0.14 0.14
0.68 0.14 0.14
0.69 0.14 0.14
0.7 0.14 0.14
0.71 0.14 0.14
0.72 0.14 0.14
0.73 0.14 0.14
0.74 0.14 0.14
0.75 0.14 0.14
0.76 0.14 0.14
0.77 0.14 0.14
0.78 0.14 0.14
0.79 0.14 0.14
0.8 0.14 0.14
0.81 0.14 0.14
0.82 0.14 0.14
0.83 0.14 0.14
0.84 0.14 0.14
0.85 0.14 0.14
0.86 0.14 0.14
0.87 0.14 0.14
0.88 0.14 0.14
0.89 0.14 0.14
0.9 0.14 0.14
0.91 0.14 0.14
0.92 0.14 0.14
0.93 0.14 0.14
0.94 0.14 0.14
0.95 0.14 0.14
0.96 0.14 0.14
0.97 0.14 0.14
0.98 0.14 0.14
0.99 0.14 0.14
1.0 0.14 0.14
0.0 0.15 0.0
0.01 0.15 0.01
0.02 0.15 0.02
0.03 0.15 0.03
0.04 0.15 0.04
0.05 0.15 0.05
0.06 0.15 0.06
0.07 0.15 0.07
0.08 0.15 0.08
0.09 0.15 0.09
0.1 0.15 0.1
0.11 0.15 0.11
0.12 0.15 0.12
0.13 0.15 0.13
0.14 0.15 0.14
0.15 0.15 0.15
0.16 0.15 0.15
0.17 0.15 0.15
0.18 0.15 0.15
0.19 0.15 0.15
0.2 0.15 0.15
0.21 0.15 0.15
0.22 0.15 0.15
0.23 0.15 0.15
0.24 0.15 0.15
0.25 0.15 0.15
0.26 0.15 0.15
0.27 0.15 0.15
0.28 0.15 0.15
0.29 0.15 0.15
0.3 0.15 0.15
0.31 0.15 0.15
0.32 0.15 0.15
0.33 0.15 0.15
0.34 0.15 0.15
0.35 0.15 0.15
0.36 0.15 0.15
0.37 0.15 0.15
0.38 0.15 0.15
0.39 0.15 0.15
0.4 0.15 0.15
0.41 0.15 0.15
0.42 0.15 0.15
0.43 0.15 0.15
0.44 0.15 0.15
0.45 0.15 0.15
0.46 0.15 0.15
0.47 0.15 0.15
0.48 0.15 0.15
0.49 0.15 0.15
0.5 0.15 0.15
0.51 0.15 0.15
0.52 0.15 0.15
0.53 0.15 0.15
0.54 0.15 0.15
0.55 0.15 0.15
0.56 0.15 0.15
0.57 0.15 0.15
0.58 0.15 0.15
0.59 0.15 0.15
0.6 0.15 0.15
0.61 0.15 0.15
0.62 0.15 0.15
0.63 0.15 0.15
0.64 0.15 0.15
0.65 0.15 0.15
0.66 0.15 0.15
0.67 0.15 0.15
0.68 0.15 0.15
0.69 0.15 0.15
0.7 0.15 0.15
0.71 0.15 0.15
0.72 0.15 0.15
0.73 0.15 0.15
0.74 0.15 0.15
0.75 0.15 0.15
0.76 0.15 0.15
0.77 0.15 0.15
0.78 0.15 0.15
0.79 0.15 0.15
0.8 0.15 0.15
0.81 0.15 0.15
0.82 0.15 0.15
0.83 0.15 0.15
0.84 0.15 0.15
0.85 0.15 0.15
0.86 0.15 0.15
0.87 0.15 0.15
0.88 0.15 0.15
0.89 0.15 0.15
0.9 0.15 0.15
0.91 0.15 0.15
0.92 0.15 0.15
0.93 0.15 0.15
0.94 0.15 0.15
0.95 0.15 0.15
0.96 0.15 0.15
0.97 0.15 0.15
0.98 0.15 0.15
0.99 0.15 0.15
1.0 0.15 0.15
0.0 0.16 0.0
0.01 0.16 0.01
0.02 0.16 0.02
0.03 0.16 0.03
0.04 0.16 0.04
0.05 0.16 0.05
0.06 0.16 0.06
0.07 0.16 0.07
0.08 0.16 0.08
0.09 0.16 0.09
0.1 0.16 0.1
0.11 0.16 0.11
0.12 0.16 0.12
0.13 0.16 0.13
0.14 0.16 0.14
0.15 0.16 0.15
0.16 0.16 0.16
0.17 0.16 0.16
0.18 0.16 0.16
0.19 0.16 0.16
0.2 0.16 0.16
0.21 0.16 0.16
0.22 0.16 0.16
0.23 0.16 0.16
0.24 0.16 0.16
0.25 0.16 0.16
0.26 0.16 0.16
0.27 0.16 0.16
0.28 0.16 0.16
0.29 0.16 0.16
0.3 0.16 0.16
0.31 0.16 0.16
0.32 0.16 0.16
0.33 0.16 0.16
0.34 0.16 0.16
0.35 0.16 0.16
0.36 0.16 0.16
0.37 0.16 0.16
0.38 0.16 0.16
0.39 0.16 0.16
0.4 0.16 0.16
0.41 0.16 0.16
0.42 0.16 0.16
0.43 0.16 0.16
0.44 0.16 0.16
0.45 0.16 0.16
0.46 0.16 0.16
0.47 0.16 0.16
0.48 0.16 0.16
0.49 0.16 0.16
0.5 0.16 0.16
0.51 0.16 0.16
0.52 0.16 0.16
0.53 0.16 0.16
0.54 0.16 0.16
0.55 0.16 0.16
0.56 0.16 0.16
0.57 0.16 0.16
0.58 0.16 0.16
0.59 0.16 0.16
0.6 0.16 0.16
0.61 0.16 0.16
0.62 0.16 0.16
0.63 0.16 0.16
0.64 0.16 0.16
0.65 0.16 0.16
0.66 0.16 0.16
0.67 0.16 0.16
0.68 0.16 0.16
0.69 0.16 0.16
0.7 0.16 0.16
0.71 0.16 0.16
0.72 0.16 0.16
0.73 0.16 0.16
0.74 0.16 0.16
0.75 0.16 0.16
0.76 0.16 0.16
0.77 0.16 0.16
0.78 0.16 0.16
0.79 0.16 0.16
0.8 0.16 0.16
0.81 0.16 0.16
0.82 0.16 0.16
0.83 0.16 0.16
0.84 0.16 0.16
0.85 0.16 0.16
0.86 0.16 0.16
0.87 0.16 0.16
0.88 0.16 0.16
0.89 0.16 0.16
0.9 0.16 0.16
0.91 0.16 0.16
0.92 0.16 0.16
0.93 0.16 0.16
0.94 0.16 0.16
0.95 0.16 0.16
0.96 0.16 0.16
0.97 0.16 0.16
0.98 0.16 0.16
0.99 0.16 0.16
1.0 0.16 0.16
0.0 0.17 0.0
0.01 0.17 0.01
0.02 0.17 0.02
0.03 0.17 0.03
0.04 0.17 0.04
0.05 0.17 0.05
0.06 0.17 0.06
0.07 0.17 0.07
0.08 0.17 0.08
0.09 0.17 0.09
0.1 0.17 0.1
0.11 0.17 0.11
0.12 0.17 0.12
0.13 0.17 0.13
0.14 0.17 0.14
0.15 0.17 0.15
0.16 0.17 0.16
0.17 0.17 0.17
0.18 0.17 0.17
0.19 0.17 0.17
0.2 0.17 0.17
0.21 0.17 0.17
0.22 0.17 0.17
0.23 0.17 0.17
0.24 0.17 0.17
0.25 0.17 0.17
0.26 0.17 0.17
0.27 0.17 0.17
0.28 0.17 0.17
0.29 0.17 0.17
0.3 0.17 0.17
0.31 0.17 0.17
0.32 0.17 0.17
0.33 0.17 0.17
0.34 0.17 0.17
0.35 0.17 0.17
0.36 0.17 0.17
0.37 0.17 0.17
0.38 0.17 0.17
0.39 0.17 0.17
0.4 0.17 0.17
0.41 0.17 0.17
0.42 0.17 0.17
0.43 0.17 0.17
0.44 0.17 0.17
0.45 0.17 0.17
0.46 0.17 0.17
0.47 0.17 0.17
0.48 0.17 0.17
0.49 0.17 0.17
0.5 0.17 0.17
0.51 0.17 0.17
0.52 0.17 0.17
0.53 0.17 0.17
0.54 0.17 0.17
0.55 0.17 0.17
0.56 0.17 0.17
0.57 0.17 0.17
0.58 0.17 0.17
0.59 0.17 0.17
0.6 0.17 0.17
0.61 0.17 0.17
0.62 0.17 0.17
0.63 0.17 0.17
0.64 0.17 0.17
0.65 0.17 0.17
0.66 0.17 0.17
0.67 0.17 0.17
0.68 0.17 0.17
0.69 0.17 0.17
0.7 0.17 0.17
0.71 0.17 0.17
0.72 0.17 0.17
0.73 0.17 0.17
0.74 0.17 0.17
0.75 0.17 0.17
0.76 0.17 0.17
0.77 0.17 0.17
0.78 0.17 0.17
0.79 0.17 0.17
0.8 0.17 0.17
0.81 0.17 0.17
0.82 0.17 0.17
0.83 0.17 0.17
0.84 0.17 0.17
0.85 0.17 0.17
0.86 0.17 0.17
0.87 0.17 0.17
0.88 0.17 0.17
0.89 0.17 0.17
0.9 0.17 0.17
0.91 0.17 0.17
0.92 0.17 0.17
0.93 0.17 0.17
0.94 0.17 0.17
0.95 0.17 0.17
0.96 0.17 0.17
0.97 0.17 0.17
0.98 0.17 0.17
0.99 0.17 0.17
1.0 0.17 0.17
0.0 0.18 0.0
0.01 0.18 0.01
0.02 0.18 0.02
0.03 0.18 0.03
0.04 0.18 0.04
0.05 0.18 0.05
0.06 0.18 0.06
0.07 0.18 0.07
0.08 0.18 0.08
0.09 0.18 0.09
0.1 0.18 0.1
0.11 0.18 0.11
0.12 0.18 0.12
0.13 0.18 0.13
0.14 0.18 0.14
0.15 0.18 0.15
0.16 0.18 0.16
0.17 0.18 0.17
0.18 0.18 0.18
0.19 0.18 0.18
0.2 0.18 0.18
0.21 0.18 0.18
0.22 0.18 0.18
0.23 0.18 0.18
0.24 0.18 0.18
0.25 0.18 0.18
0.26 0.18 0.18
0.27 0.18 0.18
0.28 0.18 0.18
0.29 0.18 0.18
0.3 0.18 0.18
0.31 0.18 0.18
0.32 0.18 0.18
0.33 0.18 0.18
0.34 0.18 0.18
0.35 0.18 0.18
0.36 0.18 0.18
0.37 0.18 0.18
0.38 0.18 0.18
0.39 0.18 0.18
0.4 0.18 0.18
0.41 0.18 0.18
0.42 0.18 0.18
0.43 0.18 0.18
0.44 0.18 0.18
0.45 0.18 0.18
0.46 0.18 0.18
0.47 0.18 0.18
0.48 0.18 0.18
0.49 0.18 0.18
0.5 0.18 0.18
0.51 0.18 0.18
0.52 0.18 0.18
0.53 0.18 0.18
0.54 0.18 0.18
0.55 0.18 0.18
0.56 0.18 0.18
0.57 0.18 0.18
0.58 0.18 0.18
0.59 0.18 0.18
0.6 0.18 0.18
0.61 0.18 0.18
0.62 0.18 0.18
0.63 0.18 0.18
0.64 0.18 0.18
0.65 0.18 0.18
0.66 0.18 0.18
0.67 0.18 0.18
0.68 0.18 0.18
0.69 0.18 0.18
0.7 0.18 0.18
0.71 0.18 0.18
0.72 0.18 0.18
0.73 0.18 0.18
0.74 0.18 0.18
0.75 0.18 0.18
0.76 0.18 0.18
0.77 0.18 0.18
0.78 0.18 0.18
0.79 0.18 0.18
0.8 0.18 0.18
0.81 0.18 0.18
0.82 0.18 0.18
0.83 0.18 0.18
0.84 0.18 0.18
0.85 0.18 0.18
0.86 0.18 0.18
0.87 0.18 0.18
0.88 0.18 0.18
0.89 0.18 0.18
0.9 0.18 0.18
0.91 0.18 0.18
0.92 0.18 0.18
0.93 0.18 0.18
0.94 0.18 0.18
0.95 0.18 0.18
0.96 0.18 0.18
0.97 0.18 0.18
0.98 0.18 0.18
0.99 0.18 0.18
1.0 0.18 0.18
0.0 0.19 0.0
0.01 0.19 0.01
0.02 0.19 0.02
0.03 0.19 0.03
0.04 0.19 0.04
0.05 0.19 0.05
0.06 0.19 0.06
0.07 0.19 0.07
0.08 0.19 0.08
0.09 0.19 0.09
0.1 0.19 0.1
0.11 0.19 0.11
0.12 0.19 0.12
0.13 0.19 0.13
0.14 0.19 0.14
0.15 0.19 0.15
0.16 0.19 0.16
0.17 0.19 0.17
0.18 0.19 0.18
0.19 0.19 0.19
0.2 0.19 0.19
0.21 0.19 0.19
0.22 0.19 0.19
0.23 0.19 0.19
0.24 0.19 0.19
0.25 0.19 0.19
0.26 0.19 0.19
0.27 0.19 0.19
0.28 0.19 0.19
0.29 0.19 0.19
0.3 0.19 0.19
0.31 0.19 0.19
0.32 0.19 0.19
0.33 0.19 0.19
0.34 0.19 0.19
0.35 0.19 0.19
0.36 0.19 0.19
0.37 0.19 0.19
0.38 0.19 0.19
0.39 0.19 0.19
0.4 0.19 0.19
0.41 0.19 0.19
0.42 0.19 0.19
0.43 0.19 0.19
0.44 0.19 0.19
0.45 0.19 0.19
0.46 0.19 0.19
0.47 0.19 0.19
0.48 0.19 0.19
0.49 0.19 0.19
0.5 0.19 0.19
0.51 0.19 0.19
0.52 0.19 0.19
0.53 0.19 0.19
0.54 0.19 0.19
0.55 0.19 0.19
0.56 0.19 0.19
0.57 0.19 0.19
0.58 0.19 0.19
0.59 0.19 0.19
0.6 0.19 0.19
0.61 0.19 0.19
0.62 0.19 0.19
0.63 0.19 0.19
0.64 0.19 0.19
0.65 0.19 0.19
0.66 0.19 0.19
0.67 0.19 0.19
0.68 0.19 0.19
0.69 0.19 0.19
0.7 0.19 0.19
0.71 0.19 0.19
0.72 0.19 0.19
0.73 0.19 0.19
0.74 0.19 0.19
0.75 0.19 0.19
0.76 0.19 0.19
0.77 0.19 0.19
0.78 0.19 0.19
0.79 0.19 0.19
0.8 0.19 0.19
0.81 0.19 0.19
0.82 0.19 0.19
0.83 0.19 0.19
0.84 0.19 0.19
0.85 0.19 0.19
0.86 0.19 0.19
0.87 0.19 0.19
0.88 0.19 0.19
0.89 0.19 0.19
0.9 0.19 0.19
0.91 0.19 0.19
0.92 0.19 0.19
0.93 0.19 0.19
0.94 0.19 0.19
0.95 0.19 0.19
0.96 0.19 0.19
0.97 0.19 0.19
0.98 0.19 0.19
0.99 0.19 0.19
1.0 0.19 0.19
0.0 0.2 0.0
0.01 0.2 0.01
0.02 0.2 0.02
0.03 0.2 0.03
0.04 0.2 0.04
0.05 0.2 0.05
0.06 0.2 0.06
0.07 0.2 0.07
0.08 0.2 0.08
0.09 0.2 0.09
0.1 0.2 0.1
0.11 0.2 0.11
0.12 0.2 0.12
0.13 0.2 0.13
0.14 0.2 0.14
0.15 0.2 0.15
0.16 0.2 0.16
0.17 0.2 0.17
0.18 0.2 0.18
0.19 0.2 0.19
0.2 0.2 0.2
0.21 0.2 0.2
0.22 0.2 0.2
0.23 0.2 0.2
0.24 0.2 0.2
0.25 0.2 0.2
0.26 0.2 0.2
0.27 0.2 0.2
0.28 0.2 0.2
0.29 0.2 0.2
0.3 0.2 0.2
0.31 0.2 0.2
0.32 0.2 0.2
0.33 0.2 0.2
0.34 0.2 0.2
0.35 0.2 0.2
0.36 0.2 0.2
0.37 0.2 0.2
0.38 0.2 0.2
0.39 0.2 0.2
0.4 0.2 0.2
0.41 0.2 0.2
0.42 0.2 0.2
0.43 0.2 0.2
0.44 0.2 0.2
0.45 0.2 0.2
0.46 0.2 0.2
0.47 0.2 0.2
0.48 0.2 0.2
0.49 0.2 0.2
0.5 0.2 0.2
0.51 0.2 0.2
0.52 0.2 0.2
0.53 0.2 0.2
0.54 0.2 0.2
0.55 0.2 0.2
0.56 0.2 0.2
0.57 0.2 0.2
0.58 0.2 0.2
0.59 0.2 0.2
0.6 0.2 0.2
0.61 0.2 0.2
0.62 0.2 0.2
0.63 0.2 0.2
0.64 0.2 0.2
0.65 0.2 0.2
0.66 0.2 0.2
0.67 0.2 0.2
0.68 0.2 0.2
0.69 0.2 0.2
0.7 0.2 0.2
0.71 0.2 0.2
0.72 0.2 0.2
0.73 0.2 0.2
0.74 0.2 0.2
0.75 0.2 0.2
0.76 0.2 0.2
0.77 0.2 0.2
0.78 0.2 0.2
0.79 0.2 0.2
0.8 0.2 0.2
0.81 0.2 0.2
0.82 0.2 0.2
0.83 0.2 0.2
0.84 0.2 0.2
0.85 0.2 0.2
0.86 0.2 0.2
0.87 0.2 0.2
0.88 0.2 0.2
0.89 0.2 0.2
0.9 0.2 0.2
0.91 0.2 0.2
0.92 0.2 0.2
0.93 0.2 0.2
0.94 0.2 0.2
0.95 0.2 0.2
0.96 0.2 0.2
0.97 0.2 0.2
0.98 0.2 0.2
0.99 0.2 0.2
1.0 0.2 0.2
0.0 0.21 0.0
0.01 0.21 0.01
0.02 0.21 0.02
0.03 0.21 0.03
0.04 0.21 0.04
0.05 0.21 0.05
0.06 0.21 0.06
0.07 0.21 0.07
0.08 0.21 0.08
0.09 0.21 0.09
0.1 0.21 0.1
0.11 0.21 0.11
0.12 0.21 0.12
0.13 0.21 0.13
0.14 0.21 0.14
0.15 0.21 0.15
0.16 0.21 0.16
0.17 0.21 0.17
0.18 0.21 0.18
0.19 0.21 0.19
0.2 0.21 0.2
0.21 0.21 0.21
0.22 0.21 0.21
0.23 0.21 0.21
0.24 0.21 0.21
0.25 0.21 0.21
0.26 0.21 0.21
0.27 0.21 0.21
0.28 0.21 0.21
0.29 0.21 0.21
0.3 0.21 0.21
0.31 0.21 0.21
0.32 0.21 0.21
0.33 0.21 0.21
0.34 0.21 0.21
0.35 0.21 0.21
0.36 0.21 0.21
0.37 0.21 0.21
0.38 0.21 0.21
0.39 0.21 0.21
0.4 0.21 0.21
0.41 0.21 0.21
0.42 0.21 0.21
0.43 0.21 0.21
0.44 0.21 0.21
0.45 0.21 0.21
0.46 0.21 0.21
0.47 0.21 0.21
0.48 0.21 0.21
0.49 0.21 0.21
0.5 0.21 0.21
0.51 0.21 0.21
0.52 0.21 0.21
0.53 0.21 0.21
0.54 0.21 0.21
0.55 0.21 0.21
0.56 0.21 0.21
0.57 0.21 0.21
0.58 0.21 0.21
0.59 0.21 0.21
0.6 0.21 0.21
0.61 0.21 0.21
0.62 0.21 0.21
0.63 0.21 0.21
0.64 0.21 0.21
0.65 0.21 0.21
0.66 0.21 0.21
0.67 0.21 0.21
0.68 0.21 0.21
0.69 0.21 0.21
0.7 0.21 0.21
0.71 0.21 0.21
0.72 0.21 0.21
0.73 0.21 0.21
0.74 0.21 0.21
0.75 0.21 0.21
0.76 0.21 0.21
0.77 0.21 0.21
0.78 0.21 0.21
0.79 0.21 0.21
0.8 0.21 0.21
0.81 0.21 0.21
0.82 0.21 0.21
0.83 0.21 0.21
0.84 0.21 0.21
0.85 0.21 0.21
0.86 0.21 0.21
0.87 0.21 0.21
0.88 0.21 0.21
0.89 0.21 0.21
0.9 0.21 0.21
0.91 0.21 0.21
0.92 0.21 0.21
0.93 0.21 0.21
0.94 0.21 0.21
0.95 0.21 0.21
0.96 0.21 0.21
0.97 0.21 0.21
0.98 0.21 0.21
0.99 0.21 0.21
1.0 0.21 0.21
0.0 0.22 0.0
0.01 0.22 0.01
0.02 0.22 0.02
0.03 0.22 0.03
0.04 0.22 0.04
0.05 0.22 0.05
0.06 0.22 0.06
0.07 0.22 0.07
0.08 0.22 0.08
0.09 0.22 0.09
0.1 0.22 0.1
0.11 0.22 0.11
0.12 0.22 0.12
0.13 0.22 0.13
0.14 0.22 0.14
0.15 0.22 0.15
0.16 0.22 0.16
0.17 0.22 0.17
0.18 0.22 0.18
0.19 0.22 0.19
0.2 0.22 0.2
0.21 0.22 0.21
0.22 0.22 0.22
0.23 0.22 0.22
0.24 0.22 0.22
0.25 0.22 0.22
0.26 0.22 0.22
0.27 0.22 0.22
0.28 0.22 0.22
0.29 0.22 0.22
0.3 0.22 0.22
0.31 0.22 0.22
0.32 0.22 0.22
0.33 0.22 0.22
0.34 0.22 0.22
0.35 0.22 0.22
0.36 0.22 0.22
0.37 0.22 0.22
0.38 0.22 0.22
0.39 0.22 0.22
0.4 0.22 0.22
0.41 0.22 0.22
0.42 0.22 0.22
0.43 0.22 0.22
0.44 0.22 0.22
0.45 0.22 0.22
0.46 0.22 0.22
0.47 0.22 0.22
0.48 0.22 0.22
0.49 0.22 0.22
0.5 0.22 0.22
0.51 0.22 0.22
0.52 0.22 0.22
0.53 0.22 0.22
0.54 0.22 0.22
0.55 0.22 0.22
0.56 0.22 0.22
0.57 0.22 0.22
0.58 0.22 0.22
0.59 0.22 0.22
0.6 0.22 0.22
0.61 0.22 0.22
0.62 0.22 0.22
0.63 0.22 0.22
0.64 0.22 0.22
0.65 0.22 0.22
0.66 0.22 0.22
0.67 0.22 0.22
0.68 0.22 0.22
0.69 0.22 0.22
0.7 0.22 0.22
0.71 0.22 0.22
0.72 0.22 0.22
0.73 0.22 0.22
0.74 0.22 0.22
0.75 0.22 0.22
0.76 0.22 0.22
0.77 0.22 0.22
0.78 0.22 0.22
0.79 0.22 0.22
0.8 0.22 0.22
0.81 0.22 0.22
0.82 0.22 0.22
0.83 0.22 0.22
0.84 0.22 0.22
0.85 0.22 0.22
0.86 0.22 0.22
0.87 0.22 0.22
0.88 0.22 0.22
0.89 0.22 0.22
0.9 0.22 0.22
0.91 0.22 0.22
0.92 0.22 0.22
0.93 0.22 0.22
0.94 0.22 0.22
0.95 0.22 0.22
0.96 0.22 0.22
0.97 0.22 0.22
0.98 0.22 0.22
0.99 0.22 0.22
1.0 0.22 0.22
0.0 0.23 0.0
0.01 0.23 0.01
0.02 0.23 0.02
0.03 0.23 0.03
0.04 0.23 0.04
0.05 0.23 0.05
0.06 0.23 0.06
0.07 0.23 0.07
0.08 0.23 0.08
0.09 0.23 0.09
0.1 0.23 0.1
0.11 0.23 0.11
0.12 0.23 0.12
0.13 0.23 0.13
0.14 0.23 0.14
0.15 0.23 0.15
0.16 0.23 0.16
0.17 0.23 0.17
0.18 0.23 0.18
0.19 0.23 0.19
0.2 0.23 0.2
0.21 0.23 0.21
0.22 0.23 0.22
0.23 0.23 0.23
0.24 0.23 0.23
0.25 0.23 0.23
0.26 0.23 0.23
0.27 0.23 0.23
0.28 0.23 0.23
0.29 0.23 0.23
0.3 0.23 0.23
0.31 0.23 0.23
0.32 0.23 0.23
0.33 0.23 0.23
0.34 0.23 0.23
0.35 0.23 0.23
0.36 0.23 0.23
0.37 0.23 0.23
0.38 0.23 0.23
0.39 0.23 0.23
0.4 0.23 0.23
0.41 0.23 0.23
0.42 0.23 0.23
0.43 0.23 0.23
0.44 0.23 0.23
0.45 0.23 0.23
0.46 0.23 0.23
0.47 0.23 0.23
0.48 0.23 0.23
0.49 0.23 0.23
0.5 0.23 0.23
0.51 0.23 0.23
0.52 0.23 0.23
0.53 0.23 0.23
0.54 0.23 0.23
0.55 0.23 0.23
0.56 0.23 0.23
0.57 0.23 0.23
0.58 0.23 0.23
0.59 0.23 0.23
0.6 0.23 0.23
0.61 0.23 0.23
0.62 0.23 0.23
0.63 0.23 0.23
0.64 0.23 0.23
0.65 0.23 0.23
0.66 0.23 0.23
0.67 0.23 0.23
0.68 0.23 0.23
0.69 0.23 0.23
0.7 0.23 0.23
0.71 0.23 0.23
0.72 0.23 0.23
0.73 0.23 0.23
0.74 0.23 0.23
0.75 0.23 0.23
0.76 0.23 0.23
0.77 0.23 0.23
0.78 0.23 0.23
0.79 0.23 0.23
0.8 0.23 0.23
0.81 0.23 0.23
0.82 0.23 0.23
0.83 0.23 0.23
0.84 0.23 0.23
0.85 0.23 0.23
0.86 0.23 0.23
0.87 0.23 0.23
0.88 0.23 0.23
0.89 0.23 0.23
0.9 0.23 0.23
0.91 0.23 0.23
0.92 0.23 0.23
0.93 0.23 0.23
0.94 0.23 0.23
0.95 0.23 0.23
0.96 0.23 0.23
0.97 0.23 0.23
0.98 0.23 0.23
0.99 0.23 0.23
1.0 0.23 0.23
0.0 0.24 0.0
0.01 0.24 0.01
0.02 0.24 0.02
0.03 0.24 0.03
0.04 0.24 0.04
0.05 0.24 0.05
0.06 0.24 0.06
0.07 0.24 0.07
0.08 0.24 0.08
0.09 0.24 0.09
0.1 0.24 0.1
0.11 0.24 0.11
0.12 0.24 0.12
0.13 0.24 0.13
0.14 0.24 0.14
0.15 0.24 0.15
0.16 0.24 0.16
0.17 0.24 0.17
0.18 0.24 0.18
0.19 0.24 0.19
0.2 0.24 0.2
0.21 0.24 0.21
0.22 0.24 0.22
0.23 0.24 0.23
0.24 0.24 0.24
0.25 0.24 0.24
0.26 0.24 0.24
0.27 0.24 0.24
0.28 0.24 0.24
0.29 0.24 0.24
0.3 0.24 0.24
0.31 0.24 0.24
0.32 0.24 0.24
0.33 0.24 0.24
0.34 0.24 0.24
0.35 0.24 0.24
0.36 0.24 0.24
0.37 0.24 0.24
0.38 0.24 0.24
0.39 0.24 0.24
0.4 0.24 0.24
0.41 0.24 0.24
0.42 0.24 0.24
0.43 0.24 0.24
0.44 0.24 0.24
0.45 0.24 0.24
0.46 0.24 0.24
0.47 0.24 0.24
0.48 0.24 0.24
0.49 0.24 0.24
0.5 0.24 0.24
0.51 0.24 0.24
0.52 0.24 0.24
0.53 0.24 0.24
0.54 0.24 0.24
0.55 0.24 0.24
0.56 0.24 0.24
0.57 0.24 0.24
0.58 0.24 0.24
0.59 0.24 0.24
0.6 0.24 0.24
0.61 0.24 0.24
0.62 0.24 0.24
0.63 0.24 0.24
0.64 0.24 0.24
0.65 0.24 0.24
0.66 0.24 0.24
0.67 0.24 0.24
0.68 0.24 0.24
0.69 0.24 0.24
0.7 0.24 0.24
0.71 0.24 0.24
0.72 0.24 0.24
0.73 0.24 0.24
0.74 0.24 0.24
0.75 0.24 0.24
0.76 0.24 0.24
0.77 0.24 0.24
0.78 0.24 0.24
0.79 0.24 0.24
0.8 0.24 0.24
0.81 0.24 0.24
0.82 0.24 0.24
0.83 0.24 0.24
0.84 0.24 0.24
0.85 0.24 0.24
0.86 0.24 0.24
0.87 0.24 0.24
0.88 0.24 0.24
0.89 0.24 0.24
0.9 0.24 0.24
0.91 0.24 0.24
0.92 0.24 0.24
0.93 0.24 0.24
0.94 0.24 0.24
0.95 0.24 0.24
0.96 0.24 0.24
0.97 0.24 0.24
0.98 0.24 0.24
0.99 0.24 0.24
1.0 0.24 0.24
0.0 0.25 0.0
0.01 0.25 0.01
0.02 0.25 0.02
0.03 0.25 0.03
0.04 0.25 0.04
0.05 0.25 0.05
0.06 0.25 0.06
0.07 0.25 0.07
0.08 0.25 0.08
0.09 0.25 0.09
0.1 0.25 0.1
0.11 0.25 0.11
0.12 0.25 0.12
0.13 0.25 0.13
0.14 0.25 0.14
0.15 0.25 0.15
0.16 0.25 0.16
0.17 0.25 0.17
0.18 0.25 0.18
0.19 0.25 0.19
0.2 0.25 0.2
0.21 0.25 0.21
0.22 0.25 0.22
0.23 0.25 0.23
0.24 0.25 0.24
0.25 0.25 0.25
0.26 0.25 0.25
0.27 0.25 0.25
0.28 0.25 0.25
0.29 0.25 0.25
0.3 0.25 0.25
0.31 0.25 0.25
0.32 0.25 0.25
0.33 0.25 0.25
0.34 0.25 0.25
0.35 0.25 0.25
0.36 0.25 0.25
0.37 0.25 0.25
0.38 0.25 0.25
0.39 0.25 0.25
0.4 0.25 0.25
0.41 0.25 0.25
0.42 0.25 0.25
0.43 0.25 0.25
0.44 0.25 0.25
0.45 0.25 0.25
0.46 0.25 0.25
0.47 0.25 0.25
0.48 0.25 0.25
0.49 0.25 0.25
0.5 0.25 0.25
0.51 0.25 0.25
0.52 0.25 0.25
0.53 0.25 0.25
0.54 0.25 0.25
0.55 0.25 0.25
0.56 0.25 0.25
0.57 0.25 0.25
0.58 0.25 0.25
0.59 0.25 0.25
0.6 0.25 0.25
0.61 0.25 0.25
0.62 0.25 0.25
0.63 0.25 0.25
0.64 0.25 0.25
0.65 0.25 0.25
0.66 0.25 0.25
0.67 0.25 0.25
0.68 0.25 0.25
0.69 0.25 0.25
0.7 0.25 0.25
0.71 0.25 0.25
0.72 0.25 0.25
0.73 0.25 0.25
0.74 0.25 0.25
0.75 0.25 0.25
0.76 0.25 0.25
0.77 0.25 0.25
0.78 0.25 0.25
0.79 0.25 0.25
0.8 0.25 0.25
0.81 0.25 0.25
0.82 0.25 0.25
0.83 0.25 0.25
0.84 0.25 0.25
0.85 0.25 0.25
0.86 0.25 0.25
0.87 0.25 0.25
0.88 0.25 0.25
0.89 0.25 0.25
0.9 0.25 0.25
0.91 0.25 0.25
0.92 0.25 0.25
0.93 0.25 0.25
0.94 0.25 0.25
0.95 0.25 0.25
0.96 0.25 0.25
0.97 0.25 0.25
0.98 0.25 0.25
0.99 0.25 0.25
1.0 0.25 0.25
0.0 0.26 0.0
0.01 0.26 0.01
0.02 0.26 0.02
0.03 0.26 0.03
0.04 0.26 0.04
0.05 0.26 0.05
0.06 0.26 0.06
0.07 0.26 0.07
0.08 0.26 0.08
0.09 0.26 0.09
0.1 0.26 0.1
0.11 0.26 0.11
0.12 0.26 0.12
0.13 0.26 0.13
0.14 0.26 0.14
0.15 0.26 0.15
0.16 0.26 0.16
0.17 0.26 0.17
0.18 0.26 0.18
0.19 0.26 0.19
0.2 0.26 0.2
0.21 0.26 0.21
0.22 0.26 0.22
0.23 0.26 0.23
0.24 0.26 0.24
0.25 0.26 0.25
0.26 0.26 0.26
0.27 0.26 0.26
0.28 0.26 0.26
0.29 0.26 0.26
0.3 0.26 0.26
0.31 0.26 0.26
0.32 0.26 0.26
0.33 0.26 0.26
0.34 0.26 0.26
0.35 0.26 0.26
0.36 0.26 0.26
0.37 0.26 0.26
0.38 0.26 0.26
0.39 0.26 0.26
0.4 0.26 0.26
0.41 0.26 0.26
0.42 0.26 0.26
0.43 0.26 0.26
0.44 0.26 0.26
0.45 0.26 0.26
0.46 0.26 0.26
0.47 0.26 0.26
0.48 0.26 0.26
0.49 0.26 0.26
0.5 0.26 0.26
0.51 0.26 0.26
0.52 0.26 0.26
0.53 0.26 0.26
0.54 0.26 0.26
0.55 0.26 0.26
0.56 0.26 0.26
0.57 0.26 0.26
0.58 0.26 0.26
0.59 0.26 0.26
0.6 0.26 0.26
0.61 0.26 0.26
0.62 0.26 0.26
0.63 0.26 0.26
0.64 0.26 0.26
0.65 0.26 0.26
0.66 0.26 0.26
0.67 0.26 0.26
0.68 0.26 0.26
0.69 0.26 0.26
0.7 0.26 0.26
0.71 0.26 0.26
0.72 0.26 0.26
0.73 0.26 0.26
0.74 0.26 0.26
0.75 0.26 0.26
0.76 0.26 0.26
0.77 0.26 0.26
0.78 0.26 0.26
0.79 0.26 0.26
0.8 0.26 0.26
0.81 0.26 0.26
0.82 0.26 0.26
0.83 0.26 0.26
0.84 0.26 0.26
0.85 0.26 0.26
0.86 0.26 0.26
0.87 0.26 0.26
0.88 0.26 0.26
0.89 0.26 0.26
0.9 0.26 0.26
0.91 0.26 0.26
0.92 0.26 0.26
0.93 0.26 0.26
0.94 0.26 0.26
0.95 0.26 0.26
0.96 0.26 0.26
0.97 0.26 0.26
0.98 0.26 0.26
0.99 0.26 0.26
1.0 0.26 0.26
0.0 0.27 0.0
0.01 0.27 0.01
0.02 0.27 0.02
0.03 0.27 0.03
0.04 0.27 0.04
0.05 0.27 0.05
0.06 0.27 0.06
0.07 0.27 0.07
0.08 0.27 0.08
0.09 0.27 0.09
0.1 0.27 0.1
0.11 0.27 0.11
0.12 0.27 0.12
0.13 0.27 0.13
0.14 0.27 0.14
0.15 0.27 0.15
0.16 0.27 0.16
0.17 0.27 0.17
0.18 0.27 0.18
0.19 0.27 0.19
0.2 0.27 0.2
0.21 0.27 0.21
0.22 0.27 0.22
0.23 0.27 0.23
0.24 0.27 0.24
0.25 0.27 0.25
0.26 0.27 0.26
0.27 0.27 0.27
0.28 0.27 0.27
0.29 0.27 0.27
0.3 0.27 0.27
0.31 0.27 0.27
0.32 0.27 0.27
0.33 0.27 0.27
0.34 0.27 0.27
0.35 0.27 0.27
0.36 0.27 0.27
0.37 0.27 0.27
0.38 0.27 0.27
0.39 0.27 0.27
0.4 0.27 0.27
0.41 0.27 0.27
0.42 0.27 0.27
0.43 0.27 0.27
0.44 0.27 0.27
0.45 0.27 0.27
0.46 0.27 0.27
0.47 0.27 0.27
0.48 0.27 0.27
0.49 0.27 0.27
0.5 0.27 0.27
0.51 0.27 0.27
0.52 0.27 0.27
0.53 0.27 0.27
0.54 0.27 0.27
0.55 0.27 0.27
0.56 0.27 0.27
0.57 0.27 0.27
0.58 0.27 0.27
0.59 0.27 0.27
0.6 0.27 0.27
0.61 0.27 0.27
0.62 0.27 0.27
0.63 0.27 0.27
0.64 0.27 0.27
0.65 0.27 0.27
0.66 0.27 0.27
0.67 0.27 0.27
0.68 0.27 0.27
0.69 0.27 0.27
0.7 0.27 0.27
0.71 0.27 0.27
0.72 0.27 0.27
0.73 0.27 0.27
0.74 0.27 0.27
0.75 0.27 0.27
0.76 0.27 0.27
0.77 0.27 0.27
0.78 0.27 0.27
0.79 0.27 0.27
0.8 0.27 0.27
0.81 0.27 0.27
0.82 0.27 0.27
0.83 0.27 0.27
0.84 0.27 0.27
0.85 0.27 0.27
0.86 0.27 0.27
0.87 0.27 0.27
0.88 0.27 0.27
0.89 0.27 0.27
0.9 0.27 0.27
0.91 0.27 0.27
0.92 0.27 0.27
0.93 0.27 0.27
0.94 0.27 0.27
0.95 0.27 0.27
0.96 0.27 0.27
0.97 0.27 0.27
0.98 0.27 0.27
0.99 0.27 0.27
1.0 0.27 0.27
0.0 0.28 0.0
0.01 0.28 0.01
0.02 0.28 0.02
0.03 0.28 0.03
0.04 0.28 0.04
0.05 0.28 0.05
0.06 0.28 0.06
0.07 0.28 0.07
0.08 0.28 0.08
0.09 0.28 0.09
0.1 0.28 0.1
0.11 0.28 0.11
0.12 0.28 0.12
0.13 0.28 0.13
0.14 0.28 0.14
0.15 0.28 0.15
0.16 0.28 0.16
0.17 0.28 0.17
0.18 0.28 0.18
0.19 0.28 0.19
0.2 0.28 0.2
0.21 0.28 0.21
0.22 0.28 0.22
0.23 0.28 0.23
0.24 0.28 0.24
0.25 0.28 0.25
0.26 0.28 0.26
0.27 0.28 0.27
0.28 0.28 0.28
0.29 0.28 0.28
0.3 0.28 0.28
0.31 0.28 0.28
0.32 0.28 0.28
0.33 0.28 0.28
0.34 0.28 0.28
0.35 0.28 0.28
0.36 0.28 0.28
0.37 0.28 0.28
0.38 0.28 0.28
0.39 0.28 0.28
0.4 0.28 0.28
0.41 0.28 0.28
0.42 0.28 0.28
0.43 0.28 0.28
0.44 0.28 0.28
0.45 0.28 0.28
0.46 0.28 0.28
0.47 0.28 0.28
0.48 0.28 0.28
0.49 0.28 0.28
0.5 0.28 0.28
0.51 0.28 0.28
0.52 0.28 0.28
0.53 0.28 0.28
0.54 0.28 0.28
0.55 0.28 0.28
0.56 0.28 0.28
0.57 0.28 0.28
0.58 0.28 0.28
0.59 0.28 0.28
0.6 0.28 0.28
0.61 0.28 0.28
0.62 0.28 0.28
0.63 0.28 0.28
0.64 0.28 0.28
0.65 0.28 0.28
0.66 0.28 0.28
0.67 0.28 0.28
0.68 0.28 0.28
0.69 0.28 0.28
0.7 0.28 0.28
0.71 0.28 0.28
0.72 0.28 0.28
0.73 0.28 0.28
0.74 0.28 0.28
0.75 0.28 0.28
0.76 0.28 0.28
0.77 0.28 0.28
0.78 0.28 0.28
0.79 0.28 0.28
0.8 0.28 0.28
0.81 0.28 0.28
0.82 0.28 0.28
0.83 0.28 0.28
0.84 0.28 0.28
0.85 0.28 0.28
0.86 0.28 0.28
0.87 0.28 0.28
0.88 0.28 0.28
0.89 0.28 0.28
0.9 0.28 0.28
0.91 0.28 0.28
0.92 0.28 0.28
0.93 0.28 0.28
0.94 0.28 0.28
0.95 0.28 0.28
0.96 0.28 0.28
0.97 0.28 0.28
0.98 0.28 0.28
0.99 0.28 0.28
1.0 0.28 0.28
0.0 0.29 0.0
0.01 0.29 0.01
0.02 0.29 0.02
0.03 0.29 0.03
0.04 0.29 0.04
0.05 0.29 0.05
0.06 0.29 0.06
0.07 0.29 0.07
0.08 0.29 0.08
0.09 0.29 0.09
0.1 0.29 0.1
0.11 0.29 0.11
0.12 0.29 0.12
0.13 0.29 0.13
0.14 0.29 0.14
0.15 0.29 0.15
0.16 0.29 0.16
0.17 0.29 0.17
0.18 0.29 0.18
0.19 0.29 0.19
0.2 0.29 0.2
0.21 0.29 0.21
0.22 0.29 0.22
0.23 0.29 0.23
0.24 0.29 0.24
0.25 0.29 0.25
0.26 0.29 0.26
0.27 0.29 0.27
0.28 0.29 0.28
0.29 0.29 0.29
0.3 0.29 0.29
0.31 0.29 0.29
0.32 0.29 0.29
0.33 0.29 0.29
0.34 0.29 0.29
0.35 0.29 0.29
0.36 0.29 0.29
0.37 0.29 0.29
0.38 0.29 0.29
0.39 0.29 0.29
0.4 0.29 0.29
0.41 0.29 0.29
0.42 0.29 0.29
0.43 0.29 0.29
0.44 0.29 0.29
0.45 0.29 0.29
0.46 0.29 0.29
0.47 0.29 0.29
0.48 0.29 0.29
0.49 0.29 0.29
0.5 0.29 0.29
0.51 0.29 0.29
0.52 0.29 0.29
0.53 0.29 0.29
0.54 0.29 0.29
0.55 0.29 0.29
0.56 0.29 0.29
0.57 0.29 0.29
0.58 0.29 0.29
0.59 0.29 0.29
0.6 0.29 0.29
0.61 0.29 0.29
0.62 0.29 0.29
0.63 0.29 0.29
0.64 0.29 0.29
0.65 0.29 0.29
0.66 0.29 0.29
0.67 0.29 0.29
0.68 0.29 0.29
0.69 0.29 0.29
0.7 0.29 0.29
0.71 0.29 0.29
0.72 0.29 0.29
0.73 0.29 0.29
0.74 0.29 0.29
0.75 0.29 0.29
0.76 0.29 0.29
0.77 0.29 0.29
0.78 0.29 0.29
0.79 0.29 0.29
0.8 0.29 0.29
0.81 0.29 0.29
0.82 0.29 0.29
0.83 0.29 0.29
0.84 0.29 0.29
0.85 0.29 0.29
0.86 0.29 0.29
0.87 0.29 0.29
0.88 0.29 0.29
0.89 0.29 0.29
0.9 0.29 0.29
0.91 0.29 0.29
0.92 0.29 0.29
0.93 0.29 0.29
0.94 0.29 0.29
0.95 0.29 0.29
0.96 0.29 0.29
0.97 0.29 0.29
0.98 0.29 0.29
0.99 0.29 0.29
1.0 0.29 0.29
0.0 0.3 0.0
0.01 0.3 0.01
0.02 0.3 0.02
0.03 0.3 0.03
0.04 0.3 0.04
0.05 0.3 0.05
0.06 0.3 0.06
0.07 0.3 0.07
0.08 0.3 0.08
0.09 0.3 0.09
0.1 0.3 0.1
0.11 0.3 0.11
0.12 0.3 0.12
0.13 0.3 0.13
0.14 0.3 0.14
0.15 0.3 0.15
0.16 0.3 0.16
0.17 0.3 0.17
0.18 0.3 0.18
0.19 0.3 0.19
0.2 0.3 0.2
0.21 0.3 0.21
0.22 0.3 0.22
0.23 0.3 0.23
0.24 0.3 0.24
0.25 0.3 0.25
0.26 0.3 0.26
0.27 0.3 0.27
0.28 0.3 0.28
0.29 0.3 0.29
0.3 0.3 0.3
0.31 0.3 0.3
0.32 0.3 0.3
0.33 0.3 0.3
0.34 0.3 0.3
0.35 0.3 0.3
0.36 0.3 0.3
0.37 0.3 0.3
0.38 0.3 0.3
0.39 0.3 0.3
0.4 0.3 0.3
0.41 0.3 0.3
0.42 0.3 0.3
0.43 0.3 0.3
0.44 0.3 0.3
0.45 0.3 0.3
0.46 0.3 0.3
0.47 0.3 0.3
0.48 0.3 0.3
0.49 0.3 0.3
0.5 0.3 0.3
0.51 0.3 0.3
0.52 0.3 0.3
0.53 0.3 0.3
0.54 0.3 0.3
0.55 0.3 0.3
0.56 0.3 0.3
0.57 0.3 0.3
0.58 0.3 0.3
0.59 0.3 0.3
0.6 0.3 0.3
0.61 0.3 0.3
0.62 0.3 0.3
0.63 0.3 0.3
0.64 0.3 0.3
0.65 0.3 0.3
0.66 0.3 0.3
0.67 0.3 0.3
0.68 0.3 0.3
0.69 0.3 0.3
0.7 0.3 0.3
0.71 0.3 0.3
0.72 0.3 0.3
0.73 0.3 0.3
0.74 0.3 0.3
0.75 0.3 0.3
0.76 0.3 0.3
0.77 0.3 0.3
0.78 0.3 0.3
0.79 0.3 0.3
0.8 0.3 0.3
0.81 0.3 0.3
0.82 0.3 0.3
0.83 0.3 0.3
0.84 0.3 0.3
0.85 0.3 0.3
0.86 0.3 0.3
0.87 0.3 0.3
0.88 0.3 0.3
0.89 0.3 0.3
0.9 0.3 0.3
0.91 0.3 0.3
0.92 0.3 0.3
0.93 0.3 0.3
0.94 0.3 0.3
0.95 0.3 0.3
0.96 0.3 0.3
0.97 0.3 0.3
0.98 0.3 0.3
0.99 0.3 0.3
1.0 0.3 0.3
0.0 0.31 0.0
0.01 0.31 0.01
0.02 0.31 0.02
0.03 0.31 0.03
0.04 0.31 0.04
0.05 0.31 0.05
0.06 0.31 0.06
0.07 0.31 0.07
0.08 0.31 0.08
0.09 0.31 0.09
0.1 0.31 0.1
0.11 0.31 0.11
0.12 0.31 0.12
0.13 0.31 0.13
0.14 0.31 0.14
0.15 0.31 0.15
0.16 0.31 0.16
0.17 0.31 0.17
0.18 0.31 0.18
0.19 0.31 0.19
0.2 0.31 0.2
0.21 0.31 0.21
0.22 0.31 0.22
0.23 0.31 0.23
0.24 0.31 0.24
0.25 0.31 0.25
0.26 0.31 0.26
0.27 0.31 0.27
0.28 0.31 0.28
0.29 0.31 0.29
0.3 0.31 0.3
0.31 0.31 0.31
0.32 0.31 0.31
0.33 0.31 0.31
0.34 0.31 0.31
0.35 0.31 0.31
0.36 0.31 0.31
0.37 0.31 0.31
0.38 0.31 0.31
0.39 0.31 0.31
0.4 0.31 0.31
0.41 0.31 0.31
0.42 0.31 0.31
0.43 0.31 0.31
0.44 0.31 0.31
0.45 0.31 0.31
0.46 0.31 0.31
0.47 0.31 0.31
0.48 0.31 0.31
0.49 0.31 0.31
0.5 0.31 0.31
0.51 0.31 0.31
0.52 0.31 0.31
0.53 0.31 0.31
0.54 0.31 0.31
0.55 0.31 0.31
0.56 0.31 0.31
0.57 0.31 0.31
0.58 0.31 0.31
0.59 0.31 0.31
0.6 0.31 0.31
0.61 0.31 0.31
0.62 0.31 0.31
0.63 0.31 0.31
0.64 0.31 0.31
0.65 0.31 0.31
0.66 0.31 0.31
0.67 0.31 0.31
0.68 0.31 0.31
0.69 0.31 0.31
0.7 0.31 0.31
0.71 0.31 0.31
0.72 0.31 0.31
0.73 0.31 0.31
0.74 0.31 0.31
0.75 0.31 0.31
0.76 0.31 0.31
0.77 0.31 0.31
0.78 0.31 0.31
0.79 0.31 0.31
0.8 0.31 0.31
0.81 0.31 0.31
0.82 0.31 0.31
0.83 0.31 0.31
0.84 0.31 0.31
0.85 0.31 0.31
0.86 0.31 0.31
0.87 0.31 0.31
0.88 0.31 0.31
0.89 0.31 0.31
0.9 0.31 0.31
0.91 0.31 0.31
0.92 0.31 0.31
0.93 0.31 0.31
0.94 0.31 0.31
0.95 0.31 0.31
0.96 0.31 0.31
0.97 0.31 0.31
0.98 0.31 0.31
0.99 0.31 0.31
1.0 0.31 0.31
0.0 0.32 0.0
0.01 0.32 0.01
0.02 0.32 0.02
0.03 0.32 0.03
0.04 0.32 0.04
0.05 0.32 0.05
0.06 0.32 0.06
0.07 0.32 0.07
0.08 0.32 0.08
0.09 0.32 0.09
0.1 0.32 0.1
0.11 0.32 0.11
0.12 0.32 0.12
0.13 0.32 0.13
0.14 0.32 0.14
0.15 0.32 0.15
0.16 0.32 0.16
0.17 0.32 0.17
0.18 0.32 0.18
0.19 0.32 0.19
0.2 0.32 0.2
0.21 0.32 0.21
0.22 0.32 0.22
0.23 0.32 0.23
0.24 0.32 0.24
0.25 0.32 0.25
0.26 0.32 0.26
0.27 0.32 0.27
0.28 0.32 0.28
0.29 0.32 0.29
0.3 0.32 0.3
0.31 0.32 0.31
0.32 0.32 0.32
0.33 0.32 0.32
0.34 0.32 0.32
0.35 0.32 0.32
0.36 0.32 0.32
0.37 0.32 0.32
0.38 0.32 0.32
0.39 0.32 0.32
0.4 0.32 0.32
0.41 0.32 0.32
0.42 0.32 0.32
0.43 0.32 0.32
0.44 0.32 0.32
0.45 0.32 0.32
0.46 0.32 0.32
0.47 0.32 0.32
0.48 0.32 0.32
0.49 0.32 0.32
0.5 0.32 0.32
0.51 0.32 0.32
0.52 0.32 0.32
0.53 0.32 0.32
0.54 0.32 0.32
0.55 0.32 0.32
0.56 0.32 0.32
0.57 0.32 0.32
0.58 0.32 0.32
0.59 0.32 0.32
0.6 0.32 0.32
0.61 0.32 0.32
0.62 0.32 0.32
0.63 0.32 0.32
0.64 0.32 0.32
0.65 0.32 0.32
0.66 0.32 0.32
0.67 0.32 0.32
0.68 0.32 0.32
0.69 0.32 0.32
0.7 0.32 0.32
0.71 0.32 0.32
0.72 0.32 0.32
0.73 0.32 0.32
0.74 0.32 0.32
0.75 0.32 0.32
0.76 0.32 0.32
0.77 0.32 0.32
0.78 0.32 0.32
0.79 0.32 0.32
0.8 0.32 0.32
0.81 0.32 0.32
0.82 0.32 0.32
0.83 0.32 0.32
0.84 0.32 0.32
0.85 0.32 0.32
0.86 0.32 0.32
0.87 0.32 0.32
0.88 0.32 0.32
0.89 0.32 0.32
0.9 0.32 0.32
0.91 0.32 0.32
0.92 0.32 0.32
0.93 0.32 0.32
0.94 0.32 0.32
0.95 0.32 0.32
0.96 0.32 0.32
0.97 0.32 0.32
0.98 0.32 0.32
0.99 0.32 0.32
1.0 0.32 0.32
0.0 0.33 0.0
0.01 0.33 0.01
0.02 0.33 0.02
0.03 0.33 0.03
0.04 0.33 0.04
0.05 0.33 0.05
0.06 0.33 0.06
0.07 0.33 0.07
0.08 0.33 0.08
0.09 0.33 0.09
0.1 0.33 0.1
0.11 0.33 0.11
0.12 0.33 0.12
0.13 0.33 0.13
0.14 0.33 0.14
0.15 0.33 0.15
0.16 0.33 0.16
0.17 0.33 0.17
0.18 0.33 0.18
0.19 0.33 0.19
0.2 0.33 0.2
0.21 0.33 0.21
0.22 0.33 0.22
0.23 0.33 0.23
0.24 0.33 0.24
0.25 0.33 0.25
0.26 0.33 0.26
0.27 0.33 0.27
0.28 0.33 0.28
0.29 0.33 0.29
0.3 0.33 0.3
0.31 0.33 0.31
0.32 0.33 0.32
0.33 0.33 0.33
0.34 0.33 0.33
0.35 0.33 0.33
0.36 0.33 0.33
0.37 0.33 0.33
0.38 0.33 0.33
0.39 0.33 0.33
0.4 0.33 0.33
0.41 0.33 0.33
0.42 0.33 0.33
0.43 0.33 0.33
0.44 0.33 0.33
0.45 0.33 0.33
0.46 0.33 0.33
0.47 0.33 0.33
0.48 0.33 0.33
0.49 0.33 0.33
0.5 0.33 0.33
0.51 0.33 0.33
0.52 0.33 0.33
0.53 0.33 0.33
0.54 0.33 0.33
0.55 0.33 0.33
0.56 0.33 0.33
0.57 0.33 0.33
0.58 0.33 0.33
0.59 0.33 0.33
0.6 0.33 0.33
0.61 0.33 0.33
0.62 0.33 0.33
0.63 0.33 0.33
0.64 0.33 0.33
0.65 0.33 0.33
0.66 0.33 0.33
0.67 0.33 0.33
0.68 0.33 0.33
0.69 0.33 0.33
0.7 0.33 0.33
0.71 0.33 0.33
0.72 0.33 0.33
0.73 0.33 0.33
0.74 0.33 0.33
0.75 0.33 0.33
0.76 0.33 0.33
0.77 0.33 0.33
0.78 0.33 0.33
0.79 0.33 0.33
0.8 0.33 0.33
0.81 0.33 0.33
0.82 0.33 0.33
0.83 0.33 0.33
0.84 0.33 0.33
0.85 0.33 0.33
0.86 0.33 0.33
0.87 0.33 0.33
0.88 0.33 0.33
0.89 0.33 0.33
0.9 0.33 0.33
0.91 0.33 0.33
0.92 0.33 0.33
0.93 0.33 0.33
0.94 0.33 0.33
0.95 0.33 0.33
0.96 0.33 0.33
0.97 0.33 0.33
0.98 0.33 0.33
0.99 0.33 0.33
1.0 0.33 0.33
0.0 0.34 0.0
0.01 0.34 0.01
0.02 0.34 0.02
0.03 0.34 0.03
0.04 0.34 0.04
0.05 0.34 0.05
0.06 0.34 0.06
0.07 0.34 0.07
0.08 0.34 0.08
0.09 0.34 0.09
0.1 0.34 0.1
0.11 0.34 0.11
0.12 0.34 0.12
0.13 0.34 0.13
0.14 0.34 0.14
0.15 0.34 0.15
0.16 0.34 0.16
0.17 0.34 0.17
0.18 0.34 0.18
0.19 0.34 0.19
0.2 0.34 0.2
0.21 0.34 0.21
0.22 0.34 0.22
0.23 0.34 0.23
0.24 0.34 0.24
0.25 0.34 0.25
0.26 0.34 0.26
0.27 0.34 0.27
0.28 0.34 0.28
0.29 0.34 0.29
0.3 0.34 0.3
0.31 0.34 0.31
0.32 0.34 0.32
0.33 0.34 0.33
0.34 0.34 0.34
0.35 0.34 0.34
0.36 0.34 0.34
0.37 0.34 0.34
0.38 0.34 0.34
0.39 0.34 0.34
0.4 0.34 0.34
0.41 0.34 0.34
0.42 0.34 0.34
0.43 0.34 0.34
0.44 0.34 0.34
0.45 0.34 0.34
0.46 0.34 0.34
0.47 0.34 0.34
0.48 0.34 0.34
0.49 0.34 0.34
0.5 0.34 0.34
0.51 0.34 0.34
0.52 0.34 0.34
0.53 0.34 0.34
0.54 0.34 0.34
0.55 0.34 0.34
0.56 0.34 0.34
0.57 0.34 0.34
0.58 0.34 0.34
0.59 0.34 0.34
0.6 0.34 0.34
0.61 0.34 0.34
0.62 0.34 0.34
0.63 0.34 0.34
0.64 0.34 0.34
0.65 0.34 0.34
0.66 0.34 0.34
0.67 0.34 0.34
0.68 0.34 0.34
0.69 0.34 0.34
0.7 0.34 0.34
0.71 0.34 0.34
0.72 0.34 0.34
0.73 0.34 0.34
0.74 0.34 0.34
0.75 0.34 0.34
0.76 0.34 0.34
0.77 0.34 0.34
0.78 0.34 0.34
0.79 0.34 0.34
0.8 0.34 0.34
0.81 0.34 0.34
0.82 0.34 0.34
0.83 0.34 0.34
0.84 0.34 0.34
0.85 0.34 0.34
0.86 0.34 0.34
0.87 0.34 0.34
0.88 0.34 0.34
0.89 0.34 0.34
0.9 0.34 0.34
0.91 0.34 0.34
0.92 0.34 0.34
0.93 0.34 0.34
0.94 0.34 0.34
0.95 0.34 0.34
0.96 0.34 0.34
0.97 0.34 0.34
0.98 0.34 0.34
0.99 0.34 0.34
1.0 0.34 0.34
0.0 0.35 0.0
0.01 0.35 0.01
0.02 0.35 0.02
0.03 0.35 0.03
0.04 0.35 0.04
0.05 0.35 0.05
0.06 0.35 0.06
0.07 0.35 0.07
0.08 0.35 0.08
0.09 0.35 0.09
0.1 0.35 0.1
0.11 0.35 0.11
0.12 0.35 0.12
0.13 0.35 0.13
0.14 0.35 0.14
0.15 0.35 0.15
0.16 0.35 0.16
0.17 0.35 0.17
0.18 0.35 0.18
0.19 0.35 0.19
0.2 0.35 0.2
0.21 0.35 0.21
0.22 0.35 0.22
0.23 0.35 0.23
0.24 0.35 0.24
0.25 0.35 0.25
0.26 0.35 0.26
0.27 0.35 0.27
0.28 0.35 0.28
0.29 0.35 0.29
0.3 0.35 0.3
0.31 0.35 0.31
0.32 0.35 0.32
0.33 0.35 0.33
0.34 0.35 0.34
0.35 0.35 0.35
0.36 0.35 0.35
0.37 0.35 0.35
0.38 0.35 0.35
0.39 0.35 0.35
0.4 0.35 0.35
0.41 0.35 0.35
0.42 0.35 0.35
0.43 0.35 0.35
0.44 0.35 0.35
0.45 0.35 0.35
0.46 0.35 0.35
0.47 0.35 0.35
0.48 0.35 0.35
0.49 0.35 0.35
0.5 0.35 0.35
0.51 0.35 0.35
0.52 0.35 0.35
0.53 0.35 0.35
0.54 0.35 0.35
0.55 0.35 0.35
0.56 0.35 0.35
0.57 0.35 0.35
0.58 0.35 0.35
0.59 0.35 0.35
0.6 0.35 0.35
0.61 0.35 0.35
0.62 0.35 0.35
0.63 0.35 0.35
0.64 0.35 0.35
0.65 0.35 0.35
0.66 0.35 0.35
0.67 0.35 0.35
0.68 0.35 0.35
0.69 0.35 0.35
0.7 0.35 0.35
0.71 0.35 0.35
0.72 0.35 0.35
0.73 0.35 0.35
0.74 0.35 0.35
0.75 0.35 0.35
0.76 0.35 0.35
0.77 0.35 0.35
0.78 0.35 0.35
0.79 0.35 0.35
0.8 0.35 0.35
0.81 0.35 0.35
0.82 0.35 0.35
0.83 0.35 0.35
0.84 0.35 0.35
0.85 0.35 0.35
0.86 0.35 0.35
0.87 0.35 0.35
0.88 0.35 0.35
0.89 0.35 0.35
0.9 0.35 0.35
0.91 0.35 0.35
0.92 0.35 0.35
0.93 0.35 0.35
0.94 0.35 0.35
0.95 0.35 0.35
0.96 0.35 0.35
0.97 0.35 0.35
0.98 0.35 0.35
0.99 0.35 0.35
1.0 0.35 0.35
0.0 0.36 0.0
0.01 0.36 0.01
0.02 0.36 0.02
0.03 0.36 0.03
0.04 0.36 0.04
0.05 0.36 0.05
0.06 0.36 0.06
0.07 0.36 0.07
0.08 0.36 0.08
0.09 0.36 0.09
0.1 0.36 0.1
0.11 0.36 0.11
0.12 0.36 0.12
0.13 0.36 0.13
0.14 0.36 0.14
0.15 0.36 0.15
0.16 0.36 0.16
0.17 0.36 0.17
0.18 0.36 0.18
0.19 0.36 0.19
0.2 0.36 0.2
0.21 0.36 0.21
0.22 0.36 0.22
0.23 0.36 0.23
0.24 0.36 0.24
0.25 0.36 0.25
0.26 0.36 0.26
0.27 0.36 0.27
0.28 0.36 0.28
0.29 0.36 0.29
0.3 0.36 0.3
0.31 0.36 0.31
0.32 0.36 0.32
0.33 0.36 0.33
0.34 0.36 0.34
0.35 0.36 0.35
0.36 0.36 0.36
0.37 0.36 0.36
0.38 0.36 0.36
0.39 0.36 0.36
0.4 0.36 0.36
0.41 0.36 0.36
0.42 0.36 0.36
0.43 0.36 0.36
0.44 0.36 0.36
0.45 0.36 0.36
0.46 0.36 0.36
0.47 0.36 0.36
0.48 0.36 0.36
0.49 0.36 0.36
0.5 0.36 0.36
0.51 0.36 0.36
0.52 0.36 0.36
0.53 0.36 0.36
0.54 0.36 0.36
0.55 0.36 0.36
0.56 0.36 0.36
0.57 0.36 0.36
0.58 0.36 0.36
0.59 0.36 0.36
0.6 0.36 0.36
0.61 0.36 0.36
0.62 0.36 0.36
0.63 0.36 0.36
0.64 0.36 0.36
0.65 0.36 0.36
0.66 0.36 0.36
0.67 0.36 0.36
0.68 0.36 0.36
0.69 0.36 0.36
0.7 0.36 0.36
0.71 0.36 0.36
0.72 0.36 0.36
0.73 0.36 0.36
0.74 0.36 0.36
0.75 0.36 0.36
0.76 0.36 0.36
0.77 0.36 0.36
0.78 0.36 0.36
0.79 0.36 0.36
0.8 0.36 0.36
0.81 0.36 0.36
0.82 0.36 0.36
0.83 0.36 0.36
0.84 0.36 0.36
0.85 0.36 0.36
0.86 0.36 0.36
0.87 0.36 0.36
0.88 0.36 0.36
0.89 0.36 0.36
0.9 0.36 0.36
0.91 0.36 0.36
0.92 0.36 0.36
0.93 0.36 0.36
0.94 0.36 0.36
0.95 0.36 0.36
0.96 0.36 0.36
0.97 0.36 0.36
0.98 0.36 0.36
0.99 0.36 0.36
1.0 0.36 0.36
0.0 0.37 0.0
0.01 0.37 0.01
0.02 0.37 0.02
0.03 0.37 0.03
0.04 0.37 0.04
0.05 0.37 0.05
0.06 0.37 0.06
0.07 0.37 0.07
0.08 0.37 0.08
0.09 0.37 0.09
0.1 0.37 0.1
0.11 0.37 0.11
0.12 0.37 0.12
0.13 0.37 0.13
0.14 0.37 0.14
0.15 0.37 0.15
0.16 0.37 0.16
0.17 0.37 0.17
0.18 0.37 0.18
0.19 0.37 0.19
0.2 0.37 0.2
0.21 0.37 0.21
0.22 0.37 0.22
0.23 0.37 0.23
0.24 0.37 0.24
0.25 0.37 0.25
0.26 0.37 0.26
0.27 0.37 0.27
0.28 0.37 0.28
0.29 0.37 0.29
0.3 0.37 0.3
0.31 0.37 0.31
0.32 0.37 0.32
0.33 0.37 0.33
0.34 0.37 0.34
0.35 0.37 0.35
0.36 0.37 0.36
0.37 0.37 0.37
0.38 0.37 0.37
0.39 0.37 0.37
0.4 0.37 0.37
0.41 0.37 0.37
0.42 0.37 0.37
0.43 0.37 0.37
0.44 0.37 0.37
0.45 0.37 0.37
0.46 0.37 0.37
0.47 0.37 0.37
0.48 0.37 0.37
0.49 0.37 0.37
0.5 0.37 0.37
0.51 0.37 0.37
0.52 0.37 0.37
0.53 0.37 0.37
0.54 0.37 0.37
0.55 0.37 0.37
0.56 0.37 0.37
0.57 0.37 0.37
0.58 0.37 0.37
0.59 0.37 0.37
0.6 0.37 0.37
0.61 0.37 0.37
0.62 0.37 0.37
0.63 0.37 0.37
0.64 0.37 0.37
0.65 0.37 0.37
0.66 0.37 0.37
0.67 0.37 0.37
0.68 0.37 0.37
0.69 0.37 0.37
0.7 0.37 0.37
0.71 0.37 0.37
0.72 0.37 0.37
0.73 0.37 0.37
0.74 0.37 0.37
0.75 0.37 0.37
0.76 0.37 0.37
0.77 0.37 0.37
0.78 0.37 0.37
0.79 0.37 0.37
0.8 0.37 0.37
0.81 0.37 0.37
0.82 0.37 0.37
0.83 0.37 0.37
0.84 0.37 0.37
0.85 0.37 0.37
0.86 0.37 0.37
0.87 0.37 0.37
0.88 0.37 0.37
0.89 0.37 0.37
0.9 0.37 0.37
0.91 0.37 0.37
0.92 0.37 0.37
0.93 0.37 0.37
0.94 0.37 0.37
0.95 0.37 0.37
0.96 0.37 0.37
0.97 0.37 0.37
0.98 0.37 0.37
0.99 0.37 0.37
1.0 0.37 0.37
0.0 0.38 0.0
0.01 0.38 0.01
0.02 0.38 0.02
0.03 0.38 0.03
0.04 0.38 0.04
0.05 0.38 0.05
0.06 0.38 0.06
0.07 0.38 0.07
0.08 0.38 0.08
0.09 0.38 0.09
0.1 0.38 0.1
0.11 0.38 0.11
0.12 0.38 0.12
0.13 0.38 0.13
0.14 0.38 0.14
0.15 0.38 0.15
0.16 0.38 0.16
0.17 0.38 0.17
0.18 0.38 0.18
0.19 0.38 0.19
0.2 0.38 0.2
0.21 0.38 0.21
0.22 0.38 0.22
0.23 0.38 0.23
0.24 0.38 0.24
0.25 0.38 0.25
0.26 0.38 0.26
0.27 0.38 0.27
0.28 0.38 0.28
0.29 0.38 0.29
0.3 0.38 0.3
0.31 0.38 0.31
0.32 0.38 0.32
0.33 0.38 0.33
0.34 0.38 0.34
0.35 0.38 0.35
0.36 0.38 0.36
0.37 0.38 0.37
0.38 0.38 0.38
0.39 0.38 0.38
0.4 0.38 0.38
0.41 0.38 0.38
0.42 0.38 0.38
0.43 0.38 0.38
0.44 0.38 0.38
0.45 0.38 0.38
0.46 0.38 0.38
0.47 0.38 0.38
0.48 0.38 0.38
0.49 0.38 0.38
0.5 0.38 0.38
0.51 0.38 0.38
0.52 0.38 0.38
0.53 0.38 0.38
0.54 0.38 0.38
0.55 0.38 0.38
0.56 0.38 0.38
0.57 0.38 0.38
0.58 0.38 0.38
0.59 0.38 0.38
0.6 0.38 0.38
0.61 0.38 0.38
0.62 0.38 0.38
0.63 0.38 0.38
0.64 0.38 0.38
0.65 0.38 0.38
0.66 0.38 0.38
0.67 0.38 0.38
0.68 0.38 0.38
0.69 0.38 0.38
0.7 0.38 0.38
0.71 0.38 0.38
0.72 0.38 0.38
0.73 0.38 0.38
0.74 0.38 0.38
0.75 0.38 0.38
0.76 0.38 0.38
0.77 0.38 0.38
0.78 0.38 0.38
0.79 0.38 0.38
0.8 0.38 0.38
0.81 0.38 0.38
0.82 0.38 0.38
0.83 0.38 0.38
0.84 0.38 0.38
0.85 0.38 0.38
0.86 0.38 0.38
0.87 0.38 0.38
0.88 0.38 0.38
0.89 0.38 0.38
0.9 0.38 0.38
0.91 0.38 0.38
0.92 0.38 0.38
0.93 0.38 0.38
0.94 0.38 0.38
0.95 0.38 0.38
0.96 0.38 0.38
0.97 0.38 0.38
0.98 0.38 0.38
0.99 0.38 0.38
1.0 0.38 0.38
0.0 0.39 0.0
0.01 0.39 0.01
0.02 0.39 0.02
0.03 0.39 0.03
0.04 0.39 0.04
0.05 0.39 0.05
0.06 0.39 0.06
0.07 0.39 0.07
0.08 0.39 0.08
0.09 0.39 0.09
0.1 0.39 0.1
0.11 0.39 0.11
0.12 0.39 0.12
0.13 0.39 0.13
0.14 0.39 0.14
0.15 0.39 0.15
0.16 0.39 0.16
0.17 0.39 0.17
0.18 0.39 0.18
0.19 0.39 0.19
0.2 0.39 0.2
0.21 0.39 0.21
0.22 0.39 0.22
0.23 0.39 0.23
0.24 0.39 0.24
0.25 0.39 0.25
0.26 0.39 0.26
0.27 0.39 0.27
0.28 0.39 0.28
0.29 0.39 0.29
0.3 0.39 0.3
0.31 0.39 0.31
0.32 0.39 0.32
0.33 0.39 0.33
0.34 0.39 0.34
0.35 0.39 0.35
0.36 0.39 0.36
0.37 0.39 0.37
0.38 0.39 0.38
0.39 0.39 0.39
0.4 0.39 0.39
0.41 0.39 0.39
0.42 0.39 0.39
0.43 0.39 0.39
0.44 0.39 0.39
0.45 0.39 0.39
0.46 0.39 0.39
0.47 0.39 0.39
0.48 0.39 0.39
0.49 0.39 0.39
0.5 0.39 0.39
0.51 0.39 0.39
0.52 0.39 0.39
0.53 0.39 0.39
0.54 0.39 0.39
0.55 0.39 0.39
0.56 0.39 0.39
0.57 0.39 0.39
0.58 0.39 0.39
0.59 0.39 0.39
0.6 0.39 0.39
0.61 0.39 0.39
0.62 0.39 0.39
0.63 0.39 0.39
0.64 0.39 0.39
0.65 0.39 0.39
0.66 0.39 0.39
0.67 0.39 0.39
0.68 0.39 0.39
0.69 0.39 0.39
0.7 0.39 0.39
0.71 0.39 0.39
0.72 0.39 0.39
0.73 0.39 0.39
0.74 0.39 0.39
0.75 0.39 0.39
0.76 0.39 0.39
0.77 0.39 0.39
0.78 0.39 0.39
0.79 0.39 0.39
0.8 0.39 0.39
0.81 0.39 0.39
0.82 0.39 0.39
0.83 0.39 0.39
0.84 0.39 0.39
0.85 0.39 0.39
0.86 0.39 0.39
0.87 0.39 0.39
0.88 0.39 0.39
0.89 0.39 0.39
0.9 0.39 0.39
0.91 0.39 0.39
0.92 0.39 0.39
0.93 0.39 0.39
0.94 0.39 0.39
0.95 0.39 0.39
0.96 0.39 0.39
0.97 0.39 0.39
0.98 0.39 0.39
0.99 0.39 0.39
1.0 0.39 0.39
0.0 0.4 0.0
0.01 0.4 0.01
0.02 0.4 0.02
0.03 0.4 0.03
0.04 0.4 0.04
0.05 0.4 0.05
0.06 0.4 0.06
0.07 0.4 0.07
0.08 0.4 0.08
0.09 0.4 0.09
0.1 0.4 0.1
0.11 0.4 0.11
0.12 0.4 0.12
0.13 0.4 0.13
0.14 0.4 0.14
0.15 0.4 0.15
0.16 0.4 0.16
0.17 0.4 0.17
0.18 0.4 0.18
0.19 0.4 0.19
0.2 0.4 0.2
0.21 0.4 0.21
0.22 0.4 0.22
0.23 0.4 0.23
0.24 0.4 0.24
0.25 0.4 0.25
0.26 0.4 0.26
0.27 0.4 0.27
0.28 0.4 0.28
0.29 0.4 0.29
0.3 0.4 0.3
0.31 0.4 0.31
0.32 0.4 0.32
0.33 0.4 0.33
0.34 0.4 0.34
0.35 0.4 0.35
0.36 0.4 0.36
0.37 0.4 0.37
0.38 0.4 0.38
0.39 0.4 0.39
0.4 0.4 0.4
0.41 0.4 0.4
0.42 0.4 0.4
0.43 0.4 0.4
0.44 0.4 0.4
0.45 0.4 0.4
0.46 0.4 0.4
0.47 0.4 0.4
0.48 0.4 0.4
0.49 0.4 0.4
0.5 0.4 0.4
0.51 0.4 0.4
0.52 0.4 0.4
0.53 0.4 0.4
0.54 0.4 0.4
0.55 0.4 0.4
0.56 0.4 0.4
0.57 0.4 0.4
0.58 0.4 0.4
0.59 0.4 0.4
0.6 0.4 0.4
0.61 0.4 0.4
0.62 0.4 0.4
0.63 0.4 0.4
0.64 0.4 0.4
0.65 0.4 0.4
0.66 0.4 0.4
0.67 0.4 0.4
0.68 0.4 0.4
0.69 0.4 0.4
0.7 0.4 0.4
0.71 0.4 0.4
0.72 0.4 0.4
0.73 0.4 0.4
0.74 0.4 0.4
0.75 0.4 0.4
0.76 0.4 0.4
0.77 0.4 0.4
0.78 0.4 0.4
0.79 0.4 0.4
0.8 0.4 0.4
0.81 0.4 0.4
0.82 0.4 0.4
0.83 0.4 0.4
0.84 0.4 0.4
0.85 0.4 0.4
0.86 0.4 0.4
0.87 0.4 0.4
0.88 0.4 0.4
0.89 0.4 0.4
0.9 0.4 0.4
0.91 0.4 0.4
0.92 0.4 0.4
0.93 0.4 0.4
0.94 0.4 0.4
0.95 0.4 0.4
0.96 0.4 0.4
0.97 0.4 0.4
0.98 0.4 0.4
0.99 0.4 0.4
1.0 0.4 0.4
0.0 0.41 0.0
0.01 0.41 0.01
0.02 0.41 0.02
0.03 0.41 0.03
0.04 0.41 0.04
0.05 0.41 0.05
0.06 0.41 0.06
0.07 0.41 0.07
0.08 0.41 0.08
0.09 0.41 0.09
0.1 0.41 0.1
0.11 0.41 0.11
0.12 0.41 0.12
0.13 0.41 0.13
0.14 0.41 0.14
0.15 0.41 0.15
0.16 0.41 0.16
0.17 0.41 0.17
0.18 0.41 0.18
0.19 0.41 0.19
0.2 0.41 0.2
0.21 0.41 0.21
0.22 0.41 0.22
0.23 0.41 0.23
0.24 0.41 0.24
0.25 0.41 0.25
0.26 0.41 0.26
0.27 0.41 0.27
0.28 0.41 0.28
0.29 0.41 0.29
0.3 0.41 0.3
0.31 0.41 0.31
0.32 0.41 0.32
0.33 0.41 0.33
0.34 0.41 0.34
0.35 0.41 0.35
0.36 0.41 0.36
0.37 0.41 0.37
0.38 0.41 0.38
0.39 0.41 0.39
0.4 0.41 0.4
0.41 0.41 0.41
0.42 0.41 0.41
0.43 0.41 0.41
0.44 0.41 0.41
0.45 0.41 0.41
0.46 0.41 0.41
0.47 0.41 0.41
0.48 0.41 0.41
0.49 0.41 0.41
0.5 0.41 0.41
0.51 0.41 0.41
0.52 0.41 0.41
0.53 0.41 0.41
0.54 0.41 0.41
0.55 0.41 0.41
0.56 0.41 0.41
0.57 0.41 0.41
0.58 0.41 0.41
0.59 0.41 0.41
0.6 0.41 0.41
0.61 0.41 0.41
0.62 0.41 0.41
0.63 0.41 0.41
0.64 0.41 0.41
0.65 0.41 0.41
0.66 0.41 0.41
0.67 0.41 0.41
0.68 0.41 0.41
0.69 0.41 0.41
0.7 0.41 0.41
0.71 0.41 0.41
0.72 0.41 0.41
0.73 0.41 0.41
0.74 0.41 0.41
0.75 0.41 0.41
0.76 0.41 0.41
0.77 0.41 0.41
0.78 0.41 0.41
0.79 0.41 0.41
0.8 0.41 0.41
0.81 0.41 0.41
0.82 0.41 0.41
0.83 0.41 0.41
0.84 0.41 0.41
0.85 0.41 0.41
0.86 0.41 0.41
0.87 0.41 0.41
0.88 0.41 0.41
0.89 0.41 0.41
0.9 0.41 0.41
0.91 0.41 0.41
0.92 0.41 0.41
0.93 0.41 0.41
0.94 0.41 0.41
0.95 0.41 0.41
0.96 0.41 0.41
0.97 0.41 0.41
0.98 0.41 0.41
0.99 0.41 0.41
1.0 0.41 0.41
0.0 0.42 0.0
0.01 0.42 0.01
0.02 0.42 0.02
0.03 0.42 0.03
0.04 0.42 0.04
0.05 0.42 0.05
0.06 0.42 0.06
0.07 0.42 0.07
0.08 0.42 0.08
0.09 0.42 0.09
0.1 0.42 0.1
0.11 0.42 0.11
0.12 0.42 0.12
0.13 0.42 0.13
0.14 0.42 0.14
0.15 0.42 0.15
0.16 0.42 0.16
0.17 0.42 0.17
0.18 0.42 0.18
0.19 0.42 0.19
0.2 0.42 0.2
0.21 0.42 0.21
0.22 0.42 0.22
0.23 0.42 0.23
0.24 0.42 0.24
0.25 0.42 0.25
0.26 0.42 0.26
0.27 0.42 0.27
0.28 0.42 0.28
0.29 0.42 0.29
0.3 0.42 0.3
0.31 0.42 0.31
0.32 0.42 0.32
0.33 0.42 0.33
0.34 0.42 0.34
0.35 0.42 0.35
0.36 0.42 0.36
0.37 0.42 0.37
0.38 0.42 0.38
0.39 0.42 0.39
0.4 0.42 0.4
0.41 0.42 0.41
0.42 0.42 0.42
0.43 0.42 0.42
0.44 0.42 0.42
0.45 0.42 0.42
0.46 0.42 0.42
0.47 0.42 0.42
0.48 0.42 0.42
0.49 0.42 0.42
0.5 0.42 0.42
0.51 0.42 0.42
0.52 0.42 0.42
0.53 0.42 0.42
0.54 0.42 0.42
0.55 0.42 0.42
0.56 0.42 0.42
0.57 0.42 0.42
0.58 0.42 0.42
0.59 0.42 0.42
0.6 0.42 0.42
0.61 0.42 0.42
0.62 0.42 0.42
0.63 0.42 0.42
0.64 0.42 0.42
0.65 0.42 0.42
0.66 0.42 0.42
0.67 0.42 0.42
0.68 0.42 0.42
0.69 0.42 0.42
0.7 0.42 0.42
0.71 0.42 0.42
0.72 0.42 0.42
0.73 0.42 0.42
0.74 0.42 0.42
0.75 0.42 0.42
0.76 0.42 0.42
0.77 0.42 0.42
0.78 0.42 0.42
0.79 0.42 0.42
0.8 0.42 0.42
0.81 0.42 0.42
0.82 0.42 0.42
0.83 0.42 0.42
0.84 0.42 0.42
0.85 0.42 0.42
0.86 0.42 0.42
0.87 0.42 0.42
0.88 0.42 0.42
0.89 0.42 0.42
0.9 0.42 0.42
0.91 0.42 0.42
0.92 0.42 0.42
0.93 0.42 0.42
0.94 0.42 0.42
0.95 0.42 0.42
0.96 0.42 0.42
0.97 0.42 0.42
0.98 0.42 0.42
0.99 0.42 0.42
1.0 0.42 0.42
0.0 0.43 0.0
0.01 0.43 0.01
0.02 0.43 0.02
0.03 0.43 0.03
0.04 0.43 0.04
0.05 0.43 0.05
0.06 0.43 0.06
0.07 0.43 0.07
0.08 0.43 0.08
0.09 0.43 0.09
0.1 0.43 0.1
0.11 0.43 0.11
0.12 0.43 0.12
0.13 0.43 0.13
0.14 0.43 0.14
0.15 0.43 0.15
0.16 0.43 0.16
0.17 0.43 0.17
0.18 0.43 0.18
0.19 0.43 0.19
0.2 0.43 0.2
0.21 0.43 0.21
0.22 0.43 0.22
0.23 0.43 0.23
0.24 0.43 0.24
0.25 0.43 0.25
0.26 0.43 0.26
0.27 0.43 0.27
0.28 0.43 0.28
0.29 0.43 0.29
0.3 0.43 0.3
0.31 0.43 0.31
0.32 0.43 0.32
0.33 0.43 0.33
0.34 0.43 0.34
0.35 0.43 0.35
0.36 0.43 0.36
0.37 0.43 0.37
0.38 0.43 0.38
0.39 0.43 0.39
0.4 0.43 0.4
0.41 0.43 0.41
0.42 0.43 0.42
0.43 0.43 0.43
0.44 0.43 0.43
0.45 0.43 0.43
0.46 0.43 0.43
0.47 0.43 0.43
0.48 0.43 0.43
0.49 0.43 0.43
0.5 0.43 0.43
0.51 0.43 0.43
0.52 0.43 0.43
0.53 0.43 0.43
0.54 0.43 0.43
0.55 0.43 0.43
0.56 0.43 0.43
0.57 0.43 0.43
0.58 0.43 0.43
0.59 0.43 0.43
0.6 0.43 0.43
0.61 0.43 0.43
0.62 0.43 0.43
0.63 0.43 0.43
0.64 0.43 0.43
0.65 0.43 0.43
0.66 0.43 0.43
0.67 0.43 0.43
0.68 0.43 0.43
0.69 0.43 0.43
0.7 0.43 0.43
0.71 0.43 0.43
0.72 0.43 0.43
0.73 0.43 0.43
0.74 0.43 0.43
0.75 0.43 0.43
0.76 0.43 0.43
0.77 0.43 0.43
0.78 0.43 0.43
0.79 0.43 0.43
0.8 0.43 0.43
0.81 0.43 0.43
0.82 0.43 0.43
0.83 0.43 0.43
0.84 0.43 0.43
0.85 0.43 0.43
0.86 0.43 0.43
0.87 0.43 0.43
0.88 0.43 0.43
0.89 0.43 0.43
0.9 0.43 0.43
0.91 0.43 0.43
0.92 0.43 0.43
0.93 0.43 0.43
0.94 0.43 0.43
0.95 0.43 0.43
0.96 0.43 0.43
0.97 0.43 0.43
0.98 0.43 0.43
0.99 0.43 0.43
1.0 0.43 0.43
0.0 0.44 0.0
0.01 0.44 0.01
0.02 0.44 0.02
0.03 0.44 0.03
0.04 0.44 0.04
0.05 0.44 0.05
0.06 0.44 0.06
0.07 0.44 0.07
0.08 0.44 0.08
0.09 0.44 0.09
0.1 0.44 0.1
0.11 0.44 0.11
0.12 0.44 0.12
0.13 0.44 0.13
0.14 0.44 0.14
0.15 0.44 0.15
0.16 0.44 0.16
0.17 0.44 0.17
0.18 0.44 0.18
0.19 0.44 0.19
0.2 0.44 0.2
0.21 0.44 0.21
0.22 0.44 0.22
0.23 0.44 0.23
0.24 0.44 0.24
0.25 0.44 0.25
0.26 0.44 0.26
0.27 0.44 0.27
0.28 0.44 0.28
0.29 0.44 0.29
0.3 0.44 0.3
0.31 0.44 0.31
0.32 0.44 0.32
0.33 0.44 0.33
0.34 0.44 0.34
0.35 0.44 0.35
0.36 0.44 0.36
0.37 0.44 0.37
0.38 0.44 0.38
0.39 0.44 0.39
0.4 0.44 0.4
0.41 0.44 0.41
0.42 0.44 0.42
0.43 0.44 0.43
0.44 0.44 0.44
0.45 0.44 0.44
0.46 0.44 0.44
0.47 0.44 0.44
0.48 0.44 0.44
0.49 0.44 0.44
0.5 0.44 0.44
0.51 0.44 0.44
0.52 0.44 0.44
0.53 0.44 0.44
0.54 0.44 0.44
0.55 0.44 0.44
0.56 0.44 0.44
0.57 0.44 0.44
0.58 0.44 0.44
0.59 0.44 0.44
0.6 0.44 0.44
0.61 0.44 0.44
0.62 0.44 0.44
0.63 0.44 0.44
0.64 0.44 0.44
0.65 0.44 0.44
0.66 0.44 0.44
0.67 0.44 0.44
0.68 0.44 0.44
0.69 0.44 0.44
0.7 0.44 0.44
0.71 0.44 0.44
0.72 0.44 0.44
0.73 0.44 0.44
0.74 0.44 0.44
0.75 0.44 0.44
0.76 0.44 0.44
0.77 0.44 0.44
0.78 0.44 0.44
0.79 0.44 0.44
0.8 0.44 0.44
0.81 0.44 0.44
0.82 0.44 0.44
0.83 0.44 0.44
0.84 0.44 0.44
0.85 0.44 0.44
0.86 0.44 0.44
0.87 0.44 0.44
0.88 0.44 0.44
0.89 0.44 0.44
0.9 0.44 0.44
0.91 0.44 0.44
0.92 0.44 0.44
0.93 0.44 0.44
0.94 0.44 0.44
0.95 0.44 0.44
0.96 0.44 0.44
0.97 0.44 0.44
0.98 0.44 0.44
0.99 0.44 0.44
1.0 0.44 0.44
0.0 0.45 0.0
0.01 0.45 0.01
0.02 0.45 0.02
0.03 0.45 0.03
0.04 0.45 0.04
0.05 0.45 0.05
0.06 0.45 0.06
0.07 0.45 0.07
0.08 0.45 0.08
0.09 0.45 0.09
0.1 0.45 0.1
0.11 0.45 0.11
0.12 0.45 0.12
0.13 0.45 0.13
0.14 0.45 0.14
0.15 0.45 0.15
0.16 0.45 0.16
0.17 0.45 0.17
0.18 0.45 0.18
0.19 0.45 0.19
0.2 0.45 0.2
0.21 0.45 0.21
0.22 0.45 0.22
0.23 0.45 0.23
0.24 0.45 0.24
0.25 0.45 0.25
0.26 0.45 0.26
0.27 0.45 0.27
0.28 0.45 0.28
0.29 0.45 0.29
0.3 0.45 0.3
0.31 0.45 0.31
0.32 0.45 0.32
0.33 0.45 0.33
0.34 0.45 0.34
0.35 0.45 0.35
0.36 0.45 0.36
0.37 0.45 0.37
0.38 0.45 0.38
0.39 0.45 0.39
0.4 0.45 0.4
0.41 0.45 0.41
0.42 0.45 0.42
0.43 0.45 0.43
0.44 0.45 0.44
0.45 0.45 0.45
0.46 0.45 0.45
0.47 0.45 0.45
0.48 0.45 0.45
0.49 0.45 0.45
0.5 0.45 0.45
0.51 0.45 0.45
0.52 0.45 0.45
0.53 0.45 0.45
0.54 0.45 0.45
0.55 0.45 0.45
0.56 0.45 0.45
0.57 0.45 0.45
0.58 0.45 0.45
0.59 0.45 0.45
0.6 0.45 0.45
0.61 0.45 0.45
0.62 0.45 0.45
0.63 0.45 0.45
0.64 0.45 0.45
0.65 0.45 0.45
0.66 0.45 0.45
0.67 0.45 0.45
0.68 0.45 0.45
0.69 0.45 0.45
0.7 0.45 0.45
0.71 0.45 0.45
0.72 0.45 0.45
0.73 0.45 0.45
0.74 0.45 0.45
0.75 0.45 0.45
0.76 0.45 0.45
0.77 0.45 0.45
0.78 0.45 0.45
0.79 0.45 0.45
0.8 0.45 0.45
0.81 0.45 0.45
0.82 0.45 0.45
0.83 0.45 0.45
0.84 0.45 0.45
0.85 0.45 0.45
0.86 0.45 0.45
0.87 0.45 0.45
0.88 0.45 0.45
0.89 0.45 0.45
0.9 0.45 0.45
0.91 0.45 0.45
0.92 0.45 0.45
0.93 0.45 0.45
0.94 0.45 0.45
0.95 0.45 0.45
0.96 0.45 0.45
0.97 0.45 0.45
0.98 0.45 0.45
0.99 0.45 0.45
1.0 0.45 0.45
0.0 0.46 0.0
0.01 0.46 0.01
0.02 0.46 0.02
0.03 0.46 0.03
0.04 0.46 0.04
0.05 0.46 0.05
0.06 0.46 0.06
0.07 0.46 0.07
0.08 0.46 0.08
0.09 0.46 0.09
0.1 0.46 0.1
0.11 0.46 0.11
0.12 0.46 0.12
0.13 0.46 0.13
0.14 0.46 0.14
0.15 0.46 0.15
0.16 0.46 0.16
0.17 0.46 0.17
0.18 0.46 0.18
0.19 0.46 0.19
0.2 0.46 0.2
0.21 0.46 0.21
0.22 0.46 0.22
0.23 0.46 0.23
0.24 0.46 0.24
0.25 0.46 0.25
0.26 0.46 0.26
0.27 0.46 0.27
0.28 0.46 0.28
0.29 0.46 0.29
0.3 0.46 0.3
0.31 0.46 0.31
0.32 0.46 0.32
0.33 0.46 0.33
0.34 0.46 0.34
0.35 0.46 0.35
0.36 0.46 0.36
0.37 0.46 0.37
0.38 0.46 0.38
0.39 0.46 0.39
0.4 0.46 0.4
0.41 0.46 0.41
0.42 0.46 0.42
0.43 0.46 0.43
0.44 0.46 0.44
0.45 0.46 0.45
0.46 0.46 0.46
0.47 0.46 0.46
0.48 0.46 0.46
0.49 0.46 0.46
0.5 0.46 0.46
0.51 0.46 0.46
0.52 0.46 0.46
0.53 0.46 0.46
0.54 0.46 0.46
0.55 0.46 0.46
0.56 0.46 0.46
0.57 0.46 0.46
0.58 0.46 0.46
0.59 0.46 0.46
0.6 0.46 0.46
0.61 0.46 0.46
0.62 0.46 0.46
0.63 0.46 0.46
0.64 0.46 0.46
0.65 0.46 0.46
0.66 0.46 0.46
0.67 0.46 0.46
0.68 0.46 0.46
0.69 0.46 0.46
0.7 0.46 0.46
0.71 0.46 0.46
0.72 0.46 0.46
0.73 0.46 0.46
0.74 0.46 0.46
0.75 0.46 0.46
0.76 0.46 0.46
0.77 0.46 0.46
0.78 0.46 0.46
0.79 0.46 0.46
0.8 0.46 0.46
0.81 0.46 0.46
0.82 0.46 0.46
0.83 0.46 0.46
0.84 0.46 0.46
0.85 0.46 0.46
0.86 0.46 0.46
0.87 0.46 0.46
0.88 0.46 0.46
0.89 0.46 0.46
0.9 0.46 0.46
0.91 0.46 0.46
0.92 0.46 0.46
0.93 0.46 0.46
0.94 0.46 0.46
0.95 0.46 0.46
0.96 0.46 0.46
0.97 0.46 0.46
0.98 0.46 0.46
0.99 0.46 0.46
1.0 0.46 0.46
0.0 0.47 0.0
0.01 0.47 0.01
0.02 0.47 0.02
0.03 0.47 0.03
0.04 0.47 0.04
0.05 0.47 0.05
0.06 0.47 0.06
0.07 0.47 0.07
0.08 0.47 0.08
0.09 0.47 0.09
0.1 0.47 0.1
0.11 0.47 0.11
0.12 0.47 0.12
0.13 0.47 0.13
0.14 0.47 0.14
0.15 0.47 0.15
0.16 0.47 0.16
0.17 0.47 0.17
0.18 0.47 0.18
0.19 0.47 0.19
0.2 0.47 0.2
0.21 0.47 0.21
0.22 0.47 0.22
0.23 0.47 0.23
0.24 0.47 0.24
0.25 0.47 0.25
0.26 0.47 0.26
0.27 0.47 0.27
0.28 0.47 0.28
0.29 0.47 0.29
0.3 0.47 0.3
0.31 0.47 0.31
0.32 0.47 0.32
0.33 0.47 0.33
0.34 0.47 0.34
0.35 0.47 0.35
0.36 0.47 0.36
0.37 0.47 0.37
0.38 0.47 0.38
0.39 0.47 0.39
0.4 0.47 0.4
0.41 0.47 0.41
0.42 0.47 0.42
0.43 0.47 0.43
0.44 0.47 0.44
0.45 0.47 0.45
0.46 0.47 0.46
0.47 0.47 0.47
0.48 0.47 0.47
0.49 0.47 0.47
0.5 0.47 0.47
0.51 0.47 0.47
0.52 0.47 0.47
0.53 0.47 0.47
0.54 0.47 0.47
0.55 0.47 0.47
0.56 0.47 0.47
0.57 0.47 0.47
0.58 0.47 0.47
0.59 0.47 0.47
0.6 0.47 0.47
0.61 0.47 0.47
0.62 0.47 0.47
0.63 0.47 0.47
0.64 0.47 0.47
0.65 0.47 0.47
0.66 0.47 0.47
0.67 0.47 0.47
0.68 0.47 0.47
0.69 0.47 0.47
0.7 0.47 0.47
0.71 0.47 0.47
0.72 0.47 0.47
0.73 0.47 0.47
0.74 0.47 0.47
0.75 0.47 0.47
0.76 0.47 0.47
0.77 0.47 0.47
0.78 0.47 0.47
0.79 0.47 0.47
0.8 0.47 0.47
0.81 0.47 0.47
0.82 0.47 0.47
0.83 0.47 0.47
0.84 0.47 0.47
0.85 0.47 0.47
0.86 0.47 0.47
0.87 0.47 0.47
0.88 0.47 0.47
0.89 0.47 0.47
0.9 0.47 0.47
0.91 0.47 0.47
0.92 0.47 0.47
0.93 0.47 0.47
0.94 0.47 0.47
0.95 0.47 0.47
0.96 0.47 0.47
0.97 0.47 0.47
0.98 0.47 0.47
0.99 0.47 0.47
1.0 0.47 0.47
0.0 0.48 0.0
0.01 0.48 0.01
0.02 0.48 0.02
0.03 0.48 0.03
0.04 0.48 0.04
0.05 0.48 0.05
0.06 0.48 0.06
0.07 0.48 0.07
0.08 0.48 0.08
0.09 0.48 0.09
0.1 0.48 0.1
0.11 0.48 0.11
0.12 0.48 0.12
0.13 0.48 0.13
0.14 0.48 0.14
0.15 0.48 0.15
0.16 0.48 0.16
0.17 0.48 0.17
0.18 0.48 0.18
0.19 0.48 0.19
0.2 0.48 0.2
0.21 0.48 0.21
0.22 0.48 0.22
0.23 0.48 0.23
0.24 0.48 0.24
0.25 0.48 0.25
0.26 0.48 0.26
0.27 0.48 0.27
0.28 0.48 0.28
0.29 0.48 0.29
0.3 0.48 0.3
0.31 0.48 0.31
0.32 0.48 0.32
0.33 0.48 0.33
0.34 0.48 0.34
0.35 0.48 0.35
0.36 0.48 0.36
0.37 0.48 0.37
0.38 0.48 0.38
0.39 0.48 0.39
0.4 0.48 0.4
0.41 0.48 0.41
0.42 0.48 0.42
0.43 0.48 0.43
0.44 0.48 0.44
0.45 0.48 0.45
0.46 0.48 0.46
0.47 0.48 0.47
0.48 0.48 0.48
0.49 0.48 0.48
0.5 0.48 0.48
0.51 0.48 0.48
0.52 0.48 0.48
0.53 0.48 0.48
0.54 0.48 0.48
0.55 0.48 0.48
0.56 0.48 0.48
0.57 0.48 0.48
0.58 0.48 0.48
0.59 0.48 0.48
0.6 0.48 0.48
0.61 0.48 0.48
0.62 0.48 0.48
0.63 0.48 0.48
0.64 0.48 0.48
0.65 0.48 0.48
0.66 0.48 0.48
0.67 0.48 0.48
0.68 0.48 0.48
0.69 0.48 0.48
0.7 0.48 0.48
0.71 0.48 0.48
0.72 0.48 0.48
0.73 0.48 0.48
0.74 0.48 0.48
0.75 0.48 0.48
0.76 0.48 0.48
0.77 0.48 0.48
0.78 0.48 0.48
0.79 0.48 0.48
0.8 0.48 0.48
0.81 0.48 0.48
0.82 0.48 0.48
0.83 0.48 0.48
0.84 0.48 0.48
0.85 0.48 0.48
0.86 0.48 0.48
0.87 0.48 0.48
0.88 0.48 0.48
0.89 0.48 0.48
0.9 0.48 0.48
0.91 0.48 0.48
0.92 0.48 0.48
0.93 0.48 0.48
0.94 0.48 0.48
0.95 0.48 0.48
0.96 0.48 0.48
0.97 0.48 0.48
0.98 0.48 0.48
0.99 0.48 0.48
1.0 0.48 0.48
0.0 0.49 0.0
0.01 0.49 0.01
0.02 0.49 0.02
0.03 0.49 0.03
0.04 0.49 0.04
0.05 0.49 0.05
0.06 0.49 0.06
0.07 0.49 0.07
0.08 0.49 0.08
0.09 0.49 0.09
0.1 0.49 0.1
0.11 0.49 0.11
0.12 0.49 0.12
0.13 0.49 0.13
0.14 0.49 0.14
0.15 0.49 0.15
0.16 0.49 0.16
0.17 0.49 0.17
0.18 0.49 0.18
0.19 0.49 0.19
0.2 0.49 0.2
0.21 0.49 0.21
0.22 0.49 0.22
0.23 0.49 0.23
0.24 0.49 0.24
0.25 0.49 0.25
0.26 0.49 0.26
0.27 0.49 0.27
0.28 0.49 0.28
0.29 0.49 0.29
0.3 0.49 0.3
0.31 0.49 0.31
0.32 0.49 0.32
0.33 0.49 0.33
0.34 0.49 0.34
0.35 0.49 0.35
0.36 0.49 0.36
0.37 0.49 0.37
0.38 0.49 0.38
0.39 0.49 0.39
0.4 0.49 0.4
0.41 0.49 0.41
0.42 0.49 0.42
0.43 0.49 0.43
0.44 0.49 0.44
0.45 0.49 0.45
0.46 0.49 0.46
0.47 0.49 0.47
0.48 0.49 0.48
0.49 0.49 0.49
0.5 0.49 0.49
0.51 0.49 0.49
0.52 0.49 0.49
0.53 0.49 0.49
0.54 0.49 0.49
0.55 0.49 0.49
0.56 0.49 0.49
0.57 0.49 0.49
0.58 0.49 0.49
0.59 0.49 0.49
0.6 0.49 0.49
0.61 0.49 0.49
0.62 0.49 0.49
0.63 0.49 0.49
0.64 0.49 0.49
0.65 0.49 0.49
0.66 0.49 0.49
0.67 0.49 0.49
0.68 0.49 0.49
0.69 0.49 0.49
0.7 0.49 0.49
0.71 0.49 0.49
0.72 0.49 0.49
0.73 0.49 0.49
0.74 0.49 0.49
0.75 0.49 0.49
0.76 0.49 0.49
0.77 0.49 0.49
0.78 0.49 0.49
0.79 0.49 0.49
0.8 0.49 0.49
0.81 0.49 0.49
0.82 0.49 0.49
0.83 0.49 0.49
0.84 0.49 0.49
0.85 0.49 0.49
0.86 0.49 0.49
0.87 0.49 0.49
0.88 0.49 0.49
0.89 0.49 0.49
0.9 0.49 0.49
0.91 0.49 0.49
0.92 0.49 0.49
0.93 0.49 0.49
0.94 0.49 0.49
0.95 0.49 0.49
0.96 0.49 0.49
0.97 0.49 0.49
0.98 0.49 0.49
0.99 0.49 0.49
1.0 0.49 0.49
0.0 0.5 0.0
0.01 0.5 0.01
0.02 0.5 0.02
0.03 0.5 0.03
0.04 0.5 0.04
0.05 0.5 0.05
0.06 0.5 0.06
0.07 0.5 0.07
0.08 0.5 0.08
0.09 0.5 0.09
0.1 0.5 0.1
0.11 0.5 0.11
0.12 0.5 0.12
0.13 0.5 0.13
0.14 0.5 0.14
0.15 0.5 0.15
0.16 0.5 0.16
0.17 0.5 0.17
0.18 0.5 0.18
0.19 0.5 0.19
0.2 0.5 0.2
0.21 0.5 0.21
0.22 0.5 0.22
0.23 0.5 0.23
0.24 0.5 0.24
0.25 0.5 0.25
0.26 0.5 0.26
0.27 0.5 0.27
0.28 0.5 0.28
0.29 0.5 0.29
0.3 0.5 0.3
0.31 0.5 0.31
0.32 0.5 0.32
0.33 0.5 0.33
0.34 0.5 0.34
0.35 0.5 0.35
0.36 0.5 0.36
0.37 0.5 0.37
0.38 0.5 0.38
0.39 0.5 0.39
0.4 0.5 0.4
0.41 0.5 0.41
0.42 0.5 0.42
0.43 0.5 0.43
0.44 0.5 0.44
0.45 0.5 0.45
0.46 0.5 0.46
0.47 0.5 0.47
0.48 0.5 0.48
0.49 0.5 0.49
0.5 0.5 0.5
0.51 0.5 0.5
0.52 0.5 0.5
0.53 0.5 0.5
0.54 0.5 0.5
0.55 0.5 0.5
0.56 0.5 0.5
0.57 0.5 0.5
0.58 0.5 0.5
0.59 0.5 0.5
0.6 0.5 0.5
0.61 0.5 0.5
0.62 0.5 0.5
0.63 0.5 0.5
0.64 0.5 0.5
0.65 0.5 0.5
0.66 0.5 0.5
0.67 0.5 0.5
0.68 0.5 0.5
0.69 0.5 0.5
0.7 0.5 0.5
0.71 0.5 0.5
0.72 0.5 0.5
0.73 0.5 0.5
0.74 0.5 0.5
0.75 0.5 0.5
0.76 0.5 0.5
0.77 0.5 0.5
0.78 0.5 0.5
0.79 0.5 0.5
0.8 0.5 0.5
0.81 0.5 0.5
0.82 0.5 0.5
0.83 0.5 0.5
0.84 0.5 0.5
0.85 0.5 0.5
0.86 0.5 0.5
0.87 0.5 0.5
0.88 0.5 0.5
0.89 0.5 0.5
0.9 0.5 0.5
0.91 0.5 0.5
0.92 0.5 0.5
0.93 0.5 0.5
0.94 0.5 0.5
0.95 0.5 0.5
0.96 0.5 0.5
0.97 0.5 0.5
0.98 0.5 0.5
0.99 0.5 0.5
1.0 0.5 0.5
0.0 0.51 0.0
0.01 0.51 0.01
0.02 0.51 0.02
0.03 0.51 0.03
0.04 0.51 0.04
0.05 0.51 0.05
0.06 0.51 0.06
0.07 0.51 0.07
0.08 0.51 0.08
0.09 0.51 0.09
0.1 0.51 0.1
0.11 0.51 0.11
0.12 0.51 0.12
0.13 0.51 0.13
0.14 0.51 0.14
0.15 0.51 0.15
0.16 0.51 0.16
0.17 0.51 0.17
0.18 0.51 0.18
0.19 0.51 0.19
0.2 0.51 0.2
0.21 0.51 0.21
0.22 0.51 0.22
0.23 0.51 0.23
0.24 0.51 0.24
0.25 0.51 0.25
0.26 0.51 0.26
0.27 0.51 0.27
0.28 0.51 0.28
0.29 0.51 0.29
0.3 0.51 0.3
0.31 0.51 0.31
0.32 0.51 0.32
0.33 0.51 0.33
0.34 0.51 0.34
0.35 0.51 0.35
0.36 0.51 0.36
0.37 0.51 0.37
0.38 0.51 0.38
0.39 0.51 0.39
0.4 0.51 0.4
0.41 0.51 0.41
0.42 0.51 0.42
0.43 0.51 0.43
0.44 0.51 0.44
0.45 0.51 0.45
0.46 0.51 0.46
0.47 0.51 0.47
0.48 0.51 0.48
0.49 0.51 0.49
0.5 0.51 0.5
0.51 0.51 0.51
0.52 0.51 0.51
0.53 0.51 0.51
0.54 0.51 0.51
0.55 0.51 0.51
0.56 0.51 0.51
0.57 0.51 0.51
0.58 0.51 0.51
0.59 0.51 0.51
0.6 0.51 0.51
0.61 0.51 0.51
0.62 0.51 0.51
0.63 0.51 0.51
0.64 0.51 0.51
0.65 0.51 0.51
0.66 0.51 0.51
0.67 0.51 0.51
0.68 0.51 0.51
0.69 0.51 0.51
0.7 0.51 0.51
0.71 0.51 0.51
0.72 0.51 0.51
0.73 0.51 0.51
0.74 0.51 0.51
0.75 0.51 0.51
0.76 0.51 0.51
0.77 0.51 0.51
0.78 0.51 0.51
0.79 0.51 0.51
0.8 0.51 0.51
0.81 0.51 0.51
0.82 0.51 0.51
0.83 0.51 0.51
0.84 0.51 0.51
0.85 0.51 0.51
0.86 0.51 0.51
0.87 0.51 0.51
0.88 0.51 0.51
0.89 0.51 0.51
0.9 0.51 0.51
0.91 0.51 0.51
0.92 0.51 0.51
0.93 0.51 0.51
0.94 0.51 0.51
0.95 0.51 0.51
0.96 0.51 0.51
0.97 0.51 0.51
0.98 0.51 0.51
0.99 0.51 0.51
1.0 0.51 0.51
0.0 0.52 0.0
0.01 0.52 0.01
0.02 0.52 0.02
0.03 0.52 0.03
0.04 0.52 0.04
0.05 0.52 0.05
0.06 0.52 0.06
0.07 0.52 0.07
0.08 0.52 0.08
0.09 0.52 0.09
0.1 0.52 0.1
0.11 0.52 0.11
0.12 0.52 0.12
0.13 0.52 0.13
0.14 0.52 0.14
0.15 0.52 0.15
0.16 0.52 0.16
0.17 0.52 0.17
0.18 0.52 0.18
0.19 0.52 0.19
0.2 0.52 0.2
0.21 0.52 0.21
0.22 0.52 0.22
0.23 0.52 0.23
0.24 0.52 0.24
0.25 0.52 0.25
0.26 0.52 0.26
0.27 0.52 0.27
0.28 0.52 0.28
0.29 0.52 0.29
0.3 0.52 0.3
0.31 0.52 0.31
0.32 0.52 0.32
0.33 0.52 0.33
0.34 0.52 0.34
0.35 0.52 0.35
0.36 0.52 0.36
0.37 0.52 0.37
0.38 0.52 0.38
0.39 0.52 0.39
0.4 0.52 0.4
0.41 0.52 0.41
0.42 0.52 0.42
0.43 0.52 0.43
0.44 0.52 0.44
0.45 0.52 0.45
0.46 0.52 0.46
0.47 0.52 0.47
0.48 0.52 0.48
0.49 0.52 0.49
0.5 0.52 0.5
0.51 0.52 0.51
0.52 0.52 0.52
0.53 0.52 0.52
0.54 0.52 0.52
0.55 0.52 0.52
0.56 0.52 0.52
0.57 0.52 0.52
0.58 0.52 0.52
0.59 0.52 0.52
0.6 0.52 0.52
0.61 0.52 0.52
0.62 0.52 0.52
0.63 0.52 0.52
0.64 0.52 0.52
0.65 0.52 0.52
0.66 0.52 0.52
0.67 0.52 0.52
0.68 0.52 0.52
0.69 0.52 0.52
0.7 0.52 0.52
0.71 0.52 0.52
0.72 0.52 0.52
0.73 0.52 0.52
0.74 0.52 0.52
0.75 0.52 0.52
0.76 0.52 0.52
0.77 0.52 0.52
0.78 0.52 0.52
0.79 0.52 0.52
0.8 0.52 0.52
0.81 0.52 0.52
0.82 0.52 0.52
0.83 0.52 0.52
0.84 0.52 0.52
0.85 0.52 0.52
0.86 0.52 0.52
0.87 0.52 0.52
0.88 0.52 0.52
0.89 0.52 0.52
0.9 0.52 0.52
0.91 0.52 0.52
0.92 0.52 0.52
0.93 0.52 0.52
0.94 0.52 0.52
0.95 0.52 0.52
0.96 0.52 0.52
0.97 0.52 0.52
0.98 0.52 0.52
0.99 0.52 0.52
1.0 0.52 0.52
0.0 0.53 0.0
0.01 0.53 0.01
0.02 0.53 0.02
0.03 0.53 0.03
0.04 0.53 0.04
0.05 0.53 0.05
0.06 0.53 0.06
0.07 0.53 0.07
0.08 0.53 0.08
0.09 0.53 0.09
0.1 0.53 0.1
0.11 0.53 0.11
0.12 0.53 0.12
0.13 0.53 0.13
0.14 0.53 0.14
0.15 0.53 0.15
0.16 0.53 0.16
0.17 0.53 0.17
0.18 0.53 0.18
0.19 0.53 0.19
0.2 0.53 0.2
0.21 0.53 0.21
0.22 0.53 0.22
0.23 0.53 0.23
0.24 0.53 0.24
0.25 0.53 0.25
0.26 0.53 0.26
0.27 0.53 0.27
0.28 0.53 0.28
0.29 0.53 0.29
0.3 0.53 0.3
0.31 0.53 0.31
0.32 0.53 0.32
0.33 0.53 0.33
0.34 0.53 0.34
0.35 0.53 0.35
0.36 0.53 0.36
0.37 0.53 0.37
0.38 0.53 0.38
0.39 0.53 0.39
0.4 0.53 0.4
0.41 0.53 0.41
0.42 0.53 0.42
0.43 0.53 0.43
0.44 0.53 0.44
0.45 0.53 0.45
0.46 0.53 0.46
0.47 0.53 0.47
0.48 0.53 0.48
0.49 0.53 0.49
0.5 0.53 0.5
0.51 0.53 0.51
0.52 0.53 0.52
0.53 0.53 0.53
0.54 0.53 0.53
0.55 0.53 0.53
0.56 0.53 0.53
0.57 0.53 0.53
0.58 0.53 0.53
0.59 0.53 0.53
0.6 0.53 0.53
0.61 0.53 0.53
0.62 0.53 0.53
0.63 0.53 0.53
0.64 0.53 0.53
0.65 0.53 0.53
0.66 0.53 0.53
0.67 0.53 0.53
0.68 0.53 0.53
0.69 0.53 0.53
0.7 0.53 0.53
0.71 0.53 0.53
0.72 0.53 0.53
0.73 0.53 0.53
0.74 0.53 0.53
0.75 0.53 0.53
0.76 0.53 0.53
0.77 0.53 0.53
0.78 0.53 0.53
0.79 0.53 0.53
0.8 0.53 0.53
0.81 0.53 0.53
0.82 0.53 0.53
0.83 0.53 0.53
0.84 0.53 0.53
0.85 0.53 0.53
0.86 0.53 0.53
0.87 0.53 0.53
0.88 0.53 0.53
0.89 0.53 0.53
0.9 0.53 0.53
0.91 0.53 0.53
0.92 0.53 0.53
0.93 0.53 0.53
0.94 0.53 0.53
0.95 0.53 0.53
0.96 0.53 0.53
0.97 0.53 0.53
0.98 0.53 0.53
0.99 0.53 0.53
1.0 0.53 0.53
0.0 0.54 0.0
0.01 0.54 0.01
0.02 0.54 0.02
0.03 0.54 0.03
0.04 0.54 0.04
0.05 0.54 0.05
0.06 0.54 0.06
0.07 0.54 0.07
0.08 0.54 0.08
0.09 0.54 0.09
0.1 0.54 0.1
0.11 0.54 0.11
0.12 0.54 0.12
0.13 0.54 0.13
0.14 0.54 0.14
0.15 0.54 0.15
0.16 0.54 0.16
0.17 0.54 0.17
0.18 0.54 0.18
0.19 0.54 0.19
0.2 0.54 0.2
0.21 0.54 0.21
0.22 0.54 0.22
0.23 0.54 0.23
0.24 0.54 0.24
0.25 0.54 0.25
0.26 0.54 0.26
0.27 0.54 0.27
0.28 0.54 0.28
0.29 0.54 0.29
0.3 0.54 0.3
0.31 0.54 0.31
0.32 0.54 0.32
0.33 0.54 0.33
0.34 0.54 0.34
0.35 0.54 0.35
0.36 0.54 0.36
0.37 0.54 0.37
0.38 0.54 0.38
0.39 0.54 0.39
0.4 0.54 0.4
0.41 0.54 0.41
0.42 0.54 0.42
0.43 0.54 0.43
0.44 0.54 0.44
0.45 0.54 0.45
0.46 0.54 0.46
0.47 0.54 0.47
0.48 0.54 0.48
0.49 0.54 0.49
0.5 0.54 0.5
0.51 0.54 0.51
0.52 0.54 0.52
0.53 0.54 0.53
0.54 0.54 0.54
0.55 0.54 0.54
0.56 0.54 0.54
0.57 0.54 0.54
0.58 0.54 0.54
0.59 0.54 0.54
0.6 0.54 0.54
0.61 0.54 0.54
0.62 0.54 0.54
0.63 0.54 0.54
0.64 0.54 0.54
0.65 0.54 0.54
0.66 0.54 0.54
0.67 0.54 0.54
0.68 0.54 0.54
0.69 0.54 0.54
0.7 0.54 0.54
0.71 0.54 0.54
0.72 0.54 0.54
0.73 0.54 0.54
0.74 0.54 0.54
0.75 0.54 0.54
0.76 0.54 0.54
0.77 0.54 0.54
0.78 0.54 0.54
0.79 0.54 0.54
0.8 0.54 0.54
0.81 0.54 0.54
0.82 0.54 0.54
0.83 0.54 0.54
0.84 0.54 0.54
0.85 0.54 0.54
0.86 0.54 0.54
0.87 0.54 0.54
0.88 0.54 0.54
0.89 0.54 0.54
0.9 0.54 0.54
0.91 0.54 0.54
0.92 0.54 0.54
0.93 0.54 0.54
0.94 0.54 0.54
0.95 0.54 0.54
0.96 0.54 0.54
0.97 0.54 0.54
0.98 0.54 0.54
0.99 0.54 0.54
1.0 0.54 0.54
0.0 0.55 0.0
0.01 0.55 0.01
0.02 0.55 0.02
0.03 0.55 0.03
0.04 0.55 0.04
0.05 0.55 0.05
0.06 0.55 0.06
0.07 0.55 0.07
0.08 0.55 0.08
0.09 0.55 0.09
0.1 0.55 0.1
0.11 0.55 0.11
0.12 0.55 0.12
0.13 0.55 0.13
0.14 0.55 0.14
0.15 0.55 0.15
0.16 0.55 0.16
0.17 0.55 0.17
0.18 0.55 0.18
0.19 0.55 0.19
0.2 0.55 0.2
0.21 0.55 0.21
0.22 0.55 0.22
0.23 0.55 0.23
0.24 0.55 0.24
0.25 0.55 0.25
0.26 0.55 0.26
0.27 0.55 0.27
0.28 0.55 0.28
0.29 0.55 0.29
0.3 0.55 0.3
0.31 0.55 0.31
0.32 0.55 0.32
0.33 0.55 0.33
0.34 0.55 0.34
0.35 0.55 0.35
0.36 0.55 0.36
0.37 0.55 0.37
0.38 0.55 0.38
0.39 0.55 0.39
0.4 0.55 0.4
0.41 0.55 0.41
0.42 0.55 0.42
0.43 0.55 0.43
0.44 0.55 0.44
0.45 0.55 0.45
0.46 0.55 0.46
0.47 0.55 0.47
0.48 0.55 0.48
0.49 0.55 0.49
0.5 0.55 0.5
0.51 0.55 0.51
0.52 0.55 0.52
0.53 0.55 0.53
0.54 0.55 0.54
0.55 0.55 0.55
0.56 0.55 0.55
0.57 0.55 0.55
0.58 0.55 0.55
0.59 0.55 0.55
0.6 0.55 0.55
0.61 0.55 0.55
0.62 0.55 0.55
0.63 0.55 0.55
0.64 0.55 0.55
0.65 0.55 0.55
0.66 0.55 0.55
0.67 0.55 0.55
0.68 0.55 0.55
0.69 0.55 0.55
0.7 0.55 0.55
0.71 0.55 0.55
0.72 0.55 0.55
0.73 0.55 0.55
0.74 0.55 0.55
0.75 0.55 0.55
0.76 0.55 0.55
0.77 0.55 0.55
0.78 0.55 0.55
0.79 0.55 0.55
0.8 0.55 0.55
0.81 0.55 0.55
0.82 0.55 0.55
0.83 0.55 0.55
0.84 0.55 0.55
0.85 0.55 0.55
0.86 0.55 0.55
0.87 0.55 0.55
0.88 0.55 0.55
0.89 0.55 0.55
0.9 0.55 0.55
0.91 0.55 0.55
0.92 0.55 0.55
0.93 0.55 0.55
0.94 0.55 0.55
0.95 0.55 0.55
0.96 0.55 0.55
0.97 0.55 0.55
0.98 0.55 0.55
0.99 0.55 0.55
1.0 0.55 0.55
0.0 0.56 0.0
0.01 0.56 0.01
0.02 0.56 0.02
0.03 0.56 0.03
0.04 0.56 0.04
0.05 0.56 0.05
0.06 0.56 0.06
0.07 0.56 0.07
0.08 0.56 0.08
0.09 0.56 0.09
0.1 0.56 0.1
0.11 0.56 0.11
0.12 0.56 0.12
0.13 0.56 0.13
0.14 0.56 0.14
0.15 0.56 0.15
0.16 0.56 0.16
0.17 0.56 0.17
0.18 0.56 0.18
0.19 0.56 0.19
0.2 0.56 0.2
0.21 0.56 0.21
0.22 0.56 0.22
0.23 0.56 0.23
0.24 0.56 0.24
0.25 0.56 0.25
0.26 0.56 0.26
0.27 0.56 0.27
0.28 0.56 0.28
0.29 0.56 0.29
0.3 0.56 0.3
0.31 0.56 0.31
0.32 0.56 0.32
0.33 0.56 0.33
0.34 0.56 0.34
0.35 0.56 0.35
0.36 0.56 0.36
0.37 0.56 0.37
0.38 0.56 0.38
0.39 0.56 0.39
0.4 0.56 0.4
0.41 0.56 0.41
0.42 0.56 0.42
0.43 0.56 0.43
0.44 0.56 0.44
0.45 0.56 0.45
0.46 0.56 0.46
0.47 0.56 0.47
0.48 0.56 0.48
0.49 0.56 0.49
0.5 0.56 0.5
0.51 0.56 0.51
0.52 0.56 0.52
0.53 0.56 0.53
0.54 0.56 0.54
0.55 0.56 0.55
0.56 0.56 0.56
0.57 0.56 0.56
0.58 0.56 0.56
0.59 0.56 0.56
0.6 0.56 0.56
0.61 0.56 0.56
0.62 0.56 0.56
0.63 0.56 0.56
0.64 0.56 0.56
0.65 0.56 0.56
0.66 0.56 0.56
0.67 0.56 0.56
0.68 0.56 0.56
0.69 0.56 0.56
0.7 0.56 0.56
0.71 0.56 0.56
0.72 0.56 0.56
0.73 0.56 0.56
0.74 0.56 0.56
0.75 0.56 0.56
0.76 0.56 0.56
0.77 0.56 0.56
0.78 0.56 0.56
0.79 0.56 0.56
0.8 0.56 0.56
0.81 0.56 0.56
0.82 0.56 0.56
0.83 0.56 0.56
0.84 0.56 0.56
0.85 0.56 0.56
0.86 0.56 0.56
0.87 0.56 0.56
0.88 0.56 0.56
0.89 0.56 0.56
0.9 0.56 0.56
0.91 0.56 0.56
0.92 0.56 0.56
0.93 0.56 0.56
0.94 0.56 0.56
0.95 0.56 0.56
0.96 0.56 0.56
0.97 0.56 0.56
0.98 0.56 0.56
0.99 0.56 0.56
1.0 0.56 0.56
0.0 0.57 0.0
0.01 0.57 0.01
0.02 0.57 0.02
0.03 0.57 0.03
0.04 0.57 0.04
0.05 0.57 0.05
0.06 0.57 0.06
0.07 0.57 0.07
0.08 0.57 0.08
0.09 0.57 0.09
0.1 0.57 0.1
0.11 0.57 0.11
0.12 0.57 0.12
0.13 0.57 0.13
0.14 0.57 0.14
0.15 0.57 0.15
0.16 0.57 0.16
0.17 0.57 0.17
0.18 0.57 0.18
0.19 0.57 0.19
0.2 0.57 0.2
0.21 0.57 0.21
0.22 0.57 0.22
0.23 0.57 0.23
0.24 0.57 0.24
0.25 0.57 0.25
0.26 0.57 0.26
0.27 0.57 0.27
0.28 0.57 0.28
0.29 0.57 0.29
0.3 0.57 0.3
0.31 0.57 0.31
0.32 0.57 0.32
0.33 0.57 0.33
0.34 0.57 0.34
0.35 0.57 0.35
0.36 0.57 0.36
0.37 0.57 0.37
0.38 0.57 0.38
0.39 0.57 0.39
0.4 0.57 0.4
0.41 0.57 0.41
0.42 0.57 0.42
0.43 0.57 0.43
0.44 0.57 0.44
0.45 0.57 0.45
0.46 0.57 0.46
0.47 0.57 0.47
0.48 0.57 0.48
0.49 0.57 0.49
0.5 0.57 0.5
0.51 0.57 0.51
0.52 0.57 0.52
0.53 0.57 0.53
0.54 0.57 0.54
0.55 0.57 0.55
0.56 0.57 0.56
0.57 0.57 0.57
0.58 0.57 0.57
0.59 0.57 0.57
0.6 0.57 0.57
0.61 0.57 0.57
0.62 0.57 0.57
0.63 0.57 0.57
0.64 0.57 0.57
0.65 0.57 0.57
0.66 0.57 0.57
0.67 0.57 0.57
0.68 0.57 0.57
0.69 0.57 0.57
0.7 0.57 0.57
0.71 0.57 0.57
0.72 0.57 0.57
0.73 0.57 0.57
0.74 0.57 0.57
0.75 0.57 0.57
0.76 0.57 0.57
0.77 0.57 0.57
0.78 0.57 0.57
0.79 0.57 0.57
0.8 0.57 0.57
0.81 0.57 0.57
0.82 0.57 0.57
0.83 0.57 0.57
0.84 0.57 0.57
0.85 0.57 0.57
0.86 0.57 0.57
0.87 0.57 0.57
0.88 0.57 0.57
0.89 0.57 0.57
0.9 0.57 0.57
0.91 0.57 0.57
0.92 0.57 0.57
0.93 0.57 0.57
0.94 0.57 0.57
0.95 0.57 0.57
0.96 0.57 0.57
0.97 0.57 0.57
0.98 0.57 0.57
0.99 0.57 0.57
1.0 0.57 0.57
0.0 0.58 0.0
0.01 0.58 0.01
0.02 0.58 0.02
0.03 0.58 0.03
0.04 0.58 0.04
0.05 0.58 0.05
0.06 0.58 0.06
0.07 0.58 0.07
0.08 0.58 0.08
0.09 0.58 0.09
0.1 0.58 0.1
0.11 0.58 0.11
0.12 0.58 0.12
0.13 0.58 0.13
0.14 0.58 0.14
0.15 0.58 0.15
0.16 0.58 0.16
0.17 0.58 0.17
0.18 0.58 0.18
0.19 0.58 0.19
0.2 0.58 0.2
0.21 0.58 0.21
0.22 0.58 0.22
0.23 0.58 0.23
0.24 0.58 0.24
0.25 0.58 0.25
0.26 0.58 0.26
0.27 0.58 0.27
0.28 0.58 0.28
0.29 0.58 0.29
0.3 0.58 0.3
0.31 0.58 0.31
0.32 0.58 0.32
0.33 0.58 0.33
0.34 0.58 0.34
0.35 0.58 0.35
0.36 0.58 0.36
0.37 0.58 0.37
0.38 0.58 0.38
0.39 0.58 0.39
0.4 0.58 0.4
0.41 0.58 0.41
0.42 0.58 0.42
0.43 0.58 0.43
0.44 0.58 0.44
0.45 0.58 0.45
0.46 0.58 0.46
0.47 0.58 0.47
0.48 0.58 0.48
0.49 0.58 0.49
0.5 0.58 0.5
0.51 0.58 0.51
0.52 0.58 0.52
0.53 0.58 0.53
0.54 0.58 0.54
0.55 0.58 0.55
0.56 0.58 0.56
0.57 0.58 0.57
0.58 0.58 0.58
0.59 0.58 0.58
0.6 0.58 0.58
0.61 0.58 0.58
0.62 0.58 0.58
0.63 0.58 0.58
0.64 0.58 0.58
0.65 0.58 0.58
0.66 0.58 0.58
0.67 0.58 0.58
0.68 0.58 0.58
0.69 0.58 0.58
0.7 0.58 0.58
0.71 0.58 0.58
0.72 0.58 0.58
0.73 0.58 0.58
0.74 0.58 0.58
0.75 0.58 0.58
0.76 0.58 0.58
0.77 0.58 0.58
0.78 0.58 0.58
0.79 0.58 0.58
0.8 0.58 0.58
0.81 0.58 0.58
0.82 0.58 0.58
0.83 0.58 0.58
0.84 0.58 0.58
0.85 0.58 0.58
0.86 0.58 0.58
0.87 0.58 0.58
0.88 0.58 0.58
0.89 0.58 0.58
0.9 0.58 0.58
0.91 0.58 0.58
0.92 0.58 0.58
0.93 0.58 0.58
0.94 0.58 0.58
0.95 0.58 0.58
0.96 0.58 0.58
0.97 0.58 0.58
0.98 0.58 0.58
0.99 0.58 0.58
1.0 0.58 0.58
0.0 0.59 0.0
0.01 0.59 0.01
0.02 0.59 0.02
0.03 0.59 0.03
0.04 0.59 0.04
0.05 0.59 0.05
0.06 0.59 0.06
0.07 0.59 0.07
0.08 0.59 0.08
0.09 0.59 0.09
0.1 0.59 0.1
0.11 0.59 0.11
0.12 0.59 0.12
0.13 0.59 0.13
0.14 0.59 0.14
0.15 0.59 0.15
0.16 0.59 0.16
0.17 0.59 0.17
0.18 0.59 0.18
0.19 0.59 0.19
0.2 0.59 0.2
0.21 0.59 0.21
0.22 0.59 0.22
0.23 0.59 0.23
0.24 0.59 0.24
0.25 0.59 0.25
0.26 0.59 0.26
0.27 0.59 0.27
0.28 0.59 0.28
0.29 0.59 0.29
0.3 0.59 0.3
0.31 0.59 0.31
0.32 0.59 0.32
0.33 0.59 0.33
0.34 0.59 0.34
0.35 0.59 0.35
0.36 0.59 0.36
0.37 0.59 0.37
0.38 0.59 0.38
0.39 0.59 0.39
0.4 0.59 0.4
0.41 0.59 0.41
0.42 0.59 0.42
0.43 0.59 0.43
0.44 0.59 0.44
0.45 0.59 0.45
0.46 0.59 0.46
0.47 0.59 0.47
0.48 0.59 0.48
0.49 0.59 0.49
0.5 0.59 0.5
0.51 0.59 0.51
0.52 0.59 0.52
0.53 0.59 0.53
0.54 0.59 0.54
0.55 0.59 0.55
0.56 0.59 0.56
0.57 0.59 0.57
0.58 0.59 0.58
0.59 0.59 0.59
0.6 0.59 0.59
0.61 0.59 0.59
0.62 0.59 0.59
0.63 0.59 0.59
0.64 0.59 0.59
0.65 0.59 0.59
0.66 0.59 0.59
0.67 0.59 0.59
0.68 0.59 0.59
0.69 0.59 0.59
0.7 0.59 0.59
0.71 0.59 0.59
0.72 0.59 0.59
0.73 0.59 0.59
0.74 0.59 0.59
0.75 0.59 0.59
0.76 0.59 0.59
0.77 0.59 0.59
0.78 0.59 0.59
0.79 0.59 0.59
0.8 0.59 0.59
0.81 0.59 0.59
0.82 0.59 0.59
0.83 0.59 0.59
0.84 0.59 0.59
0.85 0.59 0.59
0.86 0.59 0.59
0.87 0.59 0.59
0.88 0.59 0.59
0.89 0.59 0.59
0.9 0.59 0.59
0.91 0.59 0.59
0.92 0.59 0.59
0.93 0.59 0.59
0.94 0.59 0.59
0.95 0.59 0.59
0.96 0.59 0.59
0.97 0.59 0.59
0.98 0.59 0.59
0.99 0.59 0.59
1.0 0.59 0.59
0.0 0.6 0.0
0.01 0.6 0.01
0.02 0.6 0.02
0.03 0.6 0.03
0.04 0.6 0.04
0.05 0.6 0.05
0.06 0.6 0.06
0.07 0.6 0.07
0.08 0.6 0.08
0.09 0.6 0.09
0.1 0.6 0.1
0.11 0.6 0.11
0.12 0.6 0.12
0.13 0.6 0.13
0.14 0.6 0.14
0.15 0.6 0.15
0.16 0.6 0.16
0.17 0.6 0.17
0.18 0.6 0.18
0.19 0.6 0.19
0.2 0.6 0.2
0.21 0.6 0.21
0.22 0.6 0.22
0.23 0.6 0.23
0.24 0.6 0.24
0.25 0.6 0.25
0.26 0.6 0.26
0.27 0.6 0.27
0.28 0.6 0.28
0.29 0.6 0.29
0.3 0.6 0.3
0.31 0.6 0.31
0.32 0.6 0.32
0.33 0.6 0.33
0.34 0.6 0.34
0.35 0.6 0.35
0.36 0.6 0.36
0.37 0.6 0.37
0.38 0.6 0.38
0.39 0.6 0.39
0.4 0.6 0.4
0.41 0.6 0.41
0.42 0.6 0.42
0.43 0.6 0.43
0.44 0.6 0.44
0.45 0.6 0.45
0.46 0.6 0.46
0.47 0.6 0.47
0.48 0.6 0.48
0.49 0.6 0.49
0.5 0.6 0.5
0.51 0.6 0.51
0.52 0.6 0.52
0.53 0.6 0.53
0.54 0.6 0.54
0.55 0.6 0.55
0.56 0.6 0.56
0.57 0.6 0.57
0.58 0.6 0.58
0.59 0.6 0.59
0.6 0.6 0.6
0.61 0.6 0.6
0.62 0.6 0.6
0.63 0.6 0.6
0.64 0.6 0.6
0.65 0.6 0.6
0.66 0.6 0.6
0.67 0.6 0.6
0.68 0.6 0.6
0.69 0.6 0.6
0.7 0.6 0.6
0.71 0.6 0.6
0.72 0.6 0.6
0.73 0.6 0.6
0.74 0.6 0.6
0.75 0.6 0.6
0.76 0.6 0.6
0.77 0.6 0.6
0.78 0.6 0.6
0.79 0.6 0.6
0.8 0.6 0.6
0.81 0.6 0.6
0.82 0.6 0.6
0.83 0.6 0.6
0.84 0.6 0.6
0.85 0.6 0.6
0.86 0.6 0.6
0.87 0.6 0.6
0.88 0.6 0.6
0.89 0.6 0.6
0.9 0.6 0.6
0.91 0.6 0.6
0.92 0.6 0.6
0.93 0.6 0.6
0.94 0.6 0.6
0.95 0.6 0.6
0.96 0.6 0.6
0.97 0.6 0.6
0.98 0.6 0.6
0.99 0.6 0.6
1.0 0.6 0.6
0.0 0.61 0.0
0.01 0.61 0.01
0.02 0.61 0.02
0.03 0.61 0.03
0.04 0.61 0.04
0.05 0.61 0.05
0.06 0.61 0.06
0.07 0.61 0.07
0.08 0.61 0.08
0.09 0.61 0.09
0.1 0.61 0.1
0.11 0.61 0.11
0.12 0.61 0.12
0.13 0.61 0.13
0.14 0.61 0.14
0.15 0.61 0.15
0.16 0.61 0.16
0.17 0.61 0.17
0.18 0.61 0.18
0.19 0.61 0.19
0.2 0.61 0.2
0.21 0.61 0.21
0.22 0.61 0.22
0.23 0.61 0.23
0.24 0.61 0.24
0.25 0.61 0.25
0.26 0.61 0.26
0.27 0.61 0.27
0.28 0.61 0.28
0.29 0.61 0.29
0.3 0.61 0.3
0.31 0.61 0.31
0.32 0.61 0.32
0.33 0.61 0.33
0.34 0.61 0.34
0.35 0.61 0.35
0.36 0.61 0.36
0.37 0.61 0.37
0.38 0.61 0.38
0.39 0.61 0.39
0.4 0.61 0.4
0.41 0.61 0.41
0.42 0.61 0.42
0.43 0.61 0.43
0.44 0.61 0.44
0.45 0.61 0.45
0.46 0.61 0.46
0.47 0.61 0.47
0.48 0.61 0.48
0.49 0.61 0.49
0.5 0.61 0.5
0.51 0.61 0.51
0.52 0.61 0.52
0.53 0.61 0.53
0.54 0.61 0.54
0.55 0.61 0.55
0.56 0.61 0.56
0.57 0.61 0.57
0.58 0.61 0.58
0.59 0.61 0.59
0.6 0.61 0.6
0.61 0.61 0.61
0.62 0.61 0.61
0.63 0.61 0.61
0.64 0.61 0.61
0.65 0.61 0.61
0.66 0.61 0.61
0.67 0.61 0.61
0.68 0.61 0.61
0.69 0.61 0.61
0.7 0.61 0.61
0.71 0.61 0.61
0.72 0.61 0.61
0.73 0.61 0.61
0.74 0.61 0.61
0.75 0.61 0.61
0.76 0.61 0.61
0.77 0.61 0.61
0.78 0.61 0.61
0.79 0.61 0.61
0.8 0.61 0.61
0.81 0.61 0.61
0.82 0.61 0.61
0.83 0.61 0.61
0.84 0.61 0.61
0.85 0.61 0.61
0.86 0.61 0.61
0.87 0.61 0.61
0.88 0.61 0.61
0.89 0.61 0.61
0.9 0.61 0.61
0.91 0.61 0.61
0.92 0.61 0.61
0.93 0.61 0.61
0.94 0.61 0.61
0.95 0.61 0.61
0.96 0.61 0.61
0.97 0.61 0.61
0.98 0.61 0.61
0.99 0.61 0.61
1.0 0.61 0.61
0.0 0.62 0.0
0.01 0.62 0.01
0.02 0.62 0.02
0.03 0.62 0.03
0.04 0.62 0.04
0.05 0.62 0.05
0.06 0.62 0.06
0.07 0.62 0.07
0.08 0.62 0.08
0.09 0.62 0.09
0.1 0.62 0.1
0.11 0.62 0.11
0.12 0.62 0.12
0.13 0.62 0.13
0.14 0.62 0.14
0.15 0.62 0.15
0.16 0.62 0.16
0.17 0.62 0.17
0.18 0.62 0.18
0.19 0.62 0.19
0.2 0.62 0.2
0.21 0.62 0.21
0.22 0.62 0.22
0.23 0.62 0.23
0.24 0.62 0.24
0.25 0.62 0.25
0.26 0.62 0.26
0.27 0.62 0.27
0.28 0.62 0.28
0.29 0.62 0.29
0.3 0.62 0.3
0.31 0.62 0.31
0.32 0.62 0.32
0.33 0.62 0.33
0.34 0.62 0.34
0.35 0.62 0.35
0.36 0.62 0.36
0.37 0.62 0.37
0.38 0.62 0.38
0.39 0.62 0.39
0.4 0.62 0.4
0.41 0.62 0.41
0.42 0.62 0.42
0.43 0.62 0.43
0.44 0.62 0.44
0.45 0.62 0.45
0.46 0.62 0.46
0.47 0.62 0.47
0.48 0.62 0.48
0.49 0.62 0.49
0.5 0.62 0.5
0.51 0.62 0.51
0.52 0.62 0.52
0.53 0.62 0.53
0.54 0.62 0.54
0.55 0.62 0.55
0.56 0.62 0.56
0.57 0.62 0.57
0.58 0.62 0.58
0.59 0.62 0.59
0.6 0.62 0.6
0.61 0.62 0.61
0.62 0.62 0.62
0.63 0.62 0.62
0.64 0.62 0.62
0.65 0.62 0.62
0.66 0.62 0.62
0.67 0.62 0.62
0.68 0.62 0.62
0.69 0.62 0.62
0.7 0.62 0.62
0.71 0.62 0.62
0.72 0.62 0.62
0.73 0.62 0.62
0.74 0.62 0.62
0.75 0.62 0.62
0.76 0.62 0.62
0.77 0.62 0.62
0.78 0.62 0.62
0.79 0.62 0.62
0.8 0.62 0.62
0.81 0.62 0.62
0.82 0.62 0.62
0.83 0.62 0.62
0.84 0.62 0.62
0.85 0.62 0.62
0.86 0.62 0.62
0.87 0.62 0.62
0.88 0.62 0.62
0.89 0.62 0.62
0.9 0.62 0.62
0.91 0.62 0.62
0.92 0.62 0.62
0.93 0.62 0.62
0.94 0.62 0.62
0.95 0.62 0.62
0.96 0.62 0.62
0.97 0.62 0.62
0.98 0.62 0.62
0.99 0.62 0.62
1.0 0.62 0.62
0.0 0.63 0.0
0.01 0.63 0.01
0.02 0.63 0.02
0.03 0.63 0.03
0.04 0.63 0.04
0.05 0.63 0.05
0.06 0.63 0.06
0.07 0.63 0.07
0.08 0.63 0.08
0.09 0.63 0.09
0.1 0.63 0.1
0.11 0.63 0.11
0.12 0.63 0.12
0.13 0.63 0.13
0.14 0.63 0.14
0.15 0.63 0.15
0.16 0.63 0.16
0.17 0.63 0.17
0.18 0.63 0.18
0.19 0.63 0.19
0.2 0.63 0.2
0.21 0.63 0.21
0.22 0.63 0.22
0.23 0.63 0.23
0.24 0.63 0.24
0.25 0.63 0.25
0.26 0.63 0.26
0.27 0.63 0.27
0.28 0.63 0.28
0.29 0.63 0.29
0.3 0.63 0.3
0.31 0.63 0.31
0.32 0.63 0.32
0.33 0.63 0.33
0.34 0.63 0.34
0.35 0.63 0.35
0.36 0.63 0.36
0.37 0.63 0.37
0.38 0.63 0.38
0.39 0.63 0.39
0.4 0.63 0.4
0.41 0.63 0.41
0.42 0.63 0.42
0.43 0.63 0.43
0.44 0.63 0.44
0.45 0.63 0.45
0.46 0.63 0.46
0.47 0.63 0.47
0.48 0.63 0.48
0.49 0.63 0.49
0.5 0.63 0.5
0.51 0.63 0.51
0.52 0.63 0.52
0.53 0.63 0.53
0.54 0.63 0.54
0.55 0.63 0.55
0.56 0.63 0.56
0.57 0.63 0.57
0.58 0.63 0.58
0.59 0.63 0.59
0.6 0.63 0.6
0.61 0.63 0.61
0.62 0.63 0.62
0.63 0.63 0.63
0.64 0.63 0.63
0.65 0.63 0.63
0.66 0.63 0.63
0.67 0.63 0.63
0.68 0.63 0.63
0.69 0.63 0.63
0.7 0.63 0.63
0.71 0.63 0.63
0.72 0.63 0.63
0.73 0.63 0.63
0.74 0.63 0.63
0.75 0.63 0.63
0.76 0.63 0.63
0.77 0.63 0.63
0.78 0.63 0.63
0.79 0.63 0.63
0.8 0.63 0.63
0.81 0.63 0.63
0.82 0.63 0.63
0.83 0.63 0.63
0.84 0.63 0.63
0.85 0.63 0.63
0.86 0.63 0.63
0.87 0.63 0.63
0.88 0.63 0.63
0.89 0.63 0.63
0.9 0.63 0.63
0.91 0.63 0.63
0.92 0.63 0.63
0.93 0.63 0.63
0.94 0.63 0.63
0.95 0.63 0.63
0.96 0.63 0.63
0.97 0.63 0.63
0.98 0.63 0.63
0.99 0.63 0.63
1.0 0.63 0.63
0.0 0.64 0.0
0.01 0.64 0.01
0.02 0.64 0.02
0.03 0.64 0.03
0.04 0.64 0.04
0.05 0.64 0.05
0.06 0.64 0.06
0.07 0.64 0.07
0.08 0.64 0.08
0.09 0.64 0.09
0.1 0.64 0.1
0.11 0.64 0.11
0.12 0.64 0.12
0.13 0.64 0.13
0.14 0.64 0.14
0.15 0.64 0.15
0.16 0.64 0.16
0.17 0.64 0.17
0.18 0.64 0.18
0.19 0.64 0.19
0.2 0.64 0.2
0.21 0.64 0.21
0.22 0.64 0.22
0.23 0.64 0.23
0.24 0.64 0.24
0.25 0.64 0.25
0.26 0.64 0.26
0.27 0.64 0.27
0.28 0.64 0.28
0.29 0.64 0.29
0.3 0.64 0.3
0.31 0.64 0.31
0.32 0.64 0.32
0.33 0.64 0.33
0.34 0.64 0.34
0.35 0.64 0.35
0.36 0.64 0.36
0.37 0.64 0.37
0.38 0.64 0.38
0.39 0.64 0.39
0.4 0.64 0.4
0.41 0.64 0.41
0.42 0.64 0.42
0.43 0.64 0.43
0.44 0.64 0.44
0.45 0.64 0.45
0.46 0.64 0.46
0.47 0.64 0.47
0.48 0.64 0.48
0.49 0.64 0.49
0.5 0.64 0.5
0.51 0.64 0.51
0.52 0.64 0.52
0.53 0.64 0.53
0.54 0.64 0.54
0.55 0.64 0.55
0.56 0.64 0.56
0.57 0.64 0.57
0.58 0.64 0.58
0.59 0.64 0.59
0.6 0.64 0.6
0.61 0.64 0.61
0.62 0.64 0.62
0.63 0.64 0.63
0.64 0.64 0.64
0.65 0.64 0.64
0.66 0.64 0.64
0.67 0.64 0.64
0.68 0.64 0.64
0.69 0.64 0.64
0.7 0.64 0.64
0.71 0.64 0.64
0.72 0.64 0.64
0.73 0.64 0.64
0.74 0.64 0.64
0.75 0.64 0.64
0.76 0.64 0.64
0.77 0.64 0.64
0.78 0.64 0.64
0.79 0.64 0.64
0.8 0.64 0.64
0.81 0.64 0.64
0.82 0.64 0.64
0.83 0.64 0.64
0.84 0.64 0.64
0.85 0.64 0.64
0.86 0.64 0.64
0.87 0.64 0.64
0.88 0.64 0.64
0.89 0.64 0.64
0.9 0.64 0.64
0.91 0.64 0.64
0.92 0.64 0.64
0.93 0.64 0.64
0.94 0.64 0.64
0.95 0.64 0.64
0.96 0.64 0.64
0.97 0.64 0.64
0.98 0.64 0.64
0.99 0.64 0.64
1.0 0.64 0.64
0.0 0.65 0.0
0.01 0.65 0.01
0.02 0.65 0.02
0.03 0.65 0.03
0.04 0.65 0.04
0.05 0.65 0.05
0.06 0.65 0.06
0.07 0.65 0.07
0.08 0.65 0.08
0.09 0.65 0.09
0.1 0.65 0.1
0.11 0.65 0.11
0.12 0.65 0.12
0.13 0.65 0.13
0.14 0.65 0.14
0.15 0.65 0.15
0.16 0.65 0.16
0.17 0.65 0.17
0.18 0.65 0.18
0.19 0.65 0.19
0.2 0.65 0.2
0.21 0.65 0.21
0.22 0.65 0.22
0.23 0.65 0.23
0.24 0.65 0.24
0.25 0.65 0.25
0.26 0.65 0.26
0.27 0.65 0.27
0.28 0.65 0.28
0.29 0.65 0.29
0.3 0.65 0.3
0.31 0.65 0.31
0.32 0.65 0.32
0.33 0.65 0.33
0.34 0.65 0.34
0.35 0.65 0.35
0.36 0.65 0.36
0.37 0.65 0.37
0.38 0.65 0.38
0.39 0.65 0.39
0.4 0.65 0.4
0.41 0.65 0.41
0.42 0.65 0.42
0.43 0.65 0.43
0.44 0.65 0.44
0.45 0.65 0.45
0.46 0.65 0.46
0.47 0.65 0.47
0.48 0.65 0.48
0.49 0.65 0.49
0.5 0.65 0.5
0.51 0.65 0.51
0.52 0.65 0.52
0.53 0.65 0.53
0.54 0.65 0.54
0.55 0.65 0.55
0.56 0.65 0.56
0.57 0.65 0.57
0.58 0.65 0.58
0.59 0.65 0.59
0.6 0.65 0.6
0.61 0.65 0.61
0.62 0.65 0.62
0.63 0.65 0.63
0.64 0.65 0.64
0.65 0.65 0.65
0.66 0.65 0.65
0.67 0.65 0.65
0.68 0.65 0.65
0.69 0.65 0.65
0.7 0.65 0.65
0.71 0.65 0.65
0.72 0.65 0.65
0.73 0.65 0.65
0.74 0.65 0.65
0.75 0.65 0.65
0.76 0.65 0.65
0.77 0.65 0.65
0.78 0.65 0.65
0.79 0.65 0.65
0.8 0.65 0.65
0.81 0.65 0.65
0.82 0.65 0.65
0.83 0.65 0.65
0.84 0.65 0.65
0.85 0.65 0.65
0.86 0.65 0.65
0.87 0.65 0.65
0.88 0.65 0.65
0.89 0.65 0.65
0.9 0.65 0.65
0.91 0.65 0.65
0.92 0.65 0.65
0.93 0.65 0.65
0.94 0.65 0.65
0.95 0.65 0.65
0.96 0.65 0.65
0.97 0.65 0.65
0.98 0.65 0.65
0.99 0.65 0.65
1.0 0.65 0.65
0.0 0.66 0.0
0.01 0.66 0.01
0.02 0.66 0.02
0.03 0.66 0.03
0.04 0.66 0.04
0.05 0.66 0.05
0.06 0.66 0.06
0.07 0.66 0.07
0.08 0.66 0.08
0.09 0.66 0.09
0.1 0.66 0.1
0.11 0.66 0.11
0.12 0.66 0.12
0.13 0.66 0.13
0.14 0.66 0.14
0.15 0.66 0.15
0.16 0.66 0.16
0.17 0.66 0.17
0.18 0.66 0.18
0.19 0.66 0.19
0.2 0.66 0.2
0.21 0.66 0.21
0.22 0.66 0.22
0.23 0.66 0.23
0.24 0.66 0.24
0.25 0.66 0.25
0.26 0.66 0.26
0.27 0.66 0.27
0.28 0.66 0.28
0.29 0.66 0.29
0.3 0.66 0.3
0.31 0.66 0.31
0.32 0.66 0.32
0.33 0.66 0.33
0.34 0.66 0.34
0.35 0.66 0.35
0.36 0.66 0.36
0.37 0.66 0.37
0.38 0.66 0.38
0.39 0.66 0.39
0.4 0.66 0.4
0.41 0.66 0.41
0.42 0.66 0.42
0.43 0.66 0.43
0.44 0.66 0.44
0.45 0.66 0.45
0.46 0.66 0.46
0.47 0.66 0.47
0.48 0.66 0.48
0.49 0.66 0.49
0.5 0.66 0.5
0.51 0.66 0.51
0.52 0.66 0.52
0.53 0.66 0.53
0.54 0.66 0.54
0.55 0.66 0.55
0.56 0.66 0.56
0.57 0.66 0.57
0.58 0.66 0.58
0.59 0.66 0.59
0.6 0.66 0.6
0.61 0.66 0.61
0.62 0.66 0.62
0.63 0.66 0.63
0.64 0.66 0.64
0.65 0.66 0.65
0.66 0.66 0.66
0.67 0.66 0.66
0.68 0.66 0.66
0.69 0.66 0.66
0.7 0.66 0.66
0.71 0.66 0.66
0.72 0.66 0.66
0.73 0.66 0.66
0.74 0.66 0.66
0.75 0.66 0.66
0.76 0.66 0.66
0.77 0.66 0.66
0.78 0.66 0.66
0.79 0.66 0.66
0.8 0.66 0.66
0.81 0.66 0.66
0.82 0.66 0.66
0.83 0.66 0.66
0.84 0.66 0.66
0.85 0.66 0.66
0.86 0.66 0.66
0.87 0.66 0.66
0.88 0.66 0.66
0.89 0.66 0.66
0.9 0.66 0.66
0.91 0.66 0.66
0.92 0.66 0.66
0.93 0.66 0.66
0.94 0.66 0.66
0.95 0.66 0.66
0.96 0.66 0.66
0.97 0.66 0.66
0.98 0.66 0.66
0.99 0.66 0.66
1.0 0.66 0.66
0.0 0.67 0.0
0.01 0.67 0.01
0.02 0.67 0.02
0.03 0.67 0.03
0.04 0.67 0.04
0.05 0.67 0.05
0.06 0.67 0.06
0.07 0.67 0.07
0.08 0.67 0.08
0.09 0.67 0.09
0.1 0.67 0.1
0.11 0.67 0.11
0.12 0.67 0.12
0.13 0.67 0.13
0.14 0.67 0.14
0.15 0.67 0.15
0.16 0.67 0.16
0.17 0.67 0.17
0.18 0.67 0.18
0.19 0.67 0.19
0.2 0.67 0.2
0.21 0.67 0.21
0.22 0.67 0.22
0.23 0.67 0.23
0.24 0.67 0.24
0.25 0.67 0.25
0.26 0.67 0.26
0.27 0.67 0.27
0.28 0.67 0.28
0.29 0.67 0.29
0.3 0.67 0.3
0.31 0.67 0.31
0.32 0.67 0.32
0.33 0.67 0.33
0.34 0.67 0.34
0.35 0.67 0.35
0.36 0.67 0.36
0.37 0.67 0.37
0.38 0.67 0.38
0.39 0.67 0.39
0.4 0.67 0.4
0.41 0.67 0.41
0.42 0.67 0.42
0.43 0.67 0.43
0.44 0.67 0.44
0.45 0.67 0.45
0.46 0.67 0.46
0.47 0.67 0.47
0.48 0.67 0.48
0.49 0.67 0.49
0.5 0.67 0.5
0.51 0.67 0.51
0.52 0.67 0.52
0.53 0.67 0.53
0.54 0.67 0.54
0.55 0.67 0.55
0.56 0.67 0.56
0.57 0.67 0.57
0.58 0.67 0.58
0.59 0.67 0.59
0.6 0.67 0.6
0.61 0.67 0.61
0.62 0.67 0.62
0.63 0.67 0.63
0.64 0.67 0.64
0.65 0.67 0.65
0.66 0.67 0.66
0.67 0.67 0.67
0.68 0.67 0.67
0.69 0.67 0.67
0.7 0.67 0.67
0.71 0.67 0.67
0.72 0.67 0.67
0.73 0.67 0.67
0.74 0.67 0.67
0.75 0.67 0.67
0.76 0.67 0.67
0.77 0.67 0.67
0.78 0.67 0.67
0.79 0.67 0.67
0.8 0.67 0.67
0.81 0.67 0.67
0.82 0.67 0.67
0.83 0.67 0.67
0.84 0.67 0.67
0.85 0.67 0.67
0.86 0.67 0.67
0.87 0.67 0.67
0.88 0.67 0.67
0.89 0.67 0.67
0.9 0.67 0.67
0.91 0.67 0.67
0.92 0.67 0.67
0.93 0.67 0.67
0.94 0.67 0.67
0.95 0.67 0.67
0.96 0.67 0.67
0.97 0.67 0.67
0.98 0.67 0.67
0.99 0.67 0.67
1.0 0.67 0.67
0.0 0.68 0.0
0.01 0.68 0.01
0.02 0.68 0.02
0.03 0.68 0.03
0.04 0.68 0.04
0.05 0.68 0.05
0.06 0.68 0.06
0.07 0.68 0.07
0.08 0.68 0.08
0.09 0.68 0.09
0.1 0.68 0.1
0.11 0.68 0.11
0.12 0.68 0.12
0.13 0.68 0.13
0.14 0.68 0.14
0.15 0.68 0.15
0.16 0.68 0.16
0.17 0.68 0.17
0.18 0.68 0.18
0.19 0.68 0.19
0.2 0.68 0.2
0.21 0.68 0.21
0.22 0.68 0.22
0.23 0.68 0.23
0.24 0.68 0.24
0.25 0.68 0.25
0.26 0.68 0.26
0.27 0.68 0.27
0.28 0.68 0.28
0.29 0.68 0.29
0.3 0.68 0.3
0.31 0.68 0.31
0.32 0.68 0.32
0.33 0.68 0.33
0.34 0.68 0.34
0.35 0.68 0.35
0.36 0.68 0.36
0.37 0.68 0.37
0.38 0.68 0.38
0.39 0.68 0.39
0.4 0.68 0.4
0.41 0.68 0.41
0.42 0.68 0.42
0.43 0.68 0.43
0.44 0.68 0.44
0.45 0.68 0.45
0.46 0.68 0.46
0.47 0.68 0.47
0.48 0.68 0.48
0.49 0.68 0.49
0.5 0.68 0.5
0.51 0.68 0.51
0.52 0.68 0.52
0.53 0.68 0.53
0.54 0.68 0.54
0.55 0.68 0.55
0.56 0.68 0.56
0.57 0.68 0.57
0.58 0.68 0.58
0.59 0.68 0.59
0.6 0.68 0.6
0.61 0.68 0.61
0.62 0.68 0.62
0.63 0.68 0.63
0.64 0.68 0.64
0.65 0.68 0.65
0.66 0.68 0.66
0.67 0.68 0.67
0.68 0.68 0.68
0.69 0.68 0.68
0.7 0.68 0.68
0.71 0.68 0.68
0.72 0.68 0.68
0.73 0.68 0.68
0.74 0.68 0.68
0.75 0.68 0.68
0.76 0.68 0.68
0.77 0.68 0.68
0.78 0.68 0.68
0.79 0.68 0.68
0.8 0.68 0.68
0.81 0.68 0.68
0.82 0.68 0.68
0.83 0.68 0.68
0.84 0.68 0.68
0.85 0.68 0.68
0.86 0.68 0.68
0.87 0.68 0.68
0.88 0.68 0.68
0.89 0.68 0.68
0.9 0.68 0.68
0.91 0.68 0.68
0.92 0.68 0.68
0.93 0.68 0.68
0.94 0.68 0.68
0.95 0.68 0.68
0.96 0.68 0.68
0.97 0.68 0.68
0.98 0.68 0.68
0.99 0.68 0.68
1.0 0.68 0.68
0.0 0.69 0.0
0.01 0.69 0.01
0.02 0.69 0.02
0.03 0.69 0.03
0.04 0.69 0.04
0.05 0.69 0.05
0.06 0.69 0.06
0.07 0.69 0.07
0.08 0.69 0.08
0.09 0.69 0.09
0.1 0.69 0.1
0.11 0.69 0.11
0.12 0.69 0.12
0.13 0.69 0.13
0.14 0.69 0.14
0.15 0.69 0.15
0.16 0.69 0.16
0.17 0.69 0.17
0.18 0.69 0.18
0.19 0.69 0.19
0.2 0.69 0.2
0.21 0.69 0.21
0.22 0.69 0.22
0.23 0.69 0.23
0.24 0.69 0.24
0.25 0.69 0.25
0.26 0.69 0.26
0.27 0.69 0.27
0.28 0.69 0.28
0.29 0.69 0.29
0.3 0.69 0.3
0.31 0.69 0.31
0.32 0.69 0.32
0.33 0.69 0.33
0.34 0.69 0.34
0.35 0.69 0.35
0.36 0.69 0.36
0.37 0.69 0.37
0.38 0.69 0.38
0.39 0.69 0.39
0.4 0.69 0.4
0.41 0.69 0.41
0.42 0.69 0.42
0.43 0.69 0.43
0.44 0.69 0.44
0.45 0.69 0.45
0.46 0.69 0.46
0.47 0.69 0.47
0.48 0.69 0.48
0.49 0.69 0.49
0.5 0.69 0.5
0.51 0.69 0.51
0.52 0.69 0.52
0.53 0.69 0.53
0.54 0.69 0.54
0.55 0.69 0.55
0.56 0.69 0.56
0.57 0.69 0.57
0.58 0.69 0.58
0.59 0.69 0.59
0.6 0.69 0.6
0.61 0.69 0.61
0.62 0.69 0.62
0.63 0.69 0.63
0.64 0.69 0.64
0.65 0.69 0.65
0.66 0.69 0.66
0.67 0.69 0.67
0.68 0.69 0.68
0.69 0.69 0.69
0.7 0.69 0.69
0.71 0.69 0.69
0.72 0.69 0.69
0.73 0.69 0.69
0.74 0.69 0.69
0.75 0.69 0.69
0.76 0.69 0.69
0.77 0.69 0.69
0.78 0.69 0.69
0.79 0.69 0.69
0.8 0.69 0.69
0.81 0.69 0.69
0.82 0.69 0.69
0.83 0.69 0.69
0.84 0.69 0.69
0.85 0.69 0.69
0.86 0.69 0.69
0.87 0.69 0.69
0.88 0.69 0.69
0.89 0.69 0.69
0.9 0.69 0.69
0.91 0.69 0.69
0.92 0.69 0.69
0.93 0.69 0.69
0.94 0.69 0.69
0.95 0.69 0.69
0.96 0.69 0.69
0.97 0.69 0.69
0.98 0.69 0.69
0.99 0.69 0.69
1.0 0.69 0.69
0.0 0.7 0.0
0.01 0.7 0.01
0.02 0.7 0.02
0.03 0.7 0.03
0.04 0.7 0.04
0.05 0.7 0.05
0.06 0.7 0.06
0.07 0.7 0.07
0.08 0.7 0.08
0.09 0.7 0.09
0.1 0.7 0.1
0.11 0.7 0.11
0.12 0.7 0.12
0.13 0.7 0.13
0.14 0.7 0.14
0.15 0.7 0.15
0.16 0.7 0.16
0.17 0.7 0.17
0.18 0.7 0.18
0.19 0.7 0.19
0.2 0.7 0.2
0.21 0.7 0.21
0.22 0.7 0.22
0.23 0.7 0.23
0.24 0.7 0.24
0.25 0.7 0.25
0.26 0.7 0.26
0.27 0.7 0.27
0.28 0.7 0.28
0.29 0.7 0.29
0.3 0.7 0.3
0.31 0.7 0.31
0.32 0.7 0.32
0.33 0.7 0.33
0.34 0.7 0.34
0.35 0.7 0.35
0.36 0.7 0.36
0.37 0.7 0.37
0.38 0.7 0.38
0.39 0.7 0.39
0.4 0.7 0.4
0.41 0.7 0.41
0.42 0.7 0.42
0.43 0.7 0.43
0.44 0.7 0.44
0.45 0.7 0.45
0.46 0.7 0.46
0.47 0.7 0.47
0.48 0.7 0.48
0.49 0.7 0.49
0.5 0.7 0.5
0.51 0.7 0.51
0.52 0.7 0.52
0.53 0.7 0.53
0.54 0.7 0.54
0.55 0.7 0.55
0.56 0.7 0.56
0.57 0.7 0.57
0.58 0.7 0.58
0.59 0.7 0.59
0.6 0.7 0.6
0.61 0.7 0.61
0.62 0.7 0.62
0.63 0.7 0.63
0.64 0.7 0.64
0.65 0.7 0.65
0.66 0.7 0.66
0.67 0.7 0.67
0.68 0.7 0.68
0.69 0.7 0.69
0.7 0.7 0.7
0.71 0.7 0.7
0.72 0.7 0.7
0.73 0.7 0.7
0.74 0.7 0.7
0.75 0.7 0.7
0.76 0.7 0.7
0.77 0.7 0.7
0.78 0.7 0.7
0.79 0.7 0.7
0.8 0.7 0.7
0.81 0.7 0.7
0.82 0.7 0.7
0.83 0.7 0.7
0.84 0.7 0.7
0.85 0.7 0.7
0.86 0.7 0.7
0.87 0.7 0.7
0.88 0.7 0.7
0.89 0.7 0.7
0.9 0.7 0.7
0.91 0.7 0.7
0.92 0.7 0.7
0.93 0.7 0.7
0.94 0.7 0.7
0.95 0.7 0.7
0.96 0.7 0.7
0.97 0.7 0.7
0.98 0.7 0.7
0.99 0.7 0.7
1.0 0.7 0.7
0.0 0.71 0.0
0.01 0.71 0.01
0.02 0.71 0.02
0.03 0.71 0.03
0.04 0.71 0.04
0.05 0.71 0.05
0.06 0.71 0.06
0.07 0.71 0.07
0.08 0.71 0.08
0.09 0.71 0.09
0.1 0.71 0.1
0.11 0.71 0.11
0.12 0.71 0.12
0.13 0.71 0.13
0.14 0.71 0.14
0.15 0.71 0.15
0.16 0.71 0.16
0.17 0.71 0.17
0.18 0.71 0.18
0.19 0.71 0.19
0.2 0.71 0.2
0.21 0.71 0.21
0.22 0.71 0.22
0.23 0.71 0.23
0.24 0.71 0.24
0.25 0.71 0.25
0.26 0.71 0.26
0.27 0.71 0.27
0.28 0.71 0.28
0.29 0.71 0.29
0.3 0.71 0.3
0.31 0.71 0.31
0.32 0.71 0.32
0.33 0.71 0.33
0.34 0.71 0.34
0.35 0.71 0.35
0.36 0.71 0.36
0.37 0.71 0.37
0.38 0.71 0.38
0.39 0.71 0.39
0.4 0.71 0.4
0.41 0.71 0.41
0.42 0.71 0.42
0.43 0.71 0.43
0.44 0.71 0.44
0.45 0.71 0.45
0.46 0.71 0.46
0.47 0.71 0.47
0.48 0.71 0.48
0.49 0.71 0.49
0.5 0.71 0.5
0.51 0.71 0.51
0.52 0.71 0.52
0.53 0.71 0.53
0.54 0.71 0.54
0.55 0.71 0.55
0.56 0.71 0.56
0.57 0.71 0.57
0.58 0.71 0.58
0.59 0.71 0.59
0.6 0.71 0.6
0.61 0.71 0.61
0.62 0.71 0.62
0.63 0.71 0.63
0.64 0.71 0.64
0.65 0.71 0.65
0.66 0.71 0.66
0.67 0.71 0.67
0.68 0.71 0.68
0.69 0.71 0.69
0.7 0.71 0.7
0.71 0.71 0.71
0.72 0.71 0.71
0.73 0.71 0.71
0.74 0.71 0.71
0.75 0.71 0.71
0.76 0.71 0.71
0.77 0.71 0.71
0.78 0.71 0.71
0.79 0.71 0.71
0.8 0.71 0.71
0.81 0.71 0.71
0.82 0.71 0.71
0.83 0.71 0.71
0.84 0.71 0.71
0.85 0.71 0.71
0.86 0.71 0.71
0.87 0.71 0.71
0.88 0.71 0.71
0.89 0.71 0.71
0.9 0.71 0.71
0.91 0.71 0.71
0.92 0.71 0.71
0.93 0.71 0.71
0.94 0.71 0.71
0.95 0.71 0.71
0.96 0.71 0.71
0.97 0.71 0.71
0.98 0.71 0.71
0.99 0.71 0.71
1.0 0.71 0.71
0.0 0.72 0.0
0.01 0.72 0.01
0.02 0.72 0.02
0.03 0.72 0.03
0.04 0.72 0.04
0.05 0.72 0.05
0.06 0.72 0.06
0.07 0.72 0.07
0.08 0.72 0.08
0.09 0.72 0.09
0.1 0.72 0.1
0.11 0.72 0.11
0.12 0.72 0.12
0.13 0.72 0.13
0.14 0.72 0.14
0.15 0.72 0.15
0.16 0.72 0.16
0.17 0.72 0.17
0.18 0.72 0.18
0.19 0.72 0.19
0.2 0.72 0.2
0.21 0.72 0.21
0.22 0.72 0.22
0.23 0.72 0.23
0.24 0.72 0.24
0.25 0.72 0.25
0.26 0.72 0.26
0.27 0.72 0.27
0.28 0.72 0.28
0.29 0.72 0.29
0.3 0.72 0.3
0.31 0.72 0.31
0.32 0.72 0.32
0.33 0.72 0.33
0.34 0.72 0.34
0.35 0.72 0.35
0.36 0.72 0.36
0.37 0.72 0.37
0.38 0.72 0.38
0.39 0.72 0.39
0.4 0.72 0.4
0.41 0.72 0.41
0.42 0.72 0.42
0.43 0.72 0.43
0.44 0.72 0.44
0.45 0.72 0.45
0.46 0.72 0.46
0.47 0.72 0.47
0.48 0.72 0.48
0.49 0.72 0.49
0.5 0.72 0.5
0.51 0.72 0.51
0.52 0.72 0.52
0.53 0.72 0.53
0.54 0.72 0.54
0.55 0.72 0.55
0.56 0.72 0.56
0.57 0.72 0.57
0.58 0.72 0.58
0.59 0.72 0.59
0.6 0.72 0.6
0.61 0.72 0.61
0.62 0.72 0.62
0.63 0.72 0.63
0.64 0.72 0.64
0.65 0.72 0.65
0.66 0.72 0.66
0.67 0.72 0.67
0.68 0.72 0.68
0.69 0.72 0.69
0.7 0.72 0.7
0.71 0.72 0.71
0.72 0.72 0.72
0.73 0.72 0.72
0.74 0.72 0.72
0.75 0.72 0.72
0.76 0.72 0.72
0.77 0.72 0.72
0.78 0.72 0.72
0.79 0.72 0.72
0.8 0.72 0.72
0.81 0.72 0.72
0.82 0.72 0.72
0.83 0.72 0.72
0.84 0.72 0.72
0.85 0.72 0.72
0.86 0.72 0.72
0.87 0.72 0.72
0.88 0.72 0.72
0.89 0.72 0.72
0.9 0.72 0.72
0.91 0.72 0.72
0.92 0.72 0.72
0.93 0.72 0.72
0.94 0.72 0.72
0.95 0.72 0.72
0.96 0.72 0.72
0.97 0.72 0.72
0.98 0.72 0.72
0.99 0.72 0.72
1.0 0.72 0.72
0.0 0.73 0.0
0.01 0.73 0.01
0.02 0.73 0.02
0.03 0.73 0.03
0.04 0.73 0.04
0.05 0.73 0.05
0.06 0.73 0.06
0.07 0.73 0.07
0.08 0.73 0.08
0.09 0.73 0.09
0.1 0.73 0.1
0.11 0.73 0.11
0.12 0.73 0.12
0.13 0.73 0.13
0.14 0.73 0.14
0.15 0.73 0.15
0.16 0.73 0.16
0.17 0.73 0.17
0.18 0.73 0.18
0.19 0.73 0.19
0.2 0.73 0.2
0.21 0.73 0.21
0.22 0.73 0.22
0.23 0.73 0.23
0.24 0.73 0.24
0.25 0.73 0.25
0.26 0.73 0.26
0.27 0.73 0.27
0.28 0.73 0.28
0.29 0.73 0.29
0.3 0.73 0.3
0.31 0.73 0.31
0.32 0.73 0.32
0.33 0.73 0.33
0.34 0.73 0.34
0.35 0.73 0.35
0.36 0.73 0.36
0.37 0.73 0.37
0.38 0.73 0.38
0.39 0.73 0.39
0.4 0.73 0.4
0.41 0.73 0.41
0.42 0.73 0.42
0.43 0.73 0.43
0.44 0.73 0.44
0.45 0.73 0.45
0.46 0.73 0.46
0.47 0.73 0.47
0.48 0.73 0.48
0.49 0.73 0.49
0.5 0.73 0.5
0.51 0.73 0.51
0.52 0.73 0.52
0.53 0.73 0.53
0.54 0.73 0.54
0.55 0.73 0.55
0.56 0.73 0.56
0.57 0.73 0.57
0.58 0.73 0.58
0.59 0.73 0.59
0.6 0.73 0.6
0.61 0.73 0.61
0.62 0.73 0.62
0.63 0.73 0.63
0.64 0.73 0.64
0.65 0.73 0.65
0.66 0.73 0.66
0.67 0.73 0.67
0.68 0.73 0.68
0.69 0.73 0.69
0.7 0.73 0.7
0.71 0.73 0.71
0.72 0.73 0.72
0.73 0.73 0.73
0.74 0.73 0.73
0.75 0.73 0.73
0.76 0.73 0.73
0.77 0.73 0.73
0.78 0.73 0.73
0.79 0.73 0.73
0.8 0.73 0.73
0.81 0.73 0.73
0.82 0.73 0.73
0.83 0.73 0.73
0.84 0.73 0.73
0.85 0.73 0.73
0.86 0.73 0.73
0.87 0.73 0.73
0.88 0.73 0.73
0.89 0.73 0.73
0.9 0.73 0.73
0.91 0.73 0.73
0.92 0.73 0.73
0.93 0.73 0.73
0.94 0.73 0.73
0.95 0.73 0.73
0.96 0.73 0.73
0.97 0.73 0.73
0.98 0.73 0.73
0.99 0.73 0.73
1.0 0.73 0.73
0.0 0.74 0.0
0.01 0.74 0.01
0.02 0.74 0.02
0.03 0.74 0.03
0.04 0.74 0.04
0.05 0.74 0.05
0.06 0.74 0.06
0.07 0.74 0.07
0.08 0.74 0.08
0.09 0.74 0.09
0.1 0.74 0.1
0.11 0.74 0.11
0.12 0.74 0.12
0.13 0.74 0.13
0.14 0.74 0.14
0.15 0.74 0.15
0.16 0.74 0.16
0.17 0.74 0.17
0.18 0.74 0.18
0.19 0.74 0.19
0.2 0.74 0.2
0.21 0.74 0.21
0.22 0.74 0.22
0.23 0.74 0.23
0.24 0.74 0.24
0.25 0.74 0.25
0.26 0.74 0.26
0.27 0.74 0.27
0.28 0.74 0.28
0.29 0.74 0.29
0.3 0.74 0.3
0.31 0.74 0.31
0.32 0.74 0.32
0.33 0.74 0.33
0.34 0.74 0.34
0.35 0.74 0.35
0.36 0.74 0.36
0.37 0.74 0.37
0.38 0.74 0.38
0.39 0.74 0.39
0.4 0.74 0.4
0.41 0.74 0.41
0.42 0.74 0.42
0.43 0.74 0.43
0.44 0.74 0.44
0.45 0.74 0.45
0.46 0.74 0.46
0.47 0.74 0.47
0.48 0.74 0.48
0.49 0.74 0.49
0.5 0.74 0.5
0.51 0.74 0.51
0.52 0.74 0.52
0.53 0.74 0.53
0.54 0.74 0.54
0.55 0.74 0.55
0.56 0.74 0.56
0.57 0.74 0.57
0.58 0.74 0.58
0.59 0.74 0.59
0.6 0.74 0.6
0.61 0.74 0.61
0.62 0.74 0.62
0.63 0.74 0.63
0.64 0.74 0.64
0.65 0.74 0.65
0.66 0.74 0.66
0.67 0.74 0.67
0.68 0.74 0.68
0.69 0.74 0.69
0.7 0.74 0.7
0.71 0.74 0.71
0.72 0.74 0.72
0.73 0.74 0.73
0.74 0.74 0.74
0.75 0.74 0.74
0.76 0.74 0.74
0.77 0.74 0.74
0.78 0.74 0.74
0.79 0.74 0.74
0.8 0.74 0.74
0.81 0.74 0.74
0.82 0.74 0.74
0.83 0.74 0.74
0.84 0.74 0.74
0.85 0.74 0.74
0.86 0.74 0.74
0.87 0.74 0.74
0.88 0.74 0.74
0.89 0.74 0.74
0.9 0.74 0.74
0.91 0.74 0.74
0.92 0.74 0.74
0.93 0.74 0.74
0.94 0.74 0.74
0.95 0.74 0.74
0.96 0.74 0.74
0.97 0.74 0.74
0.98 0.74 0.74
0.99 0.74 0.74
1.0 0.74 0.74
0.0 0.75 0.0
0.01 0.75 0.01
0.02 0.75 0.02
0.03 0.75 0.03
0.04 0.75 0.04
0.05 0.75 0.05
0.06 0.75 0.06
0.07 0.75 0.07
0.08 0.75 0.08
0.09 0.75 0.09
0.1 0.75 0.1
0.11 0.75 0.11
0.12 0.75 0.12
0.13 0.75 0.13
0.14 0.75 0.14
0.15 0.75 0.15
0.16 0.75 0.16
0.17 0.75 0.17
0.18 0.75 0.18
0.19 0.75 0.19
0.2 0.75 0.2
0.21 0.75 0.21
0.22 0.75 0.22
0.23 0.75 0.23
0.24 0.75 0.24
0.25 0.75 0.25
0.26 0.75 0.26
0.27 0.75 0.27
0.28 0.75 0.28
0.29 0.75 0.29
0.3 0.75 0.3
0.31 0.75 0.31
0.32 0.75 0.32
0.33 0.75 0.33
0.34 0.75 0.34
0.35 0.75 0.35
0.36 0.75 0.36
0.37 0.75 0.37
0.38 0.75 0.38
0.39 0.75 0.39
0.4 0.75 0.4
0.41 0.75 0.41
0.42 0.75 0.42
0.43 0.75 0.43
0.44 0.75 0.44
0.45 0.75 0.45
0.46 0.75 0.46
0.47 0.75 0.47
0.48 0.75 0.48
0.49 0.75 0.49
0.5 0.75 0.5
0.51 0.75 0.51
0.52 0.75 0.52
0.53 0.75 0.53
0.54 0.75 0.54
0.55 0.75 0.55
0.56 0.75 0.56
0.57 0.75 0.57
0.58 0.75 0.58
0.59 0.75 0.59
0.6 0.75 0.6
0.61 0.75 0.61
0.62 0.75 0.62
0.63 0.75 0.63
0.64 0.75 0.64
0.65 0.75 0.65
0.66 0.75 0.66
0.67 0.75 0.67
0.68 0.75 0.68
0.69 0.75 0.69
0.7 0.75 0.7
0.71 0.75 0.71
0.72 0.75 0.72
0.73 0.75 0.73
0.74 0.75 0.74
0.75 0.75 0.75
0.76 0.75 0.75
0.77 0.75 0.75
0.78 0.75 0.75
0.79 0.75 0.75
0.8 0.75 0.75
0.81 0.75 0.75
0.82 0.75 0.75
0.83 0.75 0.75
0.84 0.75 0.75
0.85 0.75 0.75
0.86 0.75 0.75
0.87 0.75 0.75
0.88 0.75 0.75
0.89 0.75 0.75
0.9 0.75 0.75
0.91 0.75 0.75
0.92 0.75 0.75
0.93 0.75 0.75
0.94 0.75 0.75
0.95 0.75 0.75
0.96 0.75 0.75
0.97 0.75 0.75
0.98 0.75 0.75
0.99 0.75 0.75
1.0 0.75 0.75
0.0 0.76 0.0
0.01 0.76 0.01
0.02 0.76 0.02
0.03 0.76 0.03
0.04 0.76 0.04
0.05 0.76 0.05
0.06 0.76 0.06
0.07 0.76 0.07
0.08 0.76 0.08
0.09 0.76 0.09
0.1 0.76 0.1
0.11 0.76 0.11
0.12 0.76 0.12
0.13 0.76 0.13
0.14 0.76 0.14
0.15 0.76 0.15
0.16 0.76 0.16
0.17 0.76 0.17
0.18 0.76 0.18
0.19 0.76 0.19
0.2 0.76 0.2
0.21 0.76 0.21
0.22 0.76 0.22
0.23 0.76 0.23
0.24 0.76 0.24
0.25 0.76 0.25
0.26 0.76 0.26
0.27 0.76 0.27
0.28 0.76 0.28
0.29 0.76 0.29
0.3 0.76 0.3
0.31 0.76 0.31
0.32 0.76 0.32
0.33 0.76 0.33
0.34 0.76 0.34
0.35 0.76 0.35
0.36 0.76 0.36
0.37 0.76 0.37
0.38 0.76 0.38
0.39 0.76 0.39
0.4 0.76 0.4
0.41 0.76 0.41
0.42 0.76 0.42
0.43 0.76 0.43
0.44 0.76 0.44
0.45 0.76 0.45
0.46 0.76 0.46
0.47 0.76 0.47
0.48 0.76 0.48
0.49 0.76 0.49
0.5 0.76 0.5
0.51 0.76 0.51
0.52 0.76 0.52
0.53 0.76 0.53
0.54 0.76 0.54
0.55 0.76 0.55
0.56 0.76 0.56
0.57 0.76 0.57
0.58 0.76 0.58
0.59 0.76 0.59
0.6 0.76 0.6
0.61 0.76 0.61
0.62 0.76 0.62
0.63 0.76 0.63
0.64 0.76 0.64
0.65 0.76 0.65
0.66 0.76 0.66
0.67 0.76 0.67
0.68 0.76 0.68
0.69 0.76 0.69
0.7 0.76 0.7
0.71 0.76 0.71
0.72 0.76 0.72
0.73 0.76 0.73
0.74 0.76 0.74
0.75 0.76 0.75
0.76 0.76 0.76
0.77 0.76 0.76
0.78 0.76 0.76
0.79 0.76 0.76
0.8 0.76 0.76
0.81 0.76 0.76
0.82 0.76 0.76
0.83 0.76 0.76
0.84 0.76 0.76
0.85 0.76 0.76
0.86 0.76 0.76
0.87 0.76 0.76
0.88 0.76 0.76
0.89 0.76 0.76
0.9 0.76 0.76
0.91 0.76 0.76
0.92 0.76 0.76
0.93 0.76 0.76
0.94 0.76 0.76
0.95 0.76 0.76
0.96 0.76 0.76
0.97 0.76 0.76
0.98 0.76 0.76
0.99 0.76 0.76
1.0 0.76 0.76
0.0 0.77 0.0
0.01 0.77 0.01
0.02 0.77 0.02
0.03 0.77 0.03
0.04 0.77 0.04
0.05 0.77 0.05
0.06 0.77 0.06
0.07 0.77 0.07
0.08 0.77 0.08
0.09 0.77 0.09
0.1 0.77 0.1
0.11 0.77 0.11
0.12 0.77 0.12
0.13 0.77 0.13
0.14 0.77 0.14
0.15 0.77 0.15
0.16 0.77 0.16
0.17 0.77 0.17
0.18 0.77 0.18
0.19 0.77 0.19
0.2 0.77 0.2
0.21 0.77 0.21
0.22 0.77 0.22
0.23 0.77 0.23
0.24 0.77 0.24
0.25 0.77 0.25
0.26 0.77 0.26
0.27 0.77 0.27
0.28 0.77 0.28
0.29 0.77 0.29
0.3 0.77 0.3
0.31 0.77 0.31
0.32 0.77 0.32
0.33 0.77 0.33
0.34 0.77 0.34
0.35 0.77 0.35
0.36 0.77 0.36
0.37 0.77 0.37
0.38 0.77 0.38
0.39 0.77 0.39
0.4 0.77 0.4
0.41 0.77 0.41
0.42 0.77 0.42
0.43 0.77 0.43
0.44 0.77 0.44
0.45 0.77 0.45
0.46 0.77 0.46
0.47 0.77 0.47
0.48 0.77 0.48
0.49 0.77 0.49
0.5 0.77 0.5
0.51 0.77 0.51
0.52 0.77 0.52
0.53 0.77 0.53
0.54 0.77 0.54
0.55 0.77 0.55
0.56 0.77 0.56
0.57 0.77 0.57
0.58 0.77 0.58
0.59 0.77 0.59
0.6 0.77 0.6
0.61 0.77 0.61
0.62 0.77 0.62
0.63 0.77 0.63
0.64 0.77 0.64
0.65 0.77 0.65
0.66 0.77 0.66
0.67 0.77 0.67
0.68 0.77 0.68
0.69 0.77 0.69
0.7 0.77 0.7
0.71 0.77 0.71
0.72 0.77 0.72
0.73 0.77 0.73
0.74 0.77 0.74
0.75 0.77 0.75
0.76 0.77 0.76
0.77 0.77 0.77
0.78 0.77 0.77
0.79 0.77 0.77
0.8 0.77 0.77
0.81 0.77 0.77
0.82 0.77 0.77
0.83 0.77 0.77
0.84 0.77 0.77
0.85 0.77 0.77
0.86 0.77 0.77
0.87 0.77 0.77
0.88 0.77 0.77
0.89 0.77 0.77
0.9 0.77 0.77
0.91 0.77 0.77
0.92 0.77 0.77
0.93 0.77 0.77
0.94 0.77 0.77
0.95 0.77 0.77
0.96 0.77 0.77
0.97 0.77 0.77
0.98 0.77 0.77
0.99 0.77 0.77
1.0 0.77 0.77
0.0 0.78 0.0
0.01 0.78 0.01
0.02 0.78 0.02
0.03 0.78 0.03
0.04 0.78 0.04
0.05 0.78 0.05
0.06 0.78 0.06
0.07 0.78 0.07
0.08 0.78 0.08
0.09 0.78 0.09
0.1 0.78 0.1
0.11 0.78 0.11
0.12 0.78 0.12
0.13 0.78 0.13
0.14 0.78 0.14
0.15 0.78 0.15
0.16 0.78 0.16
0.17 0.78 0.17
0.18 0.78 0.18
0.19 0.78 0.19
0.2 0.78 0.2
0.21 0.78 0.21
0.22 0.78 0.22
0.23 0.78 0.23
0.24 0.78 0.24
0.25 0.78 0.25
0.26 0.78 0.26
0.27 0.78 0.27
0.28 0.78 0.28
0.29 0.78 0.29
0.3 0.78 0.3
0.31 0.78 0.31
0.32 0.78 0.32
0.33 0.78 0.33
0.34 0.78 0.34
0.35 0.78 0.35
0.36 0.78 0.36
0.37 0.78 0.37
0.38 0.78 0.38
0.39 0.78 0.39
0.4 0.78 0.4
0.41 0.78 0.41
0.42 0.78 0.42
0.43 0.78 0.43
0.44 0.78 0.44
0.45 0.78 0.45
0.46 0.78 0.46
0.47 0.78 0.47
0.48 0.78 0.48
0.49 0.78 0.49
0.5 0.78 0.5
0.51 0.78 0.51
0.52 0.78 0.52
0.53 0.78 0.53
0.54 0.78 0.54
0.55 0.78 0.55
0.56 0.78 0.56
0.57 0.78 0.57
0.58 0.78 0.58
0.59 0.78 0.59
0.6 0.78 0.6
0.61 0.78 0.61
0.62 0.78 0.62
0.63 0.78 0.63
0.64 0.78 0.64
0.65 0.78 0.65
0.66 0.78 0.66
0.67 0.78 0.67
0.68 0.78 0.68
0.69 0.78 0.69
0.7 0.78 0.7
0.71 0.78 0.71
0.72 0.78 0.72
0.73 0.78 0.73
0.74 0.78 0.74
0.75 0.78 0.75
0.76 0.78 0.76
0.77 0.78 0.77
0.78 0.78 0.78
0.79 0.78 0.78
0.8 0.78 0.78
0.81 0.78 0.78
0.82 0.78 0.78
0.83 0.78 0.78
0.84 0.78 0.78
0.85 0.78 0.78
0.86 0.78 0.78
0.87 0.78 0.78
0.88 0.78 0.78
0.89 0.78 0.78
0.9 0.78 0.78
0.91 0.78 0.78
0.92 0.78 0.78
0.93 0.78 0.78
0.94 0.78 0.78
0.95 0.78 0.78
0.96 0.78 0.78
0.97 0.78 0.78
0.98 0.78 0.78
0.99 0.78 0.78
1.0 0.78 0.78
0.0 0.79 0.0
0.01 0.79 0.01
0.02 0.79 0.02
0.03 0.79 0.03
0.04 0.79 0.04
0.05 0.79 0.05
0.06 0.79 0.06
0.07 0.79 0.07
0.08 0.79 0.08
0.09 0.79 0.09
0.1 0.79 0.1
0.11 0.79 0.11
0.12 0.79 0.12
0.13 0.79 0.13
0.14 0.79 0.14
0.15 0.79 0.15
0.16 0.79 0.16
0.17 0.79 0.17
0.18 0.79 0.18
0.19 0.79 0.19
0.2 0.79 0.2
0.21 0.79 0.21
0.22 0.79 0.22
0.23 0.79 0.23
0.24 0.79 0.24
0.25 0.79 0.25
0.26 0.79 0.26
0.27 0.79 0.27
0.28 0.79 0.28
0.29 0.79 0.29
0.3 0.79 0.3
0.31 0.79 0.31
0.32 0.79 0.32
0.33 0.79 0.33
0.34 0.79 0.34
0.35 0.79 0.35
0.36 0.79 0.36
0.37 0.79 0.37
0.38 0.79 0.38
0.39 0.79 0.39
0.4 0.79 0.4
0.41 0.79 0.41
0.42 0.79 0.42
0.43 0.79 0.43
0.44 0.79 0.44
0.45 0.79 0.45
0.46 0.79 0.46
0.47 0.79 0.47
0.48 0.79 0.48
0.49 0.79 0.49
0.5 0.79 0.5
0.51 0.79 0.51
0.52 0.79 0.52
0.53 0.79 0.53
0.54 0.79 0.54
0.55 0.79 0.55
0.56 0.79 0.56
0.57 0.79 0.57
0.58 0.79 0.58
0.59 0.79 0.59
0.6 0.79 0.6
0.61 0.79 0.61
0.62 0.79 0.62
0.63 0.79 0.63
0.64 0.79 0.64
0.65 0.79 0.65
0.66 0.79 0.66
0.67 0.79 0.67
0.68 0.79 0.68
0.69 0.79 0.69
0.7 0.79 0.7
0.71 0.79 0.71
0.72 0.79 0.72
0.73 0.79 0.73
0.74 0.79 0.74
0.75 0.79 0.75
0.76 0.79 0.76
0.77 0.79 0.77
0.78 0.79 0.78
0.79 0.79 0.79
0.8 0.79 0.79
0.81 0.79 0.79
0.82 0.79 0.79
0.83 0.79 0.79
0.84 0.79 0.79
0.85 0.79 0.79
0.86 0.79 0.79
0.87 0.79 0.79
0.88 0.79 0.79
0.89 0.79 0.79
0.9 0.79 0.79
0.91 0.79 0.79
0.92 0.79 0.79
0.93 0.79 0.79
0.94 0.79 0.79
0.95 0.79 0.79
0.96 0.79 0.79
0.97 0.79 0.79
0.98 0.79 0.79
0.99 0.79 0.79
1.0 0.79 0.79
0.0 0.8 0.0
0.01 0.8 0.01
0.02 0.8 0.02
0.03 0.8 0.03
0.04 0.8 0.04
0.05 0.8 0.05
0.06 0.8 0.06
0.07 0.8 0.07
0.08 0.8 0.08
0.09 0.8 0.09
0.1 0.8 0.1
0.11 0.8 0.11
0.12 0.8 0.12
0.13 0.8 0.13
0.14 0.8 0.14
0.15 0.8 0.15
0.16 0.8 0.16
0.17 0.8 0.17
0.18 0.8 0.18
0.19 0.8 0.19
0.2 0.8 0.2
0.21 0.8 0.21
0.22 0.8 0.22
0.23 0.8 0.23
0.24 0.8 0.24
0.25 0.8 0.25
0.26 0.8 0.26
0.27 0.8 0.27
0.28 0.8 0.28
0.29 0.8 0.29
0.3 0.8 0.3
0.31 0.8 0.31
0.32 0.8 0.32
0.33 0.8 0.33
0.34 0.8 0.34
0.35 0.8 0.35
0.36 0.8 0.36
0.37 0.8 0.37
0.38 0.8 0.38
0.39 0.8 0.39
0.4 0.8 0.4
0.41 0.8 0.41
0.42 0.8 0.42
0.43 0.8 0.43
0.44 0.8 0.44
0.45 0.8 0.45
0.46 0.8 0.46
0.47 0.8 0.47
0.48 0.8 0.48
0.49 0.8 0.49
0.5 0.8 0.5
0.51 0.8 0.51
0.52 0.8 0.52
0.53 0.8 0.53
0.54 0.8 0.54
0.55 0.8 0.55
0.56 0.8 0.56
0.57 0.8 0.57
0.58 0.8 0.58
0.59 0.8 0.59
0.6 0.8 0.6
0.61 0.8 0.61
0.62 0.8 0.62
0.63 0.8 0.63
0.64 0.8 0.64
0.65 0.8 0.65
0.66 0.8 0.66
0.67 0.8 0.67
0.68 0.8 0.68
0.69 0.8 0.69
0.7 0.8 0.7
0.71 0.8 0.71
0.72 0.8 0.72
0.73 0.8 0.73
0.74 0.8 0.74
0.75 0.8 0.75
0.76 0.8 0.76
0.77 0.8 0.77
0.78 0.8 0.78
0.79 0.8 0.79
0.8 0.8 0.8
0.81 0.8 0.8
0.82 0.8 0.8
0.83 0.8 0.8
0.84 0.8 0.8
0.85 0.8 0.8
0.86 0.8 0.8
0.87 0.8 0.8
0.88 0.8 0.8
0.89 0.8 0.8
0.9 0.8 0.8
0.91 0.8 0.8
0.92 0.8 0.8
0.93 0.8 0.8
0.94 0.8 0.8
0.95 0.8 0.8
0.96 0.8 0.8
0.97 0.8 0.8
0.98 0.8 0.8
0.99 0.8 0.8
1.0 0.8 0.8
0.0 0.81 0.0
0.01 0.81 0.01
0.02 0.81 0.02
0.03 0.81 0.03
0.04 0.81 0.04
0.05 0.81 0.05
0.06 0.81 0.06
0.07 0.81 0.07
0.08 0.81 0.08
0.09 0.81 0.09
0.1 0.81 0.1
0.11 0.81 0.11
0.12 0.81 0.12
0.13 0.81 0.13
0.14 0.81 0.14
0.15 0.81 0.15
0.16 0.81 0.16
0.17 0.81 0.17
0.18 0.81 0.18
0.19 0.81 0.19
0.2 0.81 0.2
0.21 0.81 0.21
0.22 0.81 0.22
0.23 0.81 0.23
0.24 0.81 0.24
0.25 0.81 0.25
0.26 0.81 0.26
0.27 0.81 0.27
0.28 0.81 0.28
0.29 0.81 0.29
0.3 0.81 0.3
0.31 0.81 0.31
0.32 0.81 0.32
0.33 0.81 0.33
0.34 0.81 0.34
0.35 0.81 0.35
0.36 0.81 0.36
0.37 0.81 0.37
0.38 0.81 0.38
0.39 0.81 0.39
0.4 0.81 0.4
0.41 0.81 0.41
0.42 0.81 0.42
0.43 0.81 0.43
0.44 0.81 0.44
0.45 0.81 0.45
0.46 0.81 0.46
0.47 0.81 0.47
0.48 0.81 0.48
0.49 0.81 0.49
0.5 0.81 0.5
0.51 0.81 0.51
0.52 0.81 0.52
0.53 0.81 0.53
0.54 0.81 0.54
0.55 0.81 0.55
0.56 0.81 0.56
0.57 0.81 0.57
0.58 0.81 0.58
0.59 0.81 0.59
0.6 0.81 0.6
0.61 0.81 0.61
0.62 0.81 0.62
0.63 0.81 0.63
0.64 0.81 0.64
0.65 0.81 0.65
0.66 0.81 0.66
0.67 0.81 0.67
0.68 0.81 0.68
0.69 0.81 0.69
0.7 0.81 0.7
0.71 0.81 0.71
0.72 0.81 0.72
0.73 0.81 0.73
0.74 0.81 0.74
0.75 0.81 0.75
0.76 0.81 0.76
0.77 0.81 0.77
0.78 0.81 0.78
0.79 0.81 0.79
0.8 0.81 0.8
0.81 0.81 0.81
0.82 0.81 0.81
0.83 0.81 0.81
0.84 0.81 0.81
0.85 0.81 0.81
0.86 0.81 0.81
0.87 0.81 0.81
0.88 0.81 0.81
0.89 0.81 0.81
0.9 0.81 0.81
0.91 0.81 0.81
0.92 0.81 0.81
0.93 0.81 0.81
0.94 0.81 0.81
0.95 0.81 0.81
0.96 0.81 0.81
0.97 0.81 0.81
0.98 0.81 0.81
0.99 0.81 0.81
1.0 0.81 0.81
0.0 0.82 0.0
0.01 0.82 0.01
0.02 0.82 0.02
0.03 0.82 0.03
0.04 0.82 0.04
0.05 0.82 0.05
0.06 0.82 0.06
0.07 0.82 0.07
0.08 0.82 0.08
0.09 0.82 0.09
0.1 0.82 0.1
0.11 0.82 0.11
0.12 0.82 0.12
0.13 0.82 0.13
0.14 0.82 0.14
0.15 0.82 0.15
0.16 0.82 0.16
0.17 0.82 0.17
0.18 0.82 0.18
0.19 0.82 0.19
0.2 0.82 0.2
0.21 0.82 0.21
0.22 0.82 0.22
0.23 0.82 0.23
0.24 0.82 0.24
0.25 0.82 0.25
0.26 0.82 0.26
0.27 0.82 0.27
0.28 0.82 0.28
0.29 0.82 0.29
0.3 0.82 0.3
0.31 0.82 0.31
0.32 0.82 0.32
0.33 0.82 0.33
0.34 0.82 0.34
0.35 0.82 0.35
0.36 0.82 0.36
0.37 0.82 0.37
0.38 0.82 0.38
0.39 0.82 0.39
0.4 0.82 0.4
0.41 0.82 0.41
0.42 0.82 0.42
0.43 0.82 0.43
0.44 0.82 0.44
0.45 0.82 0.45
0.46 0.82 0.46
0.47 0.82 0.47
0.48 0.82 0.48
0.49 0.82 0.49
0.5 0.82 0.5
0.51 0.82 0.51
0.52 0.82 0.52
0.53 0.82 0.53
0.54 0.82 0.54
0.55 0.82 0.55
0.56 0.82 0.56
0.57 0.82 0.57
0.58 0.82 0.58
0.59 0.82 0.59
0.6 0.82 0.6
0.61 0.82 0.61
0.62 0.82 0.62
0.63 0.82 0.63
0.64 0.82 0.64
0.65 0.82 0.65
0.66 0.82 0.66
0.67 0.82 0.67
0.68 0.82 0.68
0.69 0.82 0.69
0.7 0.82 0.7
0.71 0.82 0.71
0.72 0.82 0.72
0.73 0.82 0.73
0.74 0.82 0.74
0.75 0.82 0.75
0.76 0.82 0.76
0.77 0.82 0.77
0.78 0.82 0.78
0.79 0.82 0.79
0.8 0.82 0.8
0.81 0.82 0.81
0.82 0.82 0.82
0.83 0.82 0.82
0.84 0.82 0.82
0.85 0.82 0.82
0.86 0.82 0.82
0.87 0.82 0.82
0.88 0.82 0.82
0.89 0.82 0.82
0.9 0.82 0.82
0.91 0.82 0.82
0.92 0.82 0.82
0.93 0.82 0.82
0.94 0.82 0.82
0.95 0.82 0.82
0.96 0.82 0.82
0.97 0.82 0.82
0.98 0.82 0.82
0.99 0.82 0.82
1.0 0.82 0.82
0.0 0.83 0.0
0.01 0.83 0.01
0.02 0.83 0.02
0.03 0.83 0.03
0.04 0.83 0.04
0.05 0.83 0.05
0.06 0.83 0.06
0.07 0.83 0.07
0.08 0.83 0.08
0.09 0.83 0.09
0.1 0.83 0.1
0.11 0.83 0.11
0.12 0.83 0.12
0.13 0.83 0.13
0.14 0.83 0.14
0.15 0.83 0.15
0.16 0.83 0.16
0.17 0.83 0.17
0.18 0.83 0.18
0.19 0.83 0.19
0.2 0.83 0.2
0.21 0.83 0.21
0.22 0.83 0.22
0.23 0.83 0.23
0.24 0.83 0.24
0.25 0.83 0.25
0.26 0.83 0.26
0.27 0.83 0.27
0.28 0.83 0.28
0.29 0.83 0.29
0.3 0.83 0.3
0.31 0.83 0.31
0.32 0.83 0.32
0.33 0.83 0.33
0.34 0.83 0.34
0.35 0.83 0.35
0.36 0.83 0.36
0.37 0.83 0.37
0.38 0.83 0.38
0.39 0.83 0.39
0.4 0.83 0.4
0.41 0.83 0.41
0.42 0.83 0.42
0.43 0.83 0.43
0.44 0.83 0.44
0.45 0.83 0.45
0.46 0.83 0.46
0.47 0.83 0.47
0.48 0.83 0.48
0.49 0.83 0.49
0.5 0.83 0.5
0.51 0.83 0.51
0.52 0.83 0.52
0.53 0.83 0.53
0.54 0.83 0.54
0.55 0.83 0.55
0.56 0.83 0.56
0.57 0.83 0.57
0.58 0.83 0.58
0.59 0.83 0.59
0.6 0.83 0.6
0.61 0.83 0.61
0.62 0.83 0.62
0.63 0.83 0.63
0.64 0.83 0.64
0.65 0.83 0.65
0.66 0.83 0.66
0.67 0.83 0.67
0.68 0.83 0.68
0.69 0.83 0.69
0.7 0.83 0.7
0.71 0.83 0.71
0.72 0.83 0.72
0.73 0.83 0.73
0.74 0.83 0.74
0.75 0.83 0.75
0.76 0.83 0.76
0.77 0.83 0.77
0.78 0.83 0.78
0.79 0.83 0.79
0.8 0.83 0.8
0.81 0.83 0.81
0.82 0.83 0.82
0.83 0.83 0.83
0.84 0.83 0.83
0.85 0.83 0.83
0.86 0.83 0.83
0.87 0.83 0.83
0.88 0.83 0.83
0.89 0.83 0.83
0.9 0.83 0.83
0.91 0.83 0.83
0.92 0.83 0.83
0.93 0.83 0.83
0.94 0.83 0.83
0.95 0.83 0.83
0.96 0.83 0.83
0.97 0.83 0.83
0.98 0.83 0.83
0.99 0.83 0.83
1.0 0.83 0.83
0.0 0.84 0.0
0.01 0.84 0.01
0.02 0.84 0.02
0.03 0.84 0.03
0.04 0.84 0.04
0.05 0.84 0.05
0.06 0.84 0.06
0.07 0.84 0.07
0.08 0.84 0.08
0.09 0.84 0.09
0.1 0.84 0.1
0.11 0.84 0.11
0.12 0.84 0.12
0.13 0.84 0.13
0.14 0.84 0.14
0.15 0.84 0.15
0.16 0.84 0.16
0.17 0.84 0.17
0.18 0.84 0.18
0.19 0.84 0.19
0.2 0.84 0.2
0.21 0.84 0.21
0.22 0.84 0.22
0.23 0.84 0.23
0.24 0.84 0.24
0.25 0.84 0.25
0.26 0.84 0.26
0.27 0.84 0.27
0.28 0.84 0.28
0.29 0.84 0.29
0.3 0.84 0.3
0.31 0.84 0.31
0.32 0.84 0.32
0.33 0.84 0.33
0.34 0.84 0.34
0.35 0.84 0.35
0.36 0.84 0.36
0.37 0.84 0.37
0.38 0.84 0.38
0.39 0.84 0.39
0.4 0.84 0.4
0.41 0.84 0.41
0.42 0.84 0.42
0.43 0.84 0.43
0.44 0.84 0.44
0.45 0.84 0.45
0.46 0.84 0.46
0.47 0.84 0.47
0.48 0.84 0.48
0.49 0.84 0.49
0.5 0.84 0.5
0.51 0.84 0.51
0.52 0.84 0.52
0.53 0.84 0.53
0.54 0.84 0.54
0.55 0.84 0.55
0.56 0.84 0.56
0.57 0.84 0.57
0.58 0.84 0.58
0.59 0.84 0.59
0.6 0.84 0.6
0.61 0.84 0.61
0.62 0.84 0.62
0.63 0.84 0.63
0.64 0.84 0.64
0.65 0.84 0.65
0.66 0.84 0.66
0.67 0.84 0.67
0.68 0.84 0.68
0.69 0.84 0.69
0.7 0.84 0.7
0.71 0.84 0.71
0.72 0.84 0.72
0.73 0.84 0.73
0.74 0.84 0.74
0.75 0.84 0.75
0.76 0.84 0.76
0.77 0.84 0.77
0.78 0.84 0.78
0.79 0.84 0.79
0.8 0.84 0.8
0.81 0.84 0.81
0.82 0.84 0.82
0.83 0.84 0.83
0.84 0.84 0.84
0.85 0.84 0.84
0.86 0.84 0.84
0.87 0.84 0.84
0.88 0.84 0.84
0.89 0.84 0.84
0.9 0.84 0.84
0.91 0.84 0.84
0.92 0.84 0.84
0.93 0.84 0.84
0.94 0.84 0.84
0.95 0.84 0.84
0.96 0.84 0.84
0.97 0.84 0.84
0.98 0.84 0.84
0.99 0.84 0.84
1.0 0.84 0.84
0.0 0.85 0.0
0.01 0.85 0.01
0.02 0.85 0.02
0.03 0.85 0.03
0.04 0.85 0.04
0.05 0.85 0.05
0.06 0.85 0.06
0.07 0.85 0.07
0.08 0.85 0.08
0.09 0.85 0.09
0.1 0.85 0.1
0.11 0.85 0.11
0.12 0.85 0.12
0.13 0.85 0.13
0.14 0.85 0.14
0.15 0.85 0.15
0.16 0.85 0.16
0.17 0.85 0.17
0.18 0.85 0.18
0.19 0.85 0.19
0.2 0.85 0.2
0.21 0.85 0.21
0.22 0.85 0.22
0.23 0.85 0.23
0.24 0.85 0.24
0.25 0.85 0.25
0.26 0.85 0.26
0.27 0.85 0.27
0.28 0.85 0.28
0.29 0.85 0.29
0.3 0.85 0.3
0.31 0.85 0.31
0.32 0.85 0.32
0.33 0.85 0.33
0.34 0.85 0.34
0.35 0.85 0.35
0.36 0.85 0.36
0.37 0.85 0.37
0.38 0.85 0.38
0.39 0.85 0.39
0.4 0.85 0.4
0.41 0.85 0.41
0.42 0.85 0.42
0.43 0.85 0.43
0.44 0.85 0.44
0.45 0.85 0.45
0.46 0.85 0.46
0.47 0.85 0.47
0.48 0.85 0.48
0.49 0.85 0.49
0.5 0.85 0.5
0.51 0.85 0.51
0.52 0.85 0.52
0.53 0.85 0.53
0.54 0.85 0.54
0.55 0.85 0.55
0.56 0.85 0.56
0.57 0.85 0.57
0.58 0.85 0.58
0.59 0.85 0.59
0.6 0.85 0.6
0.61 0.85 0.61
0.62 0.85 0.62
0.63 0.85 0.63
0.64 0.85 0.64
0.65 0.85 0.65
0.66 0.85 0.66
0.67 0.85 0.67
0.68 0.85 0.68
0.69 0.85 0.69
0.7 0.85 0.7
0.71 0.85 0.71
0.72 0.85 0.72
0.73 0.85 0.73
0.74 0.85 0.74
0.75 0.85 0.75
0.76 0.85 0.76
0.77 0.85 0.77
0.78 0.85 0.78
0.79 0.85 0.79
0.8 0.85 0.8
0.81 0.85 0.81
0.82 0.85 0.82
0.83 0.85 0.83
0.84 0.85 0.84
0.85 0.85 0.85
0.86 0.85 0.85
0.87 0.85 0.85
0.88 0.85 0.85
0.89 0.85 0.85
0.9 0.85 0.85
0.91 0.85 0.85
0.92 0.85 0.85
0.93 0.85 0.85
0.94 0.85 0.85
0.95 0.85 0.85
0.96 0.85 0.85
0.97 0.85 0.85
0.98 0.85 0.85
0.99 0.85 0.85
1.0 0.85 0.85
0.0 0.86 0.0
0.01 0.86 0.01
0.02 0.86 0.02
0.03 0.86 0.03
0.04 0.86 0.04
0.05 0.86 0.05
0.06 0.86 0.06
0.07 0.86 0.07
0.08 0.86 0.08
0.09 0.86 0.09
0.1 0.86 0.1
0.11 0.86 0.11
0.12 0.86 0.12
0.13 0.86 0.13
0.14 0.86 0.14
0.15 0.86 0.15
0.16 0.86 0.16
0.17 0.86 0.17
0.18 0.86 0.18
0.19 0.86 0.19
0.2 0.86 0.2
0.21 0.86 0.21
0.22 0.86 0.22
0.23 0.86 0.23
0.24 0.86 0.24
0.25 0.86 0.25
0.26 0.86 0.26
0.27 0.86 0.27
0.28 0.86 0.28
0.29 0.86 0.29
0.3 0.86 0.3
0.31 0.86 0.31
0.32 0.86 0.32
0.33 0.86 0.33
0.34 0.86 0.34
0.35 0.86 0.35
0.36 0.86 0.36
0.37 0.86 0.37
0.38 0.86 0.38
0.39 0.86 0.39
0.4 0.86 0.4
0.41 0.86 0.41
0.42 0.86 0.42
0.43 0.86 0.43
0.44 0.86 0.44
0.45 0.86 0.45
0.46 0.86 0.46
0.47 0.86 0.47
0.48 0.86 0.48
0.49 0.86 0.49
0.5 0.86 0.5
0.51 0.86 0.51
0.52 0.86 0.52
0.53 0.86 0.53
0.54 0.86 0.54
0.55 0.86 0.55
0.56 0.86 0.56
0.57 0.86 0.57
0.58 0.86 0.58
0.59 0.86 0.59
0.6 0.86 0.6
0.61 0.86 0.61
0.62 0.86 0.62
0.63 0.86 0.63
0.64 0.86 0.64
0.65 0.86 0.65
0.66 0.86 0.66
0.67 0.86 0.67
0.68 0.86 0.68
0.69 0.86 0.69
0.7 0.86 0.7
0.71 0.86 0.71
0.72 0.86 0.72
0.73 0.86 0.73
0.74 0.86 0.74
0.75 0.86 0.75
0.76 0.86 0.76
0.77 0.86 0.77
0.78 0.86 0.78
0.79 0.86 0.79
0.8 0.86 0.8
0.81 0.86 0.81
0.82 0.86 0.82
0.83 0.86 0.83
0.84 0.86 0.84
0.85 0.86 0.85
0.86 0.86 0.86
0.87 0.86 0.86
0.88 0.86 0.86
0.89 0.86 0.86
0.9 0.86 0.86
0.91 0.86 0.86
0.92 0.86 0.86
0.93 0.86 0.86
0.94 0.86 0.86
0.95 0.86 0.86
0.96 0.86 0.86
0.97 0.86 0.86
0.98 0.86 0.86
0.99 0.86 0.86
1.0 0.86 0.86
0.0 0.87 0.0
0.01 0.87 0.01
0.02 0.87 0.02
0.03 0.87 0.03
0.04 0.87 0.04
0.05 0.87 0.05
0.06 0.87 0.06
0.07 0.87 0.07
0.08 0.87 0.08
0.09 0.87 0.09
0.1 0.87 0.1
0.11 0.87 0.11
0.12 0.87 0.12
0.13 0.87 0.13
0.14 0.87 0.14
0.15 0.87 0.15
0.16 0.87 0.16
0.17 0.87 0.17
0.18 0.87 0.18
0.19 0.87 0.19
0.2 0.87 0.2
0.21 0.87 0.21
0.22 0.87 0.22
0.23 0.87 0.23
0.24 0.87 0.24
0.25 0.87 0.25
0.26 0.87 0.26
0.27 0.87 0.27
0.28 0.87 0.28
0.29 0.87 0.29
0.3 0.87 0.3
0.31 0.87 0.31
0.32 0.87 0.32
0.33 0.87 0.33
0.34 0.87 0.34
0.35 0.87 0.35
0.36 0.87 0.36
0.37 0.87 0.37
0.38 0.87 0.38
0.39 0.87 0.39
0.4 0.87 0.4
0.41 0.87 0.41
0.42 0.87 0.42
0.43 0.87 0.43
0.44 0.87 0.44
0.45 0.87 0.45
0.46 0.87 0.46
0.47 0.87 0.47
0.48 0.87 0.48
0.49 0.87 0.49
0.5 0.87 0.5
0.51 0.87 0.51
0.52 0.87 0.52
0.53 0.87 0.53
0.54 0.87 0.54
0.55 0.87 0.55
0.56 0.87 0.56
0.57 0.87 0.57
0.58 0.87 0.58
0.59 0.87 0.59
0.6 0.87 0.6
0.61 0.87 0.61
0.62 0.87 0.62
0.63 0.87 0.63
0.64 0.87 0.64
0.65 0.87 0.65
0.66 0.87 0.66
0.67 0.87 0.67
0.68 0.87 0.68
0.69 0.87 0.69
0.7 0.87 0.7
0.71 0.87 0.71
0.72 0.87 0.72
0.73 0.87 0.73
0.74 0.87 0.74
0.75 0.87 0.75
0.76 0.87 0.76
0.77 0.87 0.77
0.78 0.87 0.78
0.79 0.87 0.79
0.8 0.87 0.8
0.81 0.87 0.81
0.82 0.87 0.82
0.83 0.87 0.83
0.84 0.87 0.84
0.85 0.87 0.85
0.86 0.87 0.86
0.87 0.87 0.87
0.88 0.87 0.87
0.89 0.87 0.87
0.9 0.87 0.87
0.91 0.87 0.87
0.92 0.87 0.87
0.93 0.87 0.87
0.94 0.87 0.87
0.95 0.87 0.87
0.96 0.87 0.87
0.97 0.87 0.87
0.98 0.87 0.87
0.99 0.87 0.87
1.0 0.87 0.87
0.0 0.88 0.0
0.01 0.88 0.01
0.02 0.88 0.02
0.03 0.88 0.03
0.04 0.88 0.04
0.05 0.88 0.05
0.06 0.88 0.06
0.07 0.88 0.07
0.08 0.88 0.08
0.09 0.88 0.09
0.1 0.88 0.1
0.11 0.88 0.11
0.12 0.88 0.12
0.13 0.88 0.13
0.14 0.88 0.14
0.15 0.88 0.15
0.16 0.88 0.16
0.17 0.88 0.17
0.18 0.88 0.18
0.19 0.88 0.19
0.2 0.88 0.2
0.21 0.88 0.21
0.22 0.88 0.22
0.23 0.88 0.23
0.24 0.88 0.24
0.25 0.88 0.25
0.26 0.88 0.26
0.27 0.88 0.27
0.28 0.88 0.28
0.29 0.88 0.29
0.3 0.88 0.3
0.31 0.88 0.31
0.32 0.88 0.32
0.33 0.88 0.33
0.34 0.88 0.34
0.35 0.88 0.35
0.36 0.88 0.36
0.37 0.88 0.37
0.38 0.88 0.38
0.39 0.88 0.39
0.4 0.88 0.4
0.41 0.88 0.41
0.42 0.88 0.42
0.43 0.88 0.43
0.44 0.88 0.44
0.45 0.88 0.45
0.46 0.88 0.46
0.47 0.88 0.47
0.48 0.88 0.48
0.49 0.88 0.49
0.5 0.88 0.5
0.51 0.88 0.51
0.52 0.88 0.52
0.53 0.88 0.53
0.54 0.88 0.54
0.55 0.88 0.55
0.56 0.88 0.56
0.57 0.88 0.57
0.58 0.88 0.58
0.59 0.88 0.59
0.6 0.88 0.6
0.61 0.88 0.61
0.62 0.88 0.62
0.63 0.88 0.63
0.64 0.88 0.64
0.65 0.88 0.65
0.66 0.88 0.66
0.67 0.88 0.67
0.68 0.88 0.68
0.69 0.88 0.69
0.7 0.88 0.7
0.71 0.88 0.71
0.72 0.88 0.72
0.73 0.88 0.73
0.74 0.88 0.74
0.75 0.88 0.75
0.76 0.88 0.76
0.77 0.88 0.77
0.78 0.88 0.78
0.79 0.88 0.79
0.8 0.88 0.8
0.81 0.88 0.81
0.82 0.88 0.82
0.83 0.88 0.83
0.84 0.88 0.84
0.85 0.88 0.85
0.86 0.88 0.86
0.87 0.88 0.87
0.88 0.88 0.88
0.89 0.88 0.88
0.9 0.88 0.88
0.91 0.88 0.88
0.92 0.88 0.88
0.93 0.88 0.88
0.94 0.88 0.88
0.95 0.88 0.88
0.96 0.88 0.88
0.97 0.88 0.88
0.98 0.88 0.88
0.99 0.88 0.88
1.0 0.88 0.88
0.0 0.89 0.0
0.01 0.89 0.01
0.02 0.89 0.02
0.03 0.89 0.03
0.04 0.89 0.04
0.05 0.89 0.05
0.06 0.89 0.06
0.07 0.89 0.07
0.08 0.89 0.08
0.09 0.89 0.09
0.1 0.89 0.1
0.11 0.89 0.11
0.12 0.89 0.12
0.13 0.89 0.13
0.14 0.89 0.14
0.15 0.89 0.15
0.16 0.89 0.16
0.17 0.89 0.17
0.18 0.89 0.18
0.19 0.89 0.19
0.2 0.89 0.2
0.21 0.89 0.21
0.22 0.89 0.22
0.23 0.89 0.23
0.24 0.89 0.24
0.25 0.89 0.25
0.26 0.89 0.26
0.27 0.89 0.27
0.28 0.89 0.28
0.29 0.89 0.29
0.3 0.89 0.3
0.31 0.89 0.31
0.32 0.89 0.32
0.33 0.89 0.33
0.34 0.89 0.34
0.35 0.89 0.35
0.36 0.89 0.36
0.37 0.89 0.37
0.38 0.89 0.38
0.39 0.89 0.39
0.4 0.89 0.4
0.41 0.89 0.41
0.42 0.89 0.42
0.43 0.89 0.43
0.44 0.89 0.44
0.45 0.89 0.45
0.46 0.89 0.46
0.47 0.89 0.47
0.48 0.89 0.48
0.49 0.89 0.49
0.5 0.89 0.5
0.51 0.89 0.51
0.52 0.89 0.52
0.53 0.89 0.53
0.54 0.89 0.54
0.55 0.89 0.55
0.56 0.89 0.56
0.57 0.89 0.57
0.58 0.89 0.58
0.59 0.89 0.59
0.6 0.89 0.6
0.61 0.89 0.61
0.62 0.89 0.62
0.63 0.89 0.63
0.64 0.89 0.64
0.65 0.89 0.65
0.66 0.89 0.66
0.67 0.89 0.67
0.68 0.89 0.68
0.69 0.89 0.69
0.7 0.89 0.7
0.71 0.89 0.71
0.72 0.89 0.72
0.73 0.89 0.73
0.74 0.89 0.74
0.75 0.89 0.75
0.76 0.89 0.76
0.77 0.89 0.77
0.78 0.89 0.78
0.79 0.89 0.79
0.8 0.89 0.8
0.81 0.89 0.81
0.82 0.89 0.82
0.83 0.89 0.83
0.84 0.89 0.84
0.85 0.89 0.85
0.86 0.89 0.86
0.87 0.89 0.87
0.88 0.89 0.88
0.89 0.89 0.89
0.9 0.89 0.89
0.91 0.89 0.89
0.92 0.89 0.89
0.93 0.89 0.89
0.94 0.89 0.89
0.95 0.89 0.89
0.96 0.89 0.89
0.97 0.89 0.89
0.98 0.89 0.89
0.99 0.89 0.89
1.0 0.89 0.89
0.0 0.9 0.0
0.01 0.9 0.01
0.02 0.9 0.02
0.03 0.9 0.03
0.04 0.9 0.04
0.05 0.9 0.05
0.06 0.9 0.06
0.07 0.9 0.07
0.08 0.9 0.08
0.09 0.9 0.09
0.1 0.9 0.1
0.11 0.9 0.11
0.12 0.9 0.12
0.13 0.9 0.13
0.14 0.9 0.14
0.15 0.9 0.15
0.16 0.9 0.16
0.17 0.9 0.17
0.18 0.9 0.18
0.19 0.9 0.19
0.2 0.9 0.2
0.21 0.9 0.21
0.22 0.9 0.22
0.23 0.9 0.23
0.24 0.9 0.24
0.25 0.9 0.25
0.26 0.9 0.26
0.27 0.9 0.27
0.28 0.9 0.28
0.29 0.9 0.29
0.3 0.9 0.3
0.31 0.9 0.31
0.32 0.9 0.32
0.33 0.9 0.33
0.34 0.9 0.34
0.35 0.9 0.35
0.36 0.9 0.36
0.37 0.9 0.37
0.38 0.9 0.38
0.39 0.9 0.39
0.4 0.9 0.4
0.41 0.9 0.41
0.42 0.9 0.42
0.43 0.9 0.43
0.44 0.9 0.44
0.45 0.9 0.45
0.46 0.9 0.46
0.47 0.9 0.47
0.48 0.9 0.48
0.49 0.9 0.49
0.5 0.9 0.5
0.51 0.9 0.51
0.52 0.9 0.52
0.53 0.9 0.53
0.54 0.9 0.54
0.55 0.9 0.55
0.56 0.9 0.56
0.57 0.9 0.57
0.58 0.9 0.58
0.59 0.9 0.59
0.6 0.9 0.6
0.61 0.9 0.61
0.62 0.9 0.62
0.63 0.9 0.63
0.64 0.9 0.64
0.65 0.9 0.65
0.66 0.9 0.66
0.67 0.9 0.67
0.68 0.9 0.68
0.69 0.9 0.69
0.7 0.9 0.7
0.71 0.9 0.71
0.72 0.9 0.72
0.73 0.9 0.73
0.74 0.9 0.74
0.75 0.9 0.75
0.76 0.9 0.76
0.77 0.9 0.77
0.78 0.9 0.78
0.79 0.9 0.79
0.8 0.9 0.8
0.81 0.9 0.81
0.82 0.9 0.82
0.83 0.9 0.83
0.84 0.9 0.84
0.85 0.9 0.85
0.86 0.9 0.86
0.87 0.9 0.87
0.88 0.9 0.88
0.89 0.9 0.89
0.9 0.9 0.9
0.91 0.9 0.9
0.92 0.9 0.9
0.93 0.9 0.9
0.94 0.9 0.9
0.95 0.9 0.9
0.96 0.9 0.9
0.97 0.9 0.9
0.98 0.9 0.9
0.99 0.9 0.9
1.0 0.9 0.9
0.0 0.91 0.0
0.01 0.91 0.01
0.02 0.91 0.02
0.03 0.91 0.03
0.04 0.91 0.04
0.05 0.91 0.05
0.06 0.91 0.06
0.07 0.91 0.07
0.08 0.91 0.08
0.09 0.91 0.09
0.1 0.91 0.1
0.11 0.91 0.11
0.12 0.91 0.12
0.13 0.91 0.13
0.14 0.91 0.14
0.15 0.91 0.15
0.16 0.91 0.16
0.17 0.91 0.17
0.18 0.91 0.18
0.19 0.91 0.19
0.2 0.91 0.2
0.21 0.91 0.21
0.22 0.91 0.22
0.23 0.91 0.23
0.24 0.91 0.24
0.25 0.91 0.25
0.26 0.91 0.26
0.27 0.91 0.27
0.28 0.91 0.28
0.29 0.91 0.29
0.3 0.91 0.3
0.31 0.91 0.31
0.32 0.91 0.32
0.33 0.91 0.33
0.34 0.91 0.34
0.35 0.91 0.35
0.36 0.91 0.36
0.37 0.91 0.37
0.38 0.91 0.38
0.39 0.91 0.39
0.4 0.91 0.4
0.41 0.91 0.41
0.42 0.91 0.42
0.43 0.91 0.43
0.44 0.91 0.44
0.45 0.91 0.45
0.46 0.91 0.46
0.47 0.91 0.47
0.48 0.91 0.48
0.49 0.91 0.49
0.5 0.91 0.5
0.51 0.91 0.51
0.52 0.91 0.52
0.53 0.91 0.53
0.54 0.91 0.54
0.55 0.91 0.55
0.56 0.91 0.56
0.57 0.91 0.57
0.58 0.91 0.58
0.59 0.91 0.59
0.6 0.91 0.6
0.61 0.91 0.61
0.62 0.91 0.62
0.63 0.91 0.63
0.64 0.91 0.64
0.65 0.91 0.65
0.66 0.91 0.66
0.67 0.91 0.67
0.68 0.91 0.68
0.69 0.91 0.69
0.7 0.91 0.7
0.71 0.91 0.71
0.72 0.91 0.72
0.73 0.91 0.73
0.74 0.91 0.74
0.75 0.91 0.75
0.76 0.91 0.76
0.77 0.91 0.77
0.78 0.91 0.78
0.79 0.91 0.79
0.8 0.91 0.8
0.81 0.91 0.81
0.82 0.91 0.82
0.83 0.91 0.83
0.84 0.91 0.84
0.85 0.91 0.85
0.86 0.91 0.86
0.87 0.91 0.87
0.88 0.91 0.88
0.89 0.91 0.89
0.9 0.91 0.9
0.91 0.91 0.91
0.92 0.91 0.91
0.93 0.91 0.91
0.94 0.91 0.91
0.95 0.91 0.91
0.96 0.91 0.91
0.97 0.91 0.91
0.98 0.91 0.91
0.99 0.91 0.91
1.0 0.91 0.91
0.0 0.92 0.0
0.01 0.92 0.01
0.02 0.92 0.02
0.03 0.92 0.03
0.04 0.92 0.04
0.05 0.92 0.05
0.06 0.92 0.06
0.07 0.92 0.07
0.08 0.92 0.08
0.09 0.92 0.09
0.1 0.92 0.1
0.11 0.92 0.11
0.12 0.92 0.12
0.13 0.92 0.13
0.14 0.92 0.14
0.15 0.92 0.15
0.16 0.92 0.16
0.17 0.92 0.17
0.18 0.92 0.18
0.19 0.92 0.19
0.2 0.92 0.2
0.21 0.92 0.21
0.22 0.92 0.22
0.23 0.92 0.23
0.24 0.92 0.24
0.25 0.92 0.25
0.26 0.92 0.26
0.27 0.92 0.27
0.28 0.92 0.28
0.29 0.92 0.29
0.3 0.92 0.3
0.31 0.92 0.31
0.32 0.92 0.32
0.33 0.92 0.33
0.34 0.92 0.34
0.35 0.92 0.35
0.36 0.92 0.36
0.37 0.92 0.37
0.38 0.92 0.38
0.39 0.92 0.39
0.4 0.92 0.4
0.41 0.92 0.41
0.42 0.92 0.42
0.43 0.92 0.43
0.44 0.92 0.44
0.45 0.92 0.45
0.46 0.92 0.46
0.47 0.92 0.47
0.48 0.92 0.48
0.49 0.92 0.49
0.5 0.92 0.5
0.51 0.92 0.51
0.52 0.92 0.52
0.53 0.92 0.53
0.54 0.92 0.54
0.55 0.92 0.55
0.56 0.92 0.56
0.57 0.92 0.57
0.58 0.92 0.58
0.59 0.92 0.59
0.6 0.92 0.6
0.61 0.92 0.61
0.62 0.92 0.62
0.63 0.92 0.63
0.64 0.92 0.64
0.65 0.92 0.65
0.66 0.92 0.66
0.67 0.92 0.67
0.68 0.92 0.68
0.69 0.92 0.69
0.7 0.92 0.7
0.71 0.92 0.71
0.72 0.92 0.72
0.73 0.92 0.73
0.74 0.92 0.74
0.75 0.92 0.75
0.76 0.92 0.76
0.77 0.92 0.77
0.78 0.92 0.78
0.79 0.92 0.79
0.8 0.92 0.8
0.81 0.92 0.81
0.82 0.92 0.82
0.83 0.92 0.83
0.84 0.92 0.84
0.85 0.92 0.85
0.86 0.92 0.86
0.87 0.92 0.87
0.88 0.92 0.88
0.89 0.92 0.89
0.9 0.92 0.9
0.91 0.92 0.91
0.92 0.92 0.92
0.93 0.92 0.92
0.94 0.92 0.92
0.95 0.92 0.92
0.96 0.92 0.92
0.97 0.92 0.92
0.98 0.92 0.92
0.99 0.92 0.92
1.0 0.92 0.92
0.0 0.93 0.0
0.01 0.93 0.01
0.02 0.93 0.02
0.03 0.93 0.03
0.04 0.93 0.04
0.05 0.93 0.05
0.06 0.93 0.06
0.07 0.93 0.07
0.08 0.93 0.08
0.09 0.93 0.09
0.1 0.93 0.1
0.11 0.93 0.11
0.12 0.93 0.12
0.13 0.93 0.13
0.14 0.93 0.14
0.15 0.93 0.15
0.16 0.93 0.16
0.17 0.93 0.17
0.18 0.93 0.18
0.19 0.93 0.19
0.2 0.93 0.2
0.21 0.93 0.21
0.22 0.93 0.22
0.23 0.93 0.23
0.24 0.93 0.24
0.25 0.93 0.25
0.26 0.93 0.26
0.27 0.93 0.27
0.28 0.93 0.28
0.29 0.93 0.29
0.3 0.93 0.3
0.31 0.93 0.31
0.32 0.93 0.32
0.33 0.93 0.33
0.34 0.93 0.34
0.35 0.93 0.35
0.36 0.93 0.36
0.37 0.93 0.37
0.38 0.93 0.38
0.39 0.93 0.39
0.4 0.93 0.4
0.41 0.93 0.41
0.42 0.93 0.42
0.43 0.93 0.43
0.44 0.93 0.44
0.45 0.93 0.45
0.46 0.93 0.46
0.47 0.93 0.47
0.48 0.93 0.48
0.49 0.93 0.49
0.5 0.93 0.5
0.51 0.93 0.51
0.52 0.93 0.52
0.53 0.93 0.53
0.54 0.93 0.54
0.55 0.93 0.55
0.56 0.93 0.56
0.57 0.93 0.57
0.58 0.93 0.58
0.59 0.93 0.59
0.6 0.93 0.6
0.61 0.93 0.61
0.62 0.93 0.62
0.63 0.93 0.63
0.64 0.93 0.64
0.65 0.93 0.65
0.66 0.93 0.66
0.67 0.93 0.67
0.68 0.93 0.68
0.69 0.93 0.69
0.7 0.93 0.7
0.71 0.93 0.71
0.72 0.93 0.72
0.73 0.93 0.73
0.74 0.93 0.74
0.75 0.93 0.75
0.76 0.93 0.76
0.77 0.93 0.77
0.78 0.93 0.78
0.79 0.93 0.79
0.8 0.93 0.8
0.81 0.93 0.81
0.82 0.93 0.82
0.83 0.93 0.83
0.84 0.93 0.84
0.85 0.93 0.85
0.86 0.93 0.86
0.87 0.93 0.87
0.88 0.93 0.88
0.89 0.93 0.89
0.9 0.93 0.9
0.91 0.93 0.91
0.92 0.93 0.92
0.93 0.93 0.93
0.94 0.93 0.93
0.95 0.93 0.93
0.96 0.93 0.93
0.97 0.93 0.93
0.98 0.93 0.93
0.99 0.93 0.93
1.0 0.93 0.93
0.0 0.94 0.0
0.01 0.94 0.01
0.02 0.94 0.02
0.03 0.94 0.03
0.04 0.94 0.04
0.05 0.94 0.05
0.06 0.94 0.06
0.07 0.94 0.07
0.08 0.94 0.08
0.09 0.94 0.09
0.1 0.94 0.1
0.11 0.94 0.11
0.12 0.94 0.12
0.13 0.94 0.13
0.14 0.94 0.14
0.15 0.94 0.15
0.16 0.94 0.16
0.17 0.94 0.17
0.18 0.94 0.18
0.19 0.94 0.19
0.2 0.94 0.2
0.21 0.94 0.21
0.22 0.94 0.22
0.23 0.94 0.23
0.24 0.94 0.24
0.25 0.94 0.25
0.26 0.94 0.26
0.27 0.94 0.27
0.28 0.94 0.28
0.29 0.94 0.29
0.3 0.94 0.3
0.31 0.94 0.31
0.32 0.94 0.32
0.33 0.94 0.33
0.34 0.94 0.34
0.35 0.94 0.35
0.36 0.94 0.36
0.37 0.94 0.37
0.38 0.94 0.38
0.39 0.94 0.39
0.4 0.94 0.4
0.41 0.94 0.41
0.42 0.94 0.42
0.43 0.94 0.43
0.44 0.94 0.44
0.45 0.94 0.45
0.46 0.94 0.46
0.47 0.94 0.47
0.48 0.94 0.48
0.49 0.94 0.49
0.5 0.94 0.5
0.51 0.94 0.51
0.52 0.94 0.52
0.53 0.94 0.53
0.54 0.94 0.54
0.55 0.94 0.55
0.56 0.94 0.56
0.57 0.94 0.57
0.58 0.94 0.58
0.59 0.94 0.59
0.6 0.94 0.6
0.61 0.94 0.61
0.62 0.94 0.62
0.63 0.94 0.63
0.64 0.94 0.64
0.65 0.94 0.65
0.66 0.94 0.66
0.67 0.94 0.67
0.68 0.94 0.68
0.69 0.94 0.69
0.7 0.94 0.7
0.71 0.94 0.71
0.72 0.94 0.72
0.73 0.94 0.73
0.74 0.94 0.74
0.75 0.94 0.75
0.76 0.94 0.76
0.77 0.94 0.77
0.78 0.94 0.78
0.79 0.94 0.79
0.8 0.94 0.8
0.81 0.94 0.81
0.82 0.94 0.82
0.83 0.94 0.83
0.84 0.94 0.84
0.85 0.94 0.85
0.86 0.94 0.86
0.87 0.94 0.87
0.88 0.94 0.88
0.89 0.94 0.89
0.9 0.94 0.9
0.91 0.94 0.91
0.92 0.94 0.92
0.93 0.94 0.93
0.94 0.94 0.94
0.95 0.94 0.94
0.96 0.94 0.94
0.97 0.94 0.94
0.98 0.94 0.94
0.99 0.94 0.94
1.0 0.94 0.94
0.0 0.95 0.0
0.01 0.95 0.01
0.02 0.95 0.02
0.03 0.95 0.03
0.04 0.95 0.04
0.05 0.95 0.05
0.06 0.95 0.06
0.07 0.95 0.07
0.08 0.95 0.08
0.09 0.95 0.09
0.1 0.95 0.1
0.11 0.95 0.11
0.12 0.95 0.12
0.13 0.95 0.13
0.14 0.95 0.14
0.15 0.95 0.15
0.16 0.95 0.16
0.17 0.95 0.17
0.18 0.95 0.18
0.19 0.95 0.19
0.2 0.95 0.2
0.21 0.95 0.21
0.22 0.95 0.22
0.23 0.95 0.23
0.24 0.95 0.24
0.25 0.95 0.25
0.26 0.95 0.26
0.27 0.95 0.27
0.28 0.95 0.28
0.29 0.95 0.29
0.3 0.95 0.3
0.31 0.95 0.31
0.32 0.95 0.32
0.33 0.95 0.33
0.34 0.95 0.34
0.35 0.95 0.35
0.36 0.95 0.36
0.37 0.95 0.37
0.38 0.95 0.38
0.39 0.95 0.39
0.4 0.95 0.4
0.41 0.95 0.41
0.42 0.95 0.42
0.43 0.95 0.43
0.44 0.95 0.44
0.45 0.95 0.45
0.46 0.95 0.46
0.47 0.95 0.47
0.48 0.95 0.48
0.49 0.95 0.49
0.5 0.95 0.5
0.51 0.95 0.51
0.52 0.95 0.52
0.53 0.95 0.53
0.54 0.95 0.54
0.55 0.95 0.55
0.56 0.95 0.56
0.57 0.95 0.57
0.58 0.95 0.58
0.59 0.95 0.59
0.6 0.95 0.6
0.61 0.95 0.61
0.62 0.95 0.62
0.63 0.95 0.63
0.64 0.95 0.64
0.65 0.95 0.65
0.66 0.95 0.66
0.67 0.95 0.67
0.68 0.95 0.68
0.69 0.95 0.69
0.7 0.95 0.7
0.71 0.95 0.71
0.72 0.95 0.72
0.73 0.95 0.73
0.74 0.95 0.74
0.75 0.95 0.75
0.76 0.95 0.76
0.77 0.95 0.77
0.78 0.95 0.78
0.79 0.95 0.79
0.8 0.95 0.8
0.81 0.95 0.81
0.82 0.95 0.82
0.83 0.95 0.83
0.84 0.95 0.84
0.85 0.95 0.85
0.86 0.95 0.86
0.87 0.95 0.87
0.88 0.95 0.88
0.89 0.95 0.89
0.9 0.95 0.9
0.91 0.95 0.91
0.92 0.95 0.92
0.93 0.95 0.93
0.94 0.95 0.94
0.95 0.95 0.95
0.96 0.95 0.95
0.97 0.95 0.95
0.98 0.95 0.95
0.99 0.95 0.95
1.0 0.95 0.95
0.0 0.96 0.0
0.01 0.96 0.01
0.02 0.96 0.02
0.03 0.96 0.03
0.04 0.96 0.04
0.05 0.96 0.05
0.06 0.96 0.06
0.07 0.96 0.07
0.08 0.96 0.08
0.09 0.96 0.09
0.1 0.96 0.1
0.11 0.96 0.11
0.12 0.96 0.12
0.13 0.96 0.13
0.14 0.96 0.14
0.15 0.96 0.15
0.16 0.96 0.16
0.17 0.96 0.17
0.18 0.96 0.18
0.19 0.96 0.19
0.2 0.96 0.2
0.21 0.96 0.21
0.22 0.96 0.22
0.23 0.96 0.23
0.24 0.96 0.24
0.25 0.96 0.25
0.26 0.96 0.26
0.27 0.96 0.27
0.28 0.96 0.28
0.29 0.96 0.29
0.3 0.96 0.3
0.31 0.96 0.31
0.32 0.96 0.32
0.33 0.96 0.33
0.34 0.96 0.34
0.35 0.96 0.35
0.36 0.96 0.36
0.37 0.96 0.37
0.38 0.96 0.38
0.39 0.96 0.39
0.4 0.96 0.4
0.41 0.96 0.41
0.42 0.96 0.42
0.43 0.96 0.43
0.44 0.96 0.44
0.45 0.96 0.45
0.46 0.96 0.46
0.47 0.96 0.47
0.48 0.96 0.48
0.49 0.96 0.49
0.5 0.96 0.5
0.51 0.96 0.51
0.52 0.96 0.52
0.53 0.96 0.53
0.54 0.96 0.54
0.55 0.96 0.55
0.56 0.96 0.56
0.57 0.96 0.57
0.58 0.96 0.58
0.59 0.96 0.59
0.6 0.96 0.6
0.61 0.96 0.61
0.62 0.96 0.62
0.63 0.96 0.63
0.64 0.96 0.64
0.65 0.96 0.65
0.66 0.96 0.66
0.67 0.96 0.67
0.68 0.96 0.68
0.69 0.96 0.69
0.7 0.96 0.7
0.71 0.96 0.71
0.72 0.96 0.72
0.73 0.96 0.73
0.74 0.96 0.74
0.75 0.96 0.75
0.76 0.96 0.76
0.77 0.96 0.77
0.78 0.96 0.78
0.79 0.96 0.79
0.8 0.96 0.8
0.81 0.96 0.81
0.82 0.96 0.82
0.83 0.96 0.83
0.84 0.96 0.84
0.85 0.96 0.85
0.86 0.96 0.86
0.87 0.96 0.87
0.88 0.96 0.88
0.89 0.96 0.89
0.9 0.96 0.9
0.91 0.96 0.91
0.92 0.96 0.92
0.93 0.96 0.93
0.94 0.96 0.94
0.95 0.96 0.95
0.96 0.96 0.96
0.97 0.96 0.96
0.98 0.96 0.96
0.99 0.96 0.96
1.0 0.96 0.96
0.0 0.97 0.0
0.01 0.97 0.01
0.02 0.97 0.02
0.03 0.97 0.03
0.04 0.97 0.04
0.05 0.97 0.05
0.06 0.97 0.06
0.07 0.97 0.07
0.08 0.97 0.08
0.09 0.97 0.09
0.1 0.97 0.1
0.11 0.97 0.11
0.12 0.97 0.12
0.13 0.97 0.13
0.14 0.97 0.14
0.15 0.97 0.15
0.16 0.97 0.16
0.17 0.97 0.17
0.18 0.97 0.18
0.19 0.97 0.19
0.2 0.97 0.2
0.21 0.97 0.21
0.22 0.97 0.22
0.23 0.97 0.23
0.24 0.97 0.24
0.25 0.97 0.25
0.26 0.97 0.26
0.27 0.97 0.27
0.28 0.97 0.28
0.29 0.97 0.29
0.3 0.97 0.3
0.31 0.97 0.31
0.32 0.97 0.32
0.33 0.97 0.33
0.34 0.97 0.34
0.35 0.97 0.35
0.36 0.97 0.36
0.37 0.97 0.37
0.38 0.97 0.38
0.39 0.97 0.39
0.4 0.97 0.4
0.41 0.97 0.41
0.42 0.97 0.42
0.43 0.97 0.43
0.44 0.97 0.44
0.45 0.97 0.45
0.46 0.97 0.46
0.47 0.97 0.47
0.48 0.97 0.48
0.49 0.97 0.49
0.5 0.97 0.5
0.51 0.97 0.51
0.52 0.97 0.52
0.53 0.97 0.53
0.54 0.97 0.54
0.55 0.97 0.55
0.56 0.97 0.56
0.57 0.97 0.57
0.58 0.97 0.58
0.59 0.97 0.59
0.6 0.97 0.6
0.61 0.97 0.61
0.62 0.97 0.62
0.63 0.97 0.63
0.64 0.97 0.64
0.65 0.97 0.65
0.66 0.97 0.66
0.67 0.97 0.67
0.68 0.97 0.68
0.69 0.97 0.69
0.7 0.97 0.7
0.71 0.97 0.71
0.72 0.97 0.72
0.73 0.97 0.73
0.74 0.97 0.74
0.75 0.97 0.75
0.76 0.97 0.76
0.77 0.97 0.77
0.78 0.97 0.78
0.79 0.97 0.79
0.8 0.97 0.8
0.81 0.97 0.81
0.82 0.97 0.82
0.83 0.97 0.83
0.84 0.97 0.84
0.85 0.97 0.85
0.86 0.97 0.86
0.87 0.97 0.87
0.88 0.97 0.88
0.89 0.97 0.89
0.9 0.97 0.9
0.91 0.97 0.91
0.92 0.97 0.92
0.93 0.97 0.93
0.94 0.97 0.94
0.95 0.97 0.95
0.96 0.97 0.96
0.97 0.97 0.97
0.98 0.97 0.97
0.99 0.97 0.97
1.0 0.97 0.97
0.0 0.98 0.0
0.01 0.98 0.01
0.02 0.98 0.02
0.03 0.98 0.03
0.04 0.98 0.04
0.05 0.98 0.05
0.06 0.98 0.06
0.07 0.98 0.07
0.08 0.98 0.08
0.09 0.98 0.09
0.1 0.98 0.1
0.11 0.98 0.11
0.12 0.98 0.12
0.13 0.98 0.13
0.14 0.98 0.14
0.15 0.98 0.15
0.16 0.98 0.16
0.17 0.98 0.17
0.18 0.98 0.18
0.19 0.98 0.19
0.2 0.98 0.2
0.21 0.98 0.21
0.22 0.98 0.22
0.23 0.98 0.23
0.24 0.98 0.24
0.25 0.98 0.25
0.26 0.98 0.26
0.27 0.98 0.27
0.28 0.98 0.28
0.29 0.98 0.29
0.3 0.98 0.3
0.31 0.98 0.31
0.32 0.98 0.32
0.33 0.98 0.33
0.34 0.98 0.34
0.35 0.98 0.35
0.36 0.98 0.36
0.37 0.98 0.37
0.38 0.98 0.38
0.39 0.98 0.39
0.4 0.98 0.4
0.41 0.98 0.41
0.42 0.98 0.42
0.43 0.98 0.43
0.44 0.98 0.44
0.45 0.98 0.45
0.46 0.98 0.46
0.47 0.98 0.47
0.48 0.98 0.48
0.49 0.98 0.49
0.5 0.98 0.5
0.51 0.98 0.51
0.52 0.98 0.52
0.53 0.98 0.53
0.54 0.98 0.54
0.55 0.98 0.55
0.56 0.98 0.56
0.57 0.98 0.57
0.58 0.98 0.58
0.59 0.98 0.59
0.6 0.98 0.6
0.61 0.98 0.61
0.62 0.98 0.62
0.63 0.98 0.63
0.64 0.98 0.64
0.65 0.98 0.65
0.66 0.98 0.66
0.67 0.98 0.67
0.68 0.98 0.68
0.69 0.98 0.69
0.7 0.98 0.7
0.71 0.98 0.71
0.72 0.98 0.72
0.73 0.98 0.73
0.74 0.98 0.74
0.75 0.98 0.75
0.76 0.98 0.76
0.77 0.98 0.77
0.78 0.98 0.78
0.79 0.98 0.79
0.8 0.98 0.8
0.81 0.98 0.81
0.82 0.98 0.82
0.83 0.98 0.83
0.84 0.98 0.84
0.85 0.98 0.85
0.86 0.98 0.86
0.87 0.98 0.87
0.88 0.98 0.88
0.89 0.98 0.89
0.9 0.98 0.9
0.91 0.98 0.91
0.92 0.98 0.92
0.93 0.98 0.93
0.94 0.98 0.94
0.95 0.98 0.95
0.96 0.98 0.96
0.97 0.98 0.97
0.98 0.98 0.98
0.99 0.98 0.98
1.0 0.98 0.98
0.0 0.99 0.0
0.01 0.99 0.01
0.02 0.99 0.02
0.03 0.99 0.03
0.04 0.99 0.04
0.05 0.99 0.05
0.06 0.99 0.06
0.07 0.99 0.07
0.08 0.99 0.08
0.09 0.99 0.09
0.1 0.99 0.1
0.11 0.99 0.11
0.12 0.99 0.12
0.13 0.99 0.13
0.14 0.99 0.14
0.15 0.99 0.15
0.16 0.99 0.16
0.17 0.99 0.17
0.18 0.99 0.18
0.19 0.99 0.19
0.2 0.99 0.2
0.21 0.99 0.21
0.22 0.99 0.22
0.23 0.99 0.23
0.24 0.99 0.24
0.25 0.99 0.25
0.26 0.99 0.26
0.27 0.99 0.27
0.28 0.99 0.28
0.29 0.99 0.29
0.3 0.99 0.3
0.31 0.99 0.31
0.32 0.99 0.32
0.33 0.99 0.33
0.34 0.99 0.34
0.35 0.99 0.35
0.36 0.99 0.36
0.37 0.99 0.37
0.38 0.99 0.38
0.39 0.99 0.39
0.4 0.99 0.4
0.41 0.99 0.41
0.42 0.99 0.42
0.43 0.99 0.43
0.44 0.99 0.44
0.45 0.99 0.45
0.46 0.99 0.46
0.47 0.99 0.47
0.48 0.99 0.48
0.49 0.99 0.49
0.5 0.99 0.5
0.51 0.99 0.51
0.52 0.99 0.52
0.53 0.99 0.53
0.54 0.99 0.54
0.55 0.99 0.55
0.56 0.99 0.56
0.57 0.99 0.57
0.58 0.99 0.58
0.59 0.99 0.59
0.6 0.99 0.6
0.61 0.99 0.61
0.62 0.99 0.62
0.63 0.99 0.63
0.64 0.99 0.64
0.65 0.99 0.65
0.66 0.99 0.66
0.67 0.99 0.67
0.68 0.99 0.68
0.69 0.99 0.69
0.7 0.99 0.7
0.71 0.99 0.71
0.72 0.99 0.72
0.73 0.99 0.73
0.74 0.99 0.74
0.75 0.99 0.75
0.76 0.99 0.76
0.77 0.99 0.77
0.78 0.99 0.78
0.79 0.99 0.79
0.8 0.99 0.8
0.81 0.99 0.81
0.82 0.99 0.82
0.83 0.99 0.83
0.84 0.99 0.84
0.85 0.99 0.85
0.86 0.99 0.86
0.87 0.99 0.87
0.88 0.99 0.88
0.89 0.99 0.89
0.9 0.99 0.9
0.91 0.99 0.91
0.92 0.99 0.92
0.93 0.99 0.93
0.94 0.99 0.94
0.95 0.99 0.95
0.96 0.99 0.96
0.97 0.99 0.97
0.98 0.99 0.98
0.99 0.99 0.99
1.0 0.99 0.99
0.0 1.0 0.0
0.01 1.0 0.01
0.02 1.0 0.02
0.03 1.0 0.03
0.04 1.0 0.04
0.05 1.0 0.05
0.06 1.0 0.06
0.07 1.0 0.07
0.08 1.0 0.08
0.09 1.0 0.09
0.1 1.0 0.1
0.11 1.0 0.11
0.12 1.0 0.12
0.13 1.0 0.13
0.14 1.0 0.14
0.15 1.0 0.15
0.16 1.0 0.16
0.17 1.0 0.17
0.18 1.0 0.18
0.19 1.0 0.19
0.2 1.0 0.2
0.21 1.0 0.21
0.22 1.0 0.22
0.23 1.0 0.23
0.24 1.0 0.24
0.25 1.0 0.25
0.26 1.0 0.26
0.27 1.0 0.27
0.28 1.0 0.28
0.29 1.0 0.29
0.3 1.0 0.3
0.31 1.0 0.31
0.32 1.0 0.32
0.33 1.0 0.33
0.34 1.0 0.34
0.35 1.0 0.35
0.36 1.0 0.36
0.37 1.0 0.37
0.38 1.0 0.38
0.39 1.0 0.39
0.4 1.0 0.4
0.41 1.0 0.41
0.42 1.0 0.42
0.43 1.0 0.43
0.44 1.0 0.44
0.45 1.0 0.45
0.46 1.0 0.46
0.47 1.0 0.47
0.48 1.0 0.48
0.49 1.0 0.49
0.5 1.0 0.5
0.51 1.0 0.51
0.52 1.0 0.52
0.53 1.0 0.53
0.54 1.0 0.54
0.55 1.0 0.55
0.56 1.0 0.56
0.57 1.0 0.57
0.58 1.0 0.58
0.59 1.0 0.59
0.6 1.0 0.6
0.61 1.0 0.61
0.62 1.0 0.62
0.63 1.0 0.63
0.64 1.0 0.64
0.65 1.0 0.65
0.66 1.0 0.66
0.67 1.0 0.67
0.68 1.0 0.68
0.69 1.0 0.69
0.7 1.0 0.7
0.71 1.0 0.71
0.72 1.0 0.72
0.73 1.0 0.73
0.74 1.0 0.74
0.75 1.0 0.75
0.76 1.0 0.76
0.77 1.0 0.77
0.78 1.0 0.78
0.79 1.0 0.79
0.8 1.0 0.8
0.81 1.0 0.81
0.82 1.0 0.82
0.83 1.0 0.83
0.84 1.0 0.84
0.85 1.0 0.85
0.86 1.0 0.86
0.87 1.0 0.87
0.88 1.0 0.88
0.89 1.0 0.89
0.9 1.0 0.9
0.91 1.0 0.91
0.92 1.0 0.92
0.93 1.0 0.93
0.94 1.0 0.94
0.95 1.0 0.95
0.96 1.0 0.96
0.97 1.0 0.97
0.98 1.0 0.98
0.99 1.0 0.99
1.0 1.0 1.0


==> DataFigure/ComotonicCopulaDraw.dat <==
0.2079279153529208 0.1405075365463326
0.014618257985897533 0.013540579727042258
0.012963807892813508 0.0030211774392226334
0.003813527426308183 0.0055126241053705186
0.008159610943290058 0.005401682122010758
0.002385220673056505 0.00021709798309838658
0.006702801091756849 0.008102933367144714
5.411096559201134e-5 0.0025825369167177437
0.0023071648348278596 0.009419057914345361
0.003399218427551789 0.0034527814439789693
0.005818094207889741 0.004624225952069623
0.006802926281770672 0.007406267798207435
0.001176071070268394 0.0017844742787312474
0.005153003901851321 0.008747614361924179
0.004153784174679156 0.005500186068536639
0.001717054248972798 0.0018303820305427831
0.00482492221572955 0.003411914522228765
0.0007643219034251669 0.002132325080029036
0.00772539665705098 0.004687180305054177
0.0006380311049123177 0.004012067497015206
0.00779433560153917 0.0065912223131197115
0.004367446074058101 0.002319754305639241
0.005662725523803798 0.004645550724687233
0.005926627553492727 0.005863281637561577
0.003840674263405066 0.004821077719793825
0.00114022099765394 0.0024796440086656845
0.004891821033090378 0.0013742581619196458
0.008826854383568956 0.002847276914141592
0.001269747174373963 0.002410720745061885
0.002629837548962435 0.00595875775106556
0.00026899030573550363 0.006289059008002429
0.0021508627964576354 0.008776775216823225
0.004576608128004487 0.00831021706107601
0.007855375633640345 0.005512475062543298
0.0031816198284070783 0.009304909770594515
0.0073663585068534584 0.009152132436171937
0.0013579504400326248 0.0034956706118929957
0.007545942396350314 0.003956954530186074
0.005152452020637224 0.0067968820817197175
0.005812317093818602 9.567093932619564e-5
0.0019238375537764597 0.0007226310615351816
0.001229654664590356 0.007832671592611218
0.006721062978927028 0.006860220857781831
0.005880777444207481 0.00562866012874242
0.005636511038622876 0.008246306141442648
0.005909683722730199 0.0007529428477586486
0.004675051203653466 0.008014068290995529
0.0029406661842345328 0.00675362193078714
0.008104226501700475 0.0020542214906484222
0.00045009293123302816 0.003967486503055668
0.004103393679816836 0.001953426324370553
0.0011784683206729962 0.008827827129893582
0.00041436324476167073 0.0017661604352465065
0.0005761655087138706 0.007288879065247993
0.009513213888725764 0.00612735706294375
0.004488698020864423 0.00161863795356052
0.007726728908677165 0.007653813862778811
0.0034442208883558446 0.004150448561481302
0.008134964404396938 0.00999061972647042
0.0069943466600957335 0.005060696904758338
0.0029214013235373936 0.004979724894472186
0.007181192286253088 0.0030987573022435
0.007863791088203452 0.0008842861083622689
0.0013520862726151095 0.009431805349577507
0.00487078627440855 0.009841329548603405
0.007208874929656248 0.0046387329332875085
0.005841258579007187 0.0034243513998749964
0.0033190755390885163 0.008031962707911117
0.0005113191363568115 0.009148761246985184
7.164529303694822e-5 0.008394285786712998
0.005814604188312453 0.009468218223885161
0.00022031184556847716 0.002119348387842328
0.009209517953856366 0.00219882442515144
6.628682478589721e-5 0.0042608836117386285
0.0075727345472175875 0.007741989759237631
0.0016885486603920973 0.005634536223002156
0.0025364351252038864 0.0015867034904572153
0.00066210025548606 0.003911378894446598
0.002768939406545119 0.0003554133675430693
0.0022045472543554823 0.0054727827371064365
0.0051543359497485605 0.006087945010310014
0.0015535647076904003 0.005102316272722738
0.009004581644045152 0.008290199665091723
0.0008760691379855912 0.004034880974955468
0.008146866150332926 4.417474085611106e-5
0.0008267928588032358 0.004368390723083482
0.009215170345186659 0.003613903919044692
0.005547905247144569 4.336756887705739e-5
0.0014239736976714057 0.00890082044685359
0.006686318065712524 0.0020456089771319543
0.0006939620229304766 0.002193715599907835
0.008660821406009891 0.0017410286348020687
0.00789186489375409 0.003191377110486018
0.00897756550465657 0.009186872964225686
0.008047717219928143 0.0035352784117822123
0.0064573609056721 0.007962858782215082
0.0050619007691178755 0.004618448695280972
0.007142016409910128 0.006205872903867009
0.0069092584874898754 0.0005662599438716965
0.0042334445229736 0.0013079894971701877
0.0051202360175202745 0.002116793497123408
0.003502897240520164 0.0030764913598472264
0.0085709143641586 0.00018714068469201982
0.0020845019994878244 0.003850910235695395
0.00028431019015301206 0.0025972200538359846
0.009431942759099704 0.007472866691591329
0.00848125571083403 0.004003313501705701
0.0032993574358438416 0.006919969336387972
0.009975841460745758 0.004242923945530917
0.009259391049181663 0.003860344496216932
0.004146833333254234 0.005048780026335144
0.005790445665962154 0.009242578199147373
0.009928647808966035 0.0011263788797105545
0.00015801158261446123 0.0032486592991444875
0.00917495430026983 0.0055344222585647215
0.007018534420446658 0.007013876565211395
0.0043523426298838035 0.007004848964361665
0.008835416217300551 0.004592875842940416
0.003714156514632563 0.006573500607064571
0.009590139351852116 0.006710652367339247
0.0003980823493137997 0.008571954305091525
0.0070991976692997 0.008610438731382751
0.005266654855779798 0.005489495679216843
0.0017180496561932546 0.0034833114334035732
0.0045093343832989415 0.007896282730762826
0.005511874752525763 0.0062502635244018135
0.001118641061859884 0.0023328615318459513
0.00905251017647451 0.005793498019951711
0.003471348600180051 0.007407748664775282
0.0016956891053253908 0.00827901820014281
0.005150726953087892 0.007901050257427569
0.005549425309779343 0.001619703538343571
0.009089268934785767 0.005739193965777469
0.008505913636717108 0.006973445391107942
0.003394156110590181 0.009969294175689534
0.006414835862554997 0.0037770867743759664
0.00479045299199536 0.008683826921631298
0.002857803203818965 0.005087389499214645
0.009859859653419852 0.0033825465154535663
0.007868406566843242 0.001582092960466861
0.0033905659236345407 0.009176251773790984
0.006113629694478988 0.0077431973923264
0.0085093027203601 0.006368581711347787
2.0800285904010173e-6 0.0011019001166394605
0.008056645815279075 0.0017343625453686928
0.002995254711196169 0.0015429113736669553
0.006614051879313465 0.006932379873195409
0.006068761394956526 0.008600420528946641
0.008346915548985057 0.0018940801638764881
0.0009388842913923856 0.0007560936645315097
0.00945231397986988 0.005750819655041257
0.0010876894358693278 0.005533506599249769
0.002702838136903012 0.00040778580907262717
0.0010404838206575185 0.009317720765313951
0.0021645032463273985 0.0054239734027436955
0.0090096938432322 0.004612170398839504
0.004043111238852184 0.008171366178703
0.0004838858687710634 0.0077158452419626026
0.005285840464663345 0.008898210897024843
0.004282724292000912 0.005029772347023937
0.0004195499366577238 0.0025633532090797353
0.004171256605503728 0.008893739923104448
0.004344373505271848 0.002389999982127946
0.003934592968436686 0.00599149374612401
0.00560948998963684 0.006347160318338052
0.006919432078153762 0.009246949034815797
0.009409338001204201 0.0050676892630122225
0.00040227826186312266 0.007535521867402231
0.004526779817244495 0.0018222416248635364
0.008047416440563438 0.009745565073487849
0.003599440402851586 0.007113285839810552
0.002690722664314382 0.0014725071839159476
0.004810589581077786 0.006670600845017938
0.009238953864407732 0.009556977573882429
0.0011810823590141207 0.0008614827156453897
0.005583659615811301 0.0035429511185610663
0.007993263630808793 0.0009459699812378175
0.001480778268563383 0.008694769663005903
0.00759571111447972 0.00447496770479989
0.009812442827921488 0.0007854406521176704
0.002245259618469575 0.0020051039101063716
0.005534436720657719 0.0033016060007109572
0.006507637607169936 0.009042784021405143
0.006714815825396256 0.007950930918632793
0.006152516758805067 0.007543720947853314
0.005278623679049786 0.0026974604782446375
0.0069379646704941615 0.0026374849101406194
0.0005704145908012182 0.005497282953615334
0.0002773607414298218 0.003121316077321634
0.003609984947521243 0.0003846139843804419
0.0005852933343928801 0.001359639628644227
0.001490046847136335 0.003296795819679339
0.006313882528499673 0.005071912283677982
0.0033399951936310002 0.006766807601992846
0.0037140832957494973 0.009668031873507909
0.002724243594966178 0.008186758550107935
0.0003122992866078045 0.00024250704117943832
0.0017350350528701176 0.0024313469691210265
0.007407753680392479 0.0008235154261598043
0.0038079490950488283 0.0069182199455720995


==> DataFigure/CopulaDependent_ExpectedCost.dat <==
0.0001 64279.048614015854
0.00015848931924611142 64279.048614015854
0.00025118864315095795 64279.048614015854
0.0003981071705534973 64279.048614015854
0.000630957344480193 64279.048614015854
0.001 64279.048614015854
0.001584893192461114 64279.048614015854
0.0025118864315095794 64279.048614015854
0.003981071705534973 64279.048614015854
0.00630957344480193 64279.048614015854
0.01 26349.481708028456
0.015848931924611134 27611.795889928893
0.025118864315095794 27611.7958899289
0.039810717055349734 27611.7958899289
0.06309573444801933 27611.7958899289
0.1 27611.7958899289
0.15848931924611132 27611.795889928893
0.251188643150958 27611.7958899289
0.3981071705534972 27611.795889928893
0.6309573444801932 27611.7958899289
1.0 27611.795889928893
1.5848931924611136 27611.795889928882
2.51188643150958 27611.7958899289
3.9810717055349722 27611.795889928893
6.309573444801933 27611.795889928893
10.0 27611.7958899289
15.848931924611133 27611.795889928893
25.118864315095795 27611.795889928893
39.810717055349734 27611.7958899289
63.09573444801933 27611.7958899289
100.0 27611.7958899289


==> DataFigure/CopulaDependent_ExpectedCost_rho2_1.dat <==
0.0001 25861.530875219196
0.00015848931924611142 25892.609947740282
0.00025118864315095795 25947.10835257401
0.0003981071705534973 26021.83120129184
0.000630957344480193 26097.997709378782
0.001 26239.48929189531
0.001584893192461114 26490.436020346173
0.0025118864315095794 26859.494201793415
0.003981071705534973 27275.430081262064
0.00630957344480193 27611.795889928893
0.01 27611.795889928893
0.015848931924611134 27611.7958899289
0.025118864315095794 27611.7958899289
0.039810717055349734 27611.7958899289
0.06309573444801933 27611.7958899289
0.1 27611.795889928893
0.15848931924611132 27611.7958899289
0.251188643150958 27611.795889928893
0.3981071705534972 27611.795889928893
0.6309573444801932 27611.795889928893
1.0 27611.795889928893


==> DataFigure/CopulaDependent_ExpectedCost_rho2_100.dat <==
0.0001 25861.530875219196
0.00015848931924611142 25892.60994774029
0.00025118864315095795 25947.10835257401
0.0003981071705534973 26021.83120129184
0.000630957344480193 26097.997709378782
0.001 26239.48929189531
0.001584893192461114 26490.436020346173
0.0025118864315095794 26859.494201793415
0.003981071705534973 27275.430081262064
0.00630957344480193 27611.7958899289
0.01 27611.7958899289
0.015848931924611134 27611.795889928893
0.025118864315095794 27611.795889928893
0.039810717055349734 27611.795889928893
0.06309573444801933 27611.795889928893
0.1 27611.795889928893
0.15848931924611132 27611.79588992889
0.251188643150958 27611.7958899289
0.3981071705534972 27611.795889928893
0.6309573444801932 27611.795889928893
1.0 27611.795889928893
1.5848931924611136 27611.795889928893
2.51188643150958 27611.795889928893
3.9810717055349722 27611.795889928893
6.309573444801933 27611.795889928893
10.0 27611.795889928893
15.848931924611133 27611.795889928893
25.118864315095795 27611.795889928893
39.810717055349734 27611.795889928893
63.09573444801933 27611.795889928893
100.0 27611.795889928893


==> DataFigure/CopulaDependent_Independent_scal_001_Exp_N15.dat <==
1 18685.695853918547
2 19227.273311764013
3 18477.104237362615
4 18979.785296582093
5 19145.247152397904
6 18998.563550956893
7 18255.243782244226
8 18115.034982301728
9 18203.384605008996
10 18074.35158703932
11 17924.58965543869
12 17940.0573569894


==> DataFigure/CopulaDependent_Independent_scal_001_TIME_N15_NEW.dat <==
1 3.691999912261963
2 8.683000087738037
3 15.196000099182129
4 21.682999849319458
5 31.62000012397766
6 44.66100001335144
7 179.33799982070923
8 660.7589998245239
9 378.62600016593933
10 393.50099992752075
11 548.0639998912811
12 711.1480000019073


==> DataFigure/CopulaDependent_Independent_scal_001_TIME_N15v32.dat <==
1 12.76200008392334
2 34.824000120162964
3 76.2409999370575
4 99.91599988937378
5 140.77300000190735
6 180.89600014686584
7 227.47500014305115
8 630.1489999294281
9 658.94400000572205
10 964.2890000343323
11 1596.0800001621246
12 560.5780000686646



==> DataFigure/CopulaDependent_Independent_scal_002_Exp_N15.dat <==
1 18685.695853918554
2 19227.394259889803
3 18622.509402823307
4 19643.597507386643
5 19658.68437606385
6 19481.501534032035
7 19269.582935767787
8 19422.9636787776
9 19255.124615695335
10 19201.32336198566
11 18716.655592112475
12 18697.414304954193


==> DataFigure/CopulaDependent_Independent_scal_002_TIME_N15.dat <==
1 2.877000093460083
2 10.483000040054321
3 16.980000019073486
4 19.5479998588562
5 25.128000020980835
6 34.62700009346008
7 43.3989999294281
8 46.325000047683716
9 55.59599995613098
10 81.67799997329712
11 95.36500000953674
12 85.28999996185303


==> DataFigure/CopulaDependent_Independent_scal_002_TIME_N15v3.dat <==
1 15.023000001907349
2 37.0
3 63.0239999294281
4 111.3510000705719
5 115.43600010871887
6 153.00500011444092
7 228.52600002288818
8 272.00600004196167
9 357.8320000171661
10 400.07599997520447
11 420.5880000591278
12 449.0160000324249


==> DataFigure/CopulaDependent_Independent_scal_01_Exp_N15.dat <==
1 18685.695853918547
2 19227.749327137022
3 18622.50940282334
4 19643.132358132243
5 19658.68437606381
6 19481.501534032017
7 19692.75329431329
8 19869.35564563552
9 20095.140772569088
10 20001.88085905313
11 19796.39834577792
12 20041.365642747398


==> DataFigure/CopulaDependent_Independent_scal_01_TIME_N15.dat <==
1 2.00
2 6.938999891281128
3 10.442000150680542
4 19.66700005531311
5 20.421000003814697
6 27.828999996185303
7 34.98699998855591
8 45.569000005722046
9 52.2020001411438
10 59.878000020980835
11 78.79800009727478
12 74.75


==> DataFigure/CopulaDependent_Independent_scal_01_TIME_N15v3.dat <==
1 27.626999855041504
2 28.84600019454956
3 66.46000003814697
4 93.05700016021729
5 116.3529999256134
6 138.98299980163574
7 243.31700015068054
8 251.4119999408722
9 286.8120000362396
10 364.6800000667572
11 395.1170001029968
12 428.23200011253357


==> DataFigure/Eps01.txt <==
0.1 0.0001 541
0.1 0.001 440
0.1 0.01 300
0.1 0.1 279
0.1 1.0 61
0.08 0.0001 555
0.08 0.001 410
0.08 0.01 386
0.08 0.1 348
0.08 1.0 62

==> DataFigure/Eps03.txt <==
0.1 0.0001 524
0.1 0.001 491
0.1 0.01 453
0.1 0.1 383
0.1 1.0 54
0.08 0.0001 480
0.08 0.001 469
0.08 0.01 409
0.08 0.1 408
0.08 1.0 53

==> DataFigure/ExpectedCost_GaussianData_DRO.dat <==
0.0001 22401.93715739061
0.00015848931924611142 22391.640328195932
0.00025118864315095795 22377.284751308314
0.0003981071705534973 22356.125194180513
0.000630957344480193 22332.544778443455
0.001 22309.12063024879
0.001584893192461114 22289.671174018997
0.0025118864315095794 22326.420324720148
0.003981071705534973 22398.203263377727
0.00630957344480193 22478.338333221516
0.01 22574.28562177357
0.015848931924611134 22745.570907589856
0.025118864315095794 22754.821005807058
0.039810717055349734 22754.82100580706
0.06309573444801933 22764.265969010023
0.1 22757.6306249493
0.15848931924611132 22757.6306249493
0.251188643150958 22757.63062494931
0.3981071705534972 22757.630624949295
0.6309573444801932 22937.115625761206
1.0 22937.115625761213
1.5848931924611136 22937.115625761213
2.51188643150958 22937.115625761213
3.9810717055349722 22937.115625761213
6.309573444801933 22937.115625761206
10.0 22937.115625761213


==> DataFigure/ExpectedCost_GaussianData_DRO12.dat <==
0.0001 22401.93715739061
0.00015848931924611142 22391.640328195932
0.00025118864315095795 22377.284751308314
0.0003981071705534973 22356.125194180513
0.000630957344480193 22332.544778443455
0.001 22309.12063024879
0.001584893192461114 22289.671174018997
0.0025118864315095794 22326.420324720148
0.003981071705534973 22398.203263377727
0.00630957344480193 22478.33855402891
0.01 22574.28562177357
0.015848931924611134 22745.570907589856
0.025118864315095794 22754.821005807058
0.039810717055349734 22754.82100580706
0.06309573444801933 22764.265969010023
0.1 22757.6306249493
0.15848931924611132 22757.6306249493
0.251188643150958 22757.63062494931
0.3981071705534972 22757.630624949295
0.6309573444801932 22937.115625761206
1.0 22937.115625761213
1.5848931924611136 22937.115625761213
2.51188643150958 22937.115625761213
3.9810717055349722 22937.115625761213
6.309573444801933 22937.115625761206
10.0 22937.115625761213


==> DataFigure/ExpectedCost_GaussianData_DRO13.dat <==
0.00025118864315095795 22417.989375621542
0.0003981071705534973 22399.469068571372
0.000630957344480193 22373.89111742842
0.001 22339.136319892936
0.001584893192461114 22316.419280428854
0.0025118864315095794 22292.137327663128
0.003981071705534973 22293.85187789636
0.00630957344480193 22377.982301689055
0.01 22528.04175407829
0.015848931924611134 22703.525065973186
0.025118864315095794 22877.606121309098
0.039810717055349734 23142.969727464715


==> DataFigure/ExpectedCost_GaussianData_DRO14.dat <==
0.00025118864315095795 22047.817276183654
0.0003981071705534973 22056.597188412492
0.000630957344480193 22070.151770647255
0.001 22090.475374136247
0.001584893192461114 22121.433447215546
0.0025118864315095794 22168.35422266734
0.003981071705534973 22244.734480156763
0.00630957344480193 22355.873746764413
0.01 22509.991359306463
0.015848931924611134 22688.741449977744
0.025118864315095794 22855.874759789385
0.039810717055349734 23117.885837420556


==> DataFigure/ExpectedCost_GaussianData_SDPWithSupport.dat <==
0.00025118864315095795 22047.817276183654
0.0003981071705534973 22056.597188412492
0.000630957344480193 22070.151770647255
0.001 22090.475374136247
0.001584893192461114 22121.433447215546
0.0025118864315095794 22168.35422266734
0.003981071705534973 22244.734480156763
0.00630957344480193 22355.873746764413
0.01 22509.991359306463
0.015848931924611134 22688.741449977744
0.025118864315095794 22855.874759789385
0.039810717055349734 23117.885837420556

==> DataFigure/ExpectedCost_GaussianData_SDPWithSupport2.dat <==
0.00025118864315095795 22047.817276183654
0.0003981071705534973 22056.597188412492
0.000630957344480193 22070.151770647255
0.001 22090.475374136247
0.001584893192461114 22121.433447215546
0.0025118864315095794 22168.35422266734
0.003981071705534973 22244.734480156763
0.00630957344480193 22355.873746764413
0.01 22509.991359306463
0.015848931924611134 22688.741449977744
0.025118864315095794 22855.874759789385
0.039810717055349734 23117.885837420556


==> DataFigure/ExpectedCost_GaussianData_SDPWithSupport3.dat <==
0.00025118864315095795 22417.99416081944
0.0003981071705534973 22399.475759847483
0.000630957344480193 22373.896675484644
0.001 22339.138265395017
0.001584893192461114 22316.41880701236
0.0025118864315095794 22291.633668791525
0.003981071705534973 22292.616060528842
0.00630957344480193 22376.508835791556
0.01 22525.31216287099
0.015848931924611134 22586.350330883066
0.025118864315095794 22626.965257218122
0.039810717055349734 22732.34285508825
0.06309573444801933 22854.242604475254
0.1 22948.745047859295


==> DataFigure/ExpectedCost_GaussianData_SDPWithSupport4.dat <==
0.00025118864315095795 22417.99416081944
0.0003981071705534973 22399.475759847483
0.000630957344480193 22373.896675484644
0.001 22339.138265395017
0.001584893192461114 22316.41880701236
0.0025118864315095794 22291.633668791525
0.003981071705534973 22292.616060528842
0.00630957344480193 22376.508835791556
0.01 22525.31216287099
0.015848931924611134 22586.350330883066
0.025118864315095794 22626.965257218122
0.039810717055349734 22732.34285508825
0.06309573444801933 22854.242604475254
0.1 22948.745047859295
0.15848931924611132 22948.710631414557
0.251188643150958 22948.708386292215
0.3981071705534972 22948.71530336487
0.6309573444801932 22948.708397844413
1.0 22948.71009305137
1.5848931924611136 22948.708150099836
2.51188643150958 22948.71345354582
3.9810717055349722 22948.712939494584
6.309573444801933 22948.70800770753
10.0 22948.708923173144


==> DataFigure/ExpectedCost_IndependentData_DRO.dat <==
0.0001 22073.96300555219
0.00015848931924611142 22074.356570543143
0.00025118864315095795 22076.003819297144
0.0003981071705534973 22082.23694528581
0.000630957344480193 22094.192860629846
0.001 22111.45699476145
0.001584893192461114 22144.62537949176
0.0025118864315095794 22216.097948326984
0.003981071705534973 22333.882054410926
0.00630957344480193 22463.536252129652
0.01 22527.495097156214
0.015848931924611134 22677.979514565795
0.025118864315095794 22693.50508941966
0.039810717055349734 22691.771870158966
0.06309573444801933 22691.771870158962
0.1 22705.164550296005
0.15848931924611132 22705.164550296005
0.251188643150958 22705.164550296002
0.3981071705534972 22705.164550296002
0.6309573444801932 22812.720041056986
1.0 22812.720041056986
1.5848931924611136 22812.720041056986
2.51188643150958 22812.720032023506
3.9810717055349722 22812.720041056986
6.309573444801933 22812.720041056986
10.0 22812.720041056986
15.848931924611133 22812.720041056982
25.118864315095795 22812.720041056986
39.810717055349734 22812.720041056986
63.09573444801933 22812.720032023506
100.0 22812.720032023506
158.48931924611142 22812.720032023506
251.18864315095797 22812.720032023506
398.1071705534973 22812.720032023506
630.957344480193 22812.720032023506
1000.0 22812.720032023506
1584.893192461114 22812.720032023506
2511.88643150958 22812.720032023506
3981.0717055349733 22812.720032023506
6309.57344480193 22812.720032023506
10000.0 22812.720041056986


==> DataFigure/ExpectedCost_IndependentData_DRO12.dat <==
0.0001 22601.423816247854
0.00015848931924611142 22583.06103372324
0.00025118864315095795 22554.22849600497
0.0003981071705534973 22510.724210787987
0.000630957344480193 22453.824531976625
0.001 22386.448385235894
0.001584893192461114 22323.222892067082
0.0025118864315095794 22307.52856367556
0.003981071705534973 22360.899456182004
0.00630957344480193 22478.012163800002
0.01 22557.257168574357
0.015848931924611134 22738.541658851933
0.025118864315095794 22741.73009342171
0.039810717055349734 22741.73009342171
0.06309573444801933 22746.462290404936
0.1 22731.268948367386
0.15848931924611132 22731.268948367386
0.251188643150958 22731.268948367397
0.3981071705534972 22731.26894040145
0.6309573444801932 22885.728458986836
1.0 22885.728458986836
1.5848931924611136 22885.728458986836
2.51188643150958 22885.728458986836
3.9810717055349722 22885.728458986836
6.309573444801933 22885.728458986836
10.0 22885.728458986836


==> DataFigure/ExpectedCost_IndependentData_DRO2.dat <==
0.0001 22016.330210642252
0.00015848931924611142 22018.846370944833
0.00025118864315095795 22023.534767266825
0.0003981071705534973 22033.010886708573
0.000630957344480193 22049.90755458765
0.001 22082.395225234006
0.001584893192461114 22134.097850516664
0.0025118864315095794 22210.18047020718
0.003981071705534973 22326.766876199174
0.00630957344480193 22454.27338346378
0.01 22538.12515038935
0.015848931924611134 22691.09351924936
0.025118864315095794 22691.771870158966
0.039810717055349734 22691.771870158966
0.06309573444801933 22691.771870158966
0.1 22705.164550296
0.15848931924611132 22705.164550296002
0.251188643150958 22705.164550296002
0.3981071705534972 22705.164550296005
0.6309573444801932 22812.720032023502
1.0 22812.720041056986
1.5848931924611136 22812.720041056982
2.51188643150958 22812.720041056986
3.9810717055349722 22812.720041056986
6.309573444801933 22812.720032023506
10.0 22812.720032023502


==> DataFigure/ExpectedCost_IndependentData_DROWithoutSupport.dat <==
0.0001 22016.033870701514
0.00015848931924611142 22018.55077808483
0.00025118864315095795 22023.240289406553
0.0003981071705534973 22032.71845281879
0.000630957344480193 22049.617835320063
0.001 22082.110063100623
0.001584893192461114 22134.321027404694
0.0025118864315095794 22235.505355395726
0.003981071705534973 22407.646449802585
0.00630957344480193 22667.563527447168
0.01 23016.030544856363
0.015848931924611134 47982.26973432631
0.025118864315095794 23181.356285013553


==> DataFigure/ExpectedCost_IndependentData_SDP.dat <==
0.0001 22088.20042720119
0.00015848931924611142 22102.784182980962
0.00025118864315095795 22126.62264625077
0.0003981071705534973 22157.486519466744
0.000630957344480193 22203.94965411714
0.001 22267.189155110776
0.001584893192461114 22350.67955578977
0.0025118864315095794 22458.200883000536
0.003981071705534973 22594.671298787565
0.00630957344480193 22715.226398821233
0.01 22852.82752190993


==> DataFigure/ExpectedCost_IndependentData_SDPWithSupport.dat <==
0.0001 22088.20042720119
0.00015848931924611142 22102.784182980962
0.00025118864315095795 22126.62264625077
0.0003981071705534973 22157.486519466744
0.000630957344480193 22203.94965411714
0.001 22267.189155110776
0.001584893192461114 22350.67955578977
0.0025118864315095794 22458.200883000536
0.003981071705534973 22594.671298787565
0.00630957344480193 22715.226398821233
0.01 22852.82752190993


==> DataFigure/ExpectedCost_IndependentData_SDPWithSupport10.dat <==
0.0001 22617.133615567916
0.00015848931924611142 22598.35039078149
0.00025118864315095795 22569.64683073935
0.0003981071705534973 22534.113984340398
0.000630957344480193 22494.43421898041
0.001 22445.341338317976
0.001584893192461114 22385.836164865337
0.0025118864315095794 22327.728697790128
0.003981071705534973 22287.530728974958
0.00630957344480193 22318.770368278456
0.01 22457.7473650479
0.015848931924611134 22648.947102114496
0.025118864315095794 22831.2226942973
0.039810717055349734 23098.78654001448
0.06309573444801933 23307.232586413767


==> DataFigure/ExpectedCost_IndependentData_SDPWithSupport11.dat <==
0.0001 22326.65576047686
0.00015848931924611142 22314.177380073048
0.00025118864315095795 22303.12318384338
0.0003981071705534973 22287.20774757172
0.000630957344480193 22276.889310135706
0.001 22303.814617852306
0.001584893192461114 22373.544033209957
0.0025118864315095794 22478.091226191707
0.003981071705534973 22544.262994629873
0.00630957344480193 22604.39365897013
0.01 22638.901685217737


==> DataFigure/ExpectedCost_IndependentData_SDPWithSupport2.dat <==
0.0001 22088.201690775597
0.00015848931924611142 22102.786724313966
0.00025118864315095795 22126.619940203094
0.0003981071705534973 22157.486191764725
0.000630957344480193 22203.94575295993
0.001 22267.190021227543
0.001584893192461114 22350.68054472547
0.0025118864315095794 22458.19301553581
0.003981071705534973 22594.676378617878
0.00630957344480193 22715.22372106364
0.01 22852.82758225295
0.015848931924611134 23043.713466547386
0.025118864315095794 25091.322349441838

==> DataFigure/ExpectedCost_IndependentData_SDPWithSupport3.dat <==
0.0001 22088.200190706837
0.00015848931924611142 22102.781912523016
0.00025118864315095795 22126.6216119029
0.0003981071705534973 22157.49059141263
0.000630957344480193 22203.947973123002
0.001 22267.190244748468
0.001584893192461114 22350.680755788395
0.0025118864315095794 22458.191341446804
0.003981071705534973 22594.670374753194
0.00630957344480193 22715.222037461062
0.01 22852.82958228088
0.015848931924611134 23043.713315410987

==> DataFigure/ExpectedCost_IndependentData_SDPWithSupport4.dat <==
0.0001 22014.051900947794
0.00015848931924611142 22016.550173819258
0.00025118864315095795 22020.712882555017
0.0003981071705534973 22025.319389318272
0.000630957344480193 22033.484577603536
0.001 22045.951298542615
0.001584893192461114 22068.383934113423
0.0025118864315095794 22111.43329084087
0.003981071705534973 22176.33062855698
0.00630957344480193 22286.123124968173
0.01 22438.08083811561
0.015848931924611134 22632.283181011957
0.025118864315095794 22808.79478130284
0.039810717055349734 23073.986357235604
0.06309573444801933 23224.832705444613


==> DataFigure/ExpectedCost_IndependentData_SDPWithSupport5.dat <==
0.0001 22014.051900947794
0.00015848931924611142 22016.550173819258
0.00025118864315095795 22020.712882555017
0.0003981071705534973 22025.319389318272
0.000630957344480193 22033.484577603536
0.001 22045.951298542615
0.001584893192461114 22068.383934113423
0.0025118864315095794 22111.43329084087
0.003981071705534973 22176.33062855698
0.00630957344480193 22286.123124968173
0.01 22438.08083811561
0.015848931924611134 22632.283181011957
0.025118864315095794 22808.79478130284
0.039810717055349734 23073.986357235604
0.06309573444801933 23224.832705444613


==> DataFigure/ExpectedCost_IndependentData_SDPWithSupport6.dat <==
0.001 22027.22243144329
0.001584893192461114 22049.205584809413
0.0025118864315095794 22080.541349242576
0.003981071705534973 22114.066540743057
0.00630957344480193 22148.601665355556
0.01 22199.157886629728
0.015848931924611134 22270.589814206312
0.025118864315095794 22353.692633608083
0.039810717055349734 22459.673136793
0.06309573444801933 22586.00618084359
0.1 22663.18334875488


==> DataFigure/ExpectedCost_IndependentData_SDPWithSupport7.dat <==
0.0001 22014.051900947794
0.00015848931924611142 22016.550173819258
0.00025118864315095795 22020.712882555017
0.0003981071705534973 22025.319389318272
0.000630957344480193 22033.484577603536
0.001 22045.951298542615
0.001584893192461114 22068.383934113423
0.0025118864315095794 22111.43329084087
0.003981071705534973 22176.33062855698
0.00630957344480193 22286.123124968173
0.01 22438.08083811561
0.015848931924611134 22632.283181011957
0.025118864315095794 22808.79478130284
0.039810717055349734 23073.986357235604
0.06309573444801933 23224.832705444613


==> DataFigure/ExpectedCost_IndependentData_SDPWithSupport8.dat <==
0.0001 22617.112128405162
0.00015848931924611142 22598.3012115591
0.00025118864315095795 22569.64172000269
0.0003981071705534973 22534.116230130618
0.000630957344480193 22494.432964007636
0.001 22445.339191499774
0.001584893192461114 22385.83836512082
0.0025118864315095794 22327.728695555066
0.003981071705534973 22287.530278357983
0.00630957344480193 22317.797372920482
0.01 22457.7504041504
0.015848931924611134 22571.14729721057
0.025118864315095794 22622.44682349665
0.039810717055349734 22716.53150353847
0.06309573444801933 22844.715708484007
0.1 22945.323433420715
0.15848931924611132 22945.114101585234
0.251188643150958 22945.11803634876
0.3981071705534972 22945.113987326447
0.6309573444801932 22945.118444282012
1.0 22945.11243818893
1.5848931924611136 22945.1130472458
2.51188643150958 22945.112704521092
3.9810717055349722 22945.116434831274
6.309573444801933 22945.112590841338
10.0 22945.112929351504


==> DataFigure/ExpectedCost_IndependentData_SDPWithSupport9.dat <==
0.001 22686.8405726524
0.001584893192461114 22520.31861684925
0.0025118864315095794 22508.42541426796
0.003981071705534973 22528.766161931173
0.00630957344480193 22558.021114486535
0.01 22603.347629872154
0.015848931924611134 22670.33297447243
0.025118864315095794 22752.360992623126
0.039810717055349734 22860.877351234965
0.06309573444801933 22989.499468775855
0.1 23067.883851841754
0.15848931924611132 23068.041898061812
0.251188643150958 23068.044446764558
0.3981071705534972 23068.044715605345
0.6309573444801932 23068.039457042472
1.0 23068.042427784738
1.5848931924611136 23068.04478313366
2.51188643150958 23068.04250893205
3.9810717055349722 23068.04154723745
6.309573444801933 23068.043655348163
10.0 23068.04500230269


==> DataFigure/ExpectedCost_IndependentData_SDPWithSupportNew.dat <==
0.0001 22014.051900947794
0.00015848931924611142 22016.550173819258
0.00025118864315095795 22020.712882555017
0.0003981071705534973 22025.319389318272
0.000630957344480193 22033.484577603536
0.001 22045.951298542615
0.001584893192461114 22068.383934113423
0.0025118864315095794 22111.43329084087
0.003981071705534973 22176.33062855698
0.00630957344480193 22286.123124968173
0.01 22438.08083811561


==> DataFigure/ExpectedCost_IndependentData_SDP_Mauvais.dat <==
0.0001 22033.120179499096
0.00015848931924611142 22033.120040741054
0.00025118864315095795 22033.12071836285
0.0003981071705534973 22033.121815194503
0.000630957344480193 22033.1200773455
0.001 22033.119740053637
0.001584893192461114 22033.119814824873
0.0025118864315095794 22033.12032428649
0.003981071705534973 22033.119706918034
0.00630957344480193 22033.119706062804
0.01 22033.11970428862
0.015848931924611134 22033.120525439706
0.025118864315095794 22033.121512393333
0.039810717055349734 22033.1202076202
0.06309573444801933 22037.23286260355
0.1 22005.51868665361
0.15848931924611132 22005.532577812795
0.251188643150958 22005.51909515027
0.3981071705534972 22005.519423910442
0.6309573444801932 22005.51882278523
1.0 22005.52078951186
1.5848931924611136 22005.52854828165
2.51188643150958 22005.51880012482
3.9810717055349722 22005.518698088403
6.309573444801933 22005.525374474102
10.0 22005.518694397684
15.848931924611133 22005.53692482829
25.118864315095795 22005.51819869811
39.810717055349734 22005.518634008913
63.09573444801933 22005.518128973035
100.0 22005.518113980186
158.48931924611142 22005.51818233307
251.18864315095797 22005.52926979765
398.1071705534973 22005.518831059835
630.957344480193 22005.518957354107
1000.0 22005.534610656206
1584.893192461114 22005.519088387744
2511.88643150958 22005.526304610048
3981.0717055349733 22005.518212417628
6309.57344480193 22005.530663821013
10000.0 22005.52102358632


==> DataFigure/ExpectedCost_MetricBased_DRO.dat <==
0.0001 21112.582604533254
0.00015848931924611142 21100.95022749618
0.00025118864315095795 21084.511673035053
0.0003981071705534973 21064.795189588865
0.000630957344480193 21048.0068866356
0.001 21002.08723399911
0.001584893192461114 20987.533410446063
0.0025118864315095794 21007.190633435028
0.003981071705534973 21023.01899856601
0.00630957344480193 21081.135081451168
0.01 21174.168877486856
0.015848931924611134 21313.95922276263
0.025118864315095794 21310.253698845205
0.039810717055349734 21310.25369884521
0.06309573444801933 21274.106273900783
0.1 21260.556777530783
0.15848931924611132 21251.775727818986
0.251188643150958 21211.80617220685
0.3981071705534972 21277.185365555095
0.6309573444801932 21314.567568288527
1.0 21289.098862848514
1.5848931924611136 21289.09886284853
2.51188643150958 21289.098862848525
3.9810717055349722 21289.098862848514
6.309573444801933 21289.098862848514
10.0 21289.098862848514


==> DataFigure/ExpectedCost_MetricBased_DRO_N200.dat <==
0.0001 21437.29628937514
0.00015848931924611142 21398.78068998396
0.00025118864315095795 21372.59054228794
0.0003981071705534973 21348.544076785238
0.000630957344480193 21371.72794535527
0.001 21392.61350761442
0.001584893192461114 21494.0364146619
0.0025118864315095794 21581.009901681926
0.003981071705534973 21631.933615852584
0.00630957344480193 21631.933615852584
0.01 21631.933615852584
0.015848931924611134 21631.933615852588
0.025118864315095794 21631.933615852588
0.039810717055349734 21631.933615852588
0.06309573444801933 21587.56695563443
0.1 21573.868399820785
0.15848931924611132 21569.771440675508
0.251188643150958 21533.76039660534
0.3981071705534972 21579.241975947254
0.6309573444801932 21603.706346273786
1.0 21582.335280073323
1.5848931924611136 21582.335280073323
2.51188643150958 21582.335280073326
3.9810717055349722 21582.33528007336
6.309573444801933 21582.335280073323
10.0 21582.335280073326


==> DataFigure/ExpectedCost_MomentBased_DRO.dat <==
0.0001 23867.88944955267
10.0 23867.88944955267


==> DataFigure/ExpectedCost_MomentBased_DRO_N200.dat <==
0.0001 22926.988153106915
10.0 22926.988153106915


==> DataFigure/F_xi_Gaussian.dat <==
0.08 0.025
0.985 0.645
0.94 0.255
0.135 0.48500000000000004
0.99 0.625
0.435 0.6499999999999999
0.46 0.445
0.6450000000000001 0.39
0.69 0.5650000000000001
0.875 0.435
0.78 0.6399999999999999
0.005 0.07
0.48500000000000004 0.345
0.6400000000000001 0.71
0.765 0.76
0.23500000000000001 0.47000000000000003
0.25 0.505
0.6550000000000001 0.8550000000000001
0.74 0.6849999999999999
0.515 0.24000000000000002
0.33 0.535
0.8300000000000001 0.765
0.26 0.33
0.405 0.18
0.35 0.02
0.685 0.245
0.375 0.465
0.8650000000000001 0.69
0.795 0.6050000000000001
0.38 0.16499999999999998
0.42 0.525
0.045 0.04
0.24500000000000002 0.155
0.545 0.5800000000000001
0.275 0.55
0.315 0.29000000000000004
0.28 0.27
0.975 0.38
0.945 0.975
0.2 0.12
0.03 0.05500000000000001
0.665 0.495
0.23 0.15000000000000002
0.805 0.6799999999999999
0.56 0.54
0.5950000000000001 0.33999999999999997
0.11000000000000001 0.95
0.36 0.20500000000000002
0.8 0.705
0.535 0.2
0.5650000000000001 0.265
0.675 0.9299999999999999
0.905 0.75
0.055 0.78
0.065 0.47500000000000003
0.89 0.8450000000000001
0.6950000000000001 0.8350000000000001
0.8250000000000001 0.985
0.6150000000000001 0.8500000000000001
0.305 0.41000000000000003
0.6250000000000001 0.92
0.495 0.5850000000000001
0.77 0.45
0.29 0.6299999999999999
0.755 0.73
0.14500000000000002 0.08
0.915 0.9100000000000001
0.6500000000000001 0.915
0.79 0.22500000000000003
0.48000000000000004 0.405
0.41 0.8400000000000001
0.6000000000000001 0.8200000000000001
0.72 0.52
0.325 0.32
1.0 0.8300000000000001
0.9299999999999999 0.9349999999999999
0.725 0.25
0.52 0.31500000000000006
0.24000000000000002 0.365
0.295 0.355
0.33999999999999997 0.865
0.8200000000000001 0.095
0.5 0.5950000000000001
0.155 0.11
0.73 0.37
0.6100000000000001 0.98
0.92 0.5900000000000001
0.8350000000000001 0.42000000000000004
0.885 0.6000000000000001
0.27 0.29500000000000004
0.5800000000000001 0.6749999999999999
0.47500000000000003 0.23500000000000001
0.47000000000000003 0.885
0.68 0.9000000000000001
0.55 0.395
0.43 0.06
0.6700000000000002 0.51
0.3 0.72
0.6600000000000001 0.515
0.8600000000000001 0.6100000000000001
0.355 0.115
0.91 0.755
0.32 0.125
0.76 0.8150000000000001
0.965 0.995
0.21000000000000002 0.735
0.995 0.99
0.45 0.185
0.955 0.53
0.745 0.14
0.925 0.895
0.025 0.05
0.6350000000000001 0.6599999999999999
0.49000000000000005 0.555
0.225 0.36
0.98 0.715
0.51 0.26
0.335 0.56
0.365 0.28
0.08499999999999999 0.275
0.035 0.725
0.02 0.325
0.115 0.41500000000000004
0.22 0.22000000000000003
0.015 0.08499999999999999
0.5900000000000001 0.5750000000000001
0.44 0.96
0.54 0.5700000000000001
0.095 0.14500000000000002
0.4 0.8700000000000001
0.18 0.455
0.8550000000000001 0.8600000000000001
0.505 0.8900000000000001
0.1 0.015
0.935 0.7
0.37 0.31000000000000005
0.31 0.6699999999999999
0.7 0.44
0.95 0.775
0.81 0.8
0.5750000000000001 0.805
0.775 0.875
0.09 0.62
0.16 0.375
0.12 0.6649999999999999
0.39 0.79
0.04 0.10500000000000001
0.8450000000000001 0.74
0.9 0.905
0.555 0.23000000000000004
0.415 0.385
0.345 0.03
0.06 0.77
0.465 0.4
0.185 0.81
0.75 0.8800000000000001
0.6300000000000001 0.94
0.21500000000000002 0.09
0.14 0.16
0.07500000000000001 0.955
0.07 0.48000000000000004
0.125 0.46
0.785 0.695
0.01 0.01
0.97 0.615
0.715 0.635
0.385 0.07500000000000001
0.71 0.795
0.6200000000000001 0.28500000000000003
0.525 0.065
0.265 0.33499999999999996
0.8800000000000001 0.16999999999999998
0.8700000000000001 0.6549999999999999
0.5700000000000001 0.5
0.16999999999999998 0.13
0.455 0.35
0.5850000000000001 0.49
0.895 0.925
0.395 0.19
0.20500000000000002 0.545
0.735 0.745
0.165 0.1
0.6050000000000001 0.43
0.8400000000000001 0.965
0.7050000000000001 0.945
0.10500000000000001 0.21000000000000002
0.8150000000000001 0.195
0.255 0.035
0.28500000000000003 0.30000000000000004
0.53 0.42500000000000004
0.195 0.175
0.96 0.97
0.13 0.005
0.425 0.8250000000000001
0.05 0.135
0.15000000000000002 0.785
0.19 0.045
0.445 0.21500000000000002
0.175 0.30500000000000005
0.8500000000000001 1.0


==> DataFigure/F_xi_Independent.dat <==
0.135 0.025
0.885 0.6000000000000001
0.74 0.72
0.585 0.9100000000000001
0.775 0.7
0.17 0.8900000000000001
0.36 0.6499999999999999
0.79 0.92
0.6499999999999999 0.8450000000000001
0.925 0.97
0.23 0.38
0.1 0.51
0.51 0.07
0.5700000000000001 0.81
0.21000000000000002 0.93
0.10500000000000001 0.37
0.11000000000000001 0.8650000000000001
0.53 0.805
0.975 0.69
0.265 0.6599999999999999
0.09 0.565
0.48000000000000004 0.455
0.175 0.585
0.78 0.55
0.915 0.955
0.5650000000000001 0.4
0.81 0.145
0.8300000000000001 0.645
0.26 0.33000000000000007
0.2 0.08499999999999999
0.05500000000000001 0.45
0.31500000000000006 0.765
0.405 0.14
0.6950000000000001 0.7350000000000001
0.43000000000000005 0.615
0.05 0.175
0.24500000000000002 0.975
0.71 0.255
0.6699999999999999 0.31000000000000005
0.22500000000000003 0.125
0.665 0.46
0.995 0.015
0.27 0.73
0.7150000000000001 0.485
0.95 0.8250000000000001
0.29000000000000004 0.065
0.30000000000000004 0.5549999999999999
0.795 0.5700000000000001
0.31000000000000005 0.30500000000000005
0.32500000000000007 0.5900000000000001
0.505 0.8950000000000001
0.34 0.475
0.9450000000000001 0.515
0.56 1.0
0.755 0.04
0.4650000000000001 0.11500000000000002
0.8150000000000001 0.8750000000000001
0.04 0.02
0.785 0.505
0.625 0.28
0.45500000000000007 0.405
0.88 0.635
0.185 0.675
0.03 0.685
0.14500000000000002 0.275
0.49 0.2
0.195 0.595
0.12 0.9400000000000001
0.86 0.64
0.4 0.11000000000000001
0.685 0.135
0.41500000000000004 0.8700000000000001
0.735 0.54
0.345 0.99
0.77 0.055
0.5900000000000001 0.6950000000000001
0.060000000000000005 0.20500000000000002
0.55 0.32000000000000006
0.935 0.925
0.375 0.385
0.9199999999999999 0.77
0.845 0.355
0.24000000000000002 0.5
0.01 0.26
0.4700000000000001 0.08000000000000002
0.045 0.18
0.6799999999999999 0.78
0.6 0.34500000000000003
0.87 0.44000000000000006
0.29500000000000004 0.29500000000000004
0.32000000000000006 0.495
0.48500000000000004 0.8500000000000001
0.22000000000000003 0.5249999999999999
0.545 0.8600000000000001
0.33 0.07500000000000001
0.555 0.23
0.13 0.48
0.115 0.8800000000000001
0.76 0.6200000000000001
0.37 0.905
0.15500000000000003 0.15
0.765 0.01
0.08499999999999999 0.76
0.62 0.995
0.08 0.165
0.525 0.8300000000000001
0.645 0.755
0.85 0.5449999999999999
0.94 0.005
0.655 0.265
0.275 0.8550000000000001
0.255 0.245
0.43500000000000005 0.95
0.28 0.05
1.0 0.5800000000000001
0.165 0.195
0.8200000000000001 0.795
0.965 0.445
0.6399999999999999 0.09
0.07500000000000001 0.575
0.69 0.21500000000000002
0.535 0.8850000000000001
0.47500000000000003 0.47
0.52 0.1
0.9299999999999999 0.965
0.44500000000000006 0.35
0.805 0.22000000000000003
0.98 0.41000000000000003
0.875 0.915
0.45000000000000007 0.39
0.42500000000000004 0.3350000000000001
0.9 0.665
0.07 0.8150000000000001
0.035 0.5349999999999999
0.75 0.56
0.7250000000000001 0.034999999999999996
0.8250000000000001 0.785
0.335 0.13
0.895 0.19
0.7 0.06
0.42000000000000004 0.775
0.28500000000000003 0.03
0.15000000000000002 0.28500000000000003
0.985 0.24000000000000002
0.605 0.42500000000000004
0.5800000000000001 0.29000000000000004
0.20500000000000002 0.23500000000000001
0.96 0.71
0.89 0.43000000000000005
0.54 0.6100000000000001
0.385 0.6799999999999999
0.355 0.7150000000000001
0.7050000000000001 0.74
0.6599999999999999 0.43500000000000005
0.495 0.8350000000000001
0.99 0.3400000000000001
0.18 0.49
0.855 0.96
0.095 0.7050000000000001
0.39 0.53
0.865 0.98
0.615 0.12000000000000002
0.19 0.25
0.595 0.63
0.025 0.7250000000000001
0.395 0.79
0.015 0.8
0.84 0.225
0.21500000000000002 0.375
0.575 0.095
0.91 0.985
0.905 0.32500000000000007
0.365 0.31500000000000006
0.73 0.045000000000000005
0.5 0.16
0.72 0.8200000000000001
0.61 0.10500000000000001
0.02 0.185
0.745 0.30000000000000004
0.515 0.395
0.97 0.625
0.955 0.46499999999999997
0.14 0.27
0.065 0.42000000000000004
0.675 0.155
0.30500000000000005 0.9000000000000001
0.125 0.655
0.16 0.6699999999999999
0.25 0.75
0.005 0.17
0.4600000000000001 0.935
0.38 0.8400000000000001
0.8 0.36
0.44000000000000006 0.41500000000000004
0.6299999999999999 0.52
0.35 0.605
0.41000000000000003 0.9450000000000001
0.635 0.365
0.23500000000000001 0.21000000000000002
0.835 0.745


==> DataFigure/FrankCopulaSample.dat <==
0.011967771909722966 0.6593472517746606
0.7756632285313926 0.30360657694264537
0.2833357722447899 0.33353913280184866
1.7425766552808926 0.9680571965166425
0.9278691467276757 0.7699268815382382
0.5818329331303909 0.5145755854440902
0.7661983906492582 0.01980903046154344
0.038702082323103196 0.06978624476479413
0.641491370397218 0.5099320944680102
0.18658098314770916 0.24787125803046636
0.66423047661506 1.2788470700785557
0.6791768756815671 0.012295694577726595
0.10754037861257311 0.9309362603539839
0.18918753894228307 0.018378864068669048
1.168455509188237 0.16244963764072837
0.09373576145646106 0.1395608103240213
1.0991613525787727 0.076735191163986
0.7699224314610974 0.3205629731412993
0.10915349831800239 0.9503606846030221
0.06001291383879846 0.7856252350530428
0.5624022769675571 0.1872175470831447
0.2902702340395014 0.22686566529775798
1.5980488425846715 0.14522699072223946
0.7563738877057916 0.6538896389435098
0.16250584974080526 0.0070514916434642975
0.9396529741932957 0.17432576002285055
0.30737073034319473 1.7056811150933129
0.5692278771965613 0.11020980072901375
0.616775740933915 0.132776045444077
0.2167645645375258 0.17411574538269106
2.062381050833779 0.2606592199299554
0.15930120437623477 0.315320271300681
0.08056563813789258 0.24367689062337888
1.8980509019003362 0.4384519383595599
0.07724527246573618 0.37285118683049784
0.20654828597699512 0.7875015594524888
0.07196618443848898 0.04641567204211545
0.20492185425028023 0.24081096008794967
0.2477376546309193 0.36806293681646474
0.0962463648569688 0.47573343186521305
0.26881022572622987 1.1338239274962945
0.4966066891665645 0.9140480793637215
0.17948796869231085 0.581148735701317
0.11664564075270842 0.4366735424354313
0.05285631486778685 0.14402999120730967
0.5228538868991373 0.8742739891799927
0.017775605105088046 0.021152984753721026
1.0525876796287763 0.45644688443236153
0.12679198129542138 0.10266827781345483
0.08382529774467251 0.5822233317969953
0.26250351009411865 1.7039339639024738
0.40961568652636005 0.11692773121823967
0.17923641359943637 0.08844631616411255
0.20035329632467228 0.5913718929391337
0.031117242582886395 0.01202985597347684
1.020952943501205 0.2982138812867456
0.7148460975998353 0.24416219766859798
0.9260006735428317 0.027513593299956025
0.242872441781779 0.3566603005383983
0.10515738237567751 0.33116676265679723
0.135433756017004 0.3515251892414057
0.010301016882692584 0.7554539270815462
0.42368928369310227 0.6657314780516743
2.469646445660747 0.1807827523455217
0.006605116864014599 0.7658806842656105
2.243710141638037 0.04318097647216289
0.21090789247076602 0.1721229912507391
0.37165341148542547 0.053225139841018454
0.10317293426916212 0.13426617253789133
0.4958335299399004 0.4680852281582363
0.17902543828641934 0.2753560239114085
0.20005432996427078 0.30723153174026624
0.004344232923249254 0.17670615936658673
0.03548489283361456 0.15566064961198064
0.24738044667658182 0.6061188549157521
0.021914434257700434 0.004098921703404581
0.575893459099553 1.083833904001598
0.26563458510575916 0.10893549810633439
0.36699462001168404 1.1279657408301726
0.22158763617002128 0.016744169535275372
0.1913583835475044 0.1705766723905341
0.6178771759353623 0.06467527209763417
2.6180289946589954 0.26137879974898703
0.2657765604852302 0.43669981620785997
0.4083373559763082 0.22497533061441363
0.7968078452542771 1.1170943061769982
0.05792402803754236 0.18833886436496258
0.1609292873709469 0.3459293941311132
0.19497696361056605 0.09873525763934715
0.7795693181475022 1.8962404158564923
0.22353863189702758 0.08442804329621509
0.17301578960124545 0.1285998888853525
0.4079152441032484 0.4704345385529422
0.3584145498888029 0.22498779000540575
0.04722041759863518 0.9664510390080828
0.21078240804647844 0.8699365171391014
0.343049380152709 1.1074768999722187
0.7417386930752808 1.757991814493421
0.09591723897541415 0.43445352451381636
1.2323475540390016 1.0115386566346563
0.8478771067741024 0.5950669636587538
1.0361308833969467 0.22598244531899925
0.15054036716952635 0.44968317750083875
0.5136648196631958 0.3098900866491057
0.579450030637488 1.260784058898786
0.0750175732190107 0.13206288109958605
0.05057340824701996 0.1942781121196789
0.09928567624345001 0.5077637835674979
0.6344075744846273 0.8179132238935868
0.13115633720041206 0.08085204836131428
0.4417580290160301 1.5060990174612576
1.619374592646568 1.3435189776252268
0.3439784717014514 0.8337909251066681
0.7533323294616255 0.11082007769397341
0.2737501985081289 1.3234753401510113
0.4589197848822048 0.2425940103237665
0.12980789739404736 0.019098307042106216
0.6351042279554432 0.23502068692345066
0.6532152532490321 0.011454721125381545
0.3282479073051706 0.22093241766525254
0.793085714825439 1.7381135550857618
0.03996459979138811 0.028882842928080285
0.6303235227424778 0.3377390453934674
1.054764909947933 0.39129974566719755
0.26100600798068363 0.023309992168647705
0.9433139839668878 1.1009170908500756
0.4129382960569499 0.7453215583997876
0.22786305512453434 0.2491076610661727
0.35231681603781695 0.905825495331449
0.1626708769312586 0.4436972769605941
0.841136057678481 0.47507337131749466
0.2043568553145482 0.08736151427852767
0.303269876806108 0.03364295969215536
0.20343998525239218 0.07279132025069171
2.201793324254941 0.39551937006403903
0.5945760529058727 0.3994649698886302
0.014673286201880487 0.7916295928292817
0.17321716284117378 0.28082298402763
0.47926453712313494 1.375541593021605
0.12576456698901634 0.5188428089542145
1.1940249789859076 0.17659431414959634
0.36041021667703976 1.420651073458047
0.6466599143628977 0.5873616292976839
0.2800408821901255 0.3880313066701125
1.3916384347784605 0.3989133035893093
1.6426967555022864 0.0585409899416057
0.07778669798316842 0.912906549174118
0.4163273431210903 0.21388449180003208
0.47325858672007415 1.0186083770939616
0.0593844418162028 0.21689368249422414
0.24896194712443023 0.6938946456742636
0.023832823109020518 0.087821480769705
0.1878299435298359 0.7249615676593937
0.3873613402173791 0.25405227238326694
0.4790652657381214 0.3107089828093846
0.41295255919144275 0.7004627584510059
0.34161562880360485 0.015658209950530366
0.8031022488111013 0.9125526976267789
0.4750291348888666 0.4276771076866495
0.24040117704248842 0.1523919155923683
0.06406019658088706 0.04754827743833218
0.25923008328433933 0.20079883894343445
0.5717691024298951 1.1574353933487105
0.13490689692823307 0.16342601864117984
0.04074801485651486 0.07165986584850582
1.8063127006404815 0.8903740173556279
0.25219128450455536 0.2383454743646791
0.8939916769276097 0.012613798284586007
0.3684876881753689 0.2693782329193989
0.43566308950831706 0.3327346594878723
0.18669074153641246 0.13423584662211516
0.9137535606428967 1.5805095348708793
0.044010750735443416 0.024008818725546527
0.2577572318114094 0.5391694194662833
1.244709491676482 0.39720565797526713
0.7697551725630557 0.6268520027139376
0.09697003146131977 0.4839055550792156
0.634341047657686 0.1519163165197839
0.08114396593504365 0.045385040155614426
0.0691514679565584 0.5599265342249666
0.6188290434062078 0.07794788604395957
1.085735312527605 1.018821277890691
1.1909978416643634 0.706377793611574
0.6737689744301304 0.10935803795944912
0.17351628474805117 0.012038119245094334
0.9591121201188971 0.22281665626860708
0.26781137488943974 0.27124466605672815
0.7035038268411283 0.7971327507103552
0.4937480066641674 0.2687667642853123
0.08339394729870492 0.13032822107928357
0.941551128410052 0.5639930132753291
0.5941071115705967 0.4043911426577483
0.5871693439763052 0.10064049040448188
0.37958632501735123 1.2770129738913145
0.19852043913422335 0.9262879491498367
0.371825904433021 1.366304409384071
0.0457868951680562 0.23339771229408543
0.18661367061455852 1.1187761387699364
0.1319980142484016 0.6269320488887653
0.3730740501815479 0.22921006476074626


==> DataFigure/GaussianCopula.dat <==
0.0 0.0 NaN
0.01 0.0 NaN
0.02 0.0 NaN
0.03 0.0 NaN
0.04 0.0 NaN
0.05 0.0 NaN
0.06 0.0 NaN
0.07 0.0 NaN
0.08 0.0 NaN
0.09 0.0 NaN
0.1 0.0 NaN
0.11 0.0 NaN
0.12 0.0 NaN
0.13 0.0 NaN
0.14 0.0 NaN
0.15 0.0 NaN
0.16 0.0 NaN
0.17 0.0 NaN
0.18 0.0 NaN
0.19 0.0 NaN
0.2 0.0 NaN
0.21 0.0 NaN
0.22 0.0 NaN
0.23 0.0 NaN
0.24 0.0 NaN
0.25 0.0 NaN
0.26 0.0 NaN
0.27 0.0 NaN
0.28 0.0 NaN
0.29 0.0 NaN
0.3 0.0 NaN
0.31 0.0 NaN
0.32 0.0 NaN
0.33 0.0 NaN
0.34 0.0 NaN
0.35 0.0 NaN
0.36 0.0 NaN
0.37 0.0 NaN
0.38 0.0 NaN
0.39 0.0 NaN
0.4 0.0 NaN
0.41 0.0 NaN
0.42 0.0 NaN
0.43 0.0 NaN
0.44 0.0 NaN
0.45 0.0 NaN
0.46 0.0 NaN
0.47 0.0 NaN
0.48 0.0 NaN
0.49 0.0 NaN
0.5 0.0 NaN
0.51 0.0 NaN
0.52 0.0 NaN
0.53 0.0 NaN
0.54 0.0 NaN
0.55 0.0 NaN
0.56 0.0 NaN
0.57 0.0 NaN
0.58 0.0 NaN
0.59 0.0 NaN
0.6 0.0 NaN
0.61 0.0 NaN
0.62 0.0 NaN
0.63 0.0 NaN
0.64 0.0 NaN
0.65 0.0 NaN
0.66 0.0 NaN
0.67 0.0 NaN
0.68 0.0 NaN
0.69 0.0 NaN
0.7 0.0 NaN
0.71 0.0 NaN
0.72 0.0 NaN
0.73 0.0 NaN
0.74 0.0 NaN
0.75 0.0 NaN
0.76 0.0 NaN
0.77 0.0 NaN
0.78 0.0 NaN
0.79 0.0 NaN
0.8 0.0 NaN
0.81 0.0 NaN
0.82 0.0 NaN
0.83 0.0 NaN
0.84 0.0 NaN
0.85 0.0 NaN
0.86 0.0 NaN
0.87 0.0 NaN
0.88 0.0 NaN
0.89 0.0 NaN
0.9 0.0 NaN
0.91 0.0 NaN
0.92 0.0 NaN
0.93 0.0 NaN
0.94 0.0 NaN
0.95 0.0 NaN
0.96 0.0 NaN
0.97 0.0 NaN
0.98 0.0 NaN
0.99 0.0 NaN
1.0 0.0 NaN
0.0 0.01 NaN
0.01 0.01 0.001293924418206139
0.02 0.01 0.002060200170332733
0.03 0.01 0.002662779023724057
0.04 0.01 0.0031688353016620895
0.05 0.01 0.0036082464982054017
0.06 0.01 0.003997742171014595
0.07 0.01 0.004347917179200276
0.08 0.01 0.004666027238360919
0.09 0.01 0.004957319781608696
0.1 0.01 0.005225745992592407
0.11 0.01 0.005474375076367232
0.12 0.01 0.005705650870448049
0.13 0.01 0.005921558987801896
0.14 0.01 0.006123740050007047
0.15 0.01 0.006313569028999242
0.16 0.01 0.0064922123450445405
0.17 0.01 0.006660669995799305
0.18 0.01 0.0068198072371253625
0.19 0.01 0.006970378846642559
0.2 0.01 0.00711304805017305
0.21 0.01 0.007248401385544929
0.22 0.01 0.007376960576964035
0.23 0.01 0.007499192252948586
0.24 0.01 0.007615515675294382
0.25 0.01 0.007726309259931646
0.26 0.01 0.007831915908328496
0.27 0.01 0.00793264752494972
0.28 0.01 0.008028788774782799
0.29 0.01 0.008120600290506468
0.3 0.01 0.008208321411242588
0.31 0.01 0.008292172532755453
0.32 0.01 0.008372357106855844
0.33 0.01 0.008449063438725653
0.34 0.01 0.008522466169730786
0.35 0.01 0.008592727636895536
0.36 0.01 0.008659999021657858
0.37 0.01 0.008724421408350662
0.38 0.01 0.008786126675108565
0.39 0.01 0.00884523832114258
0.4 0.01 0.00890187216442777
0.41 0.01 0.008956136998226023
0.42 0.01 0.009008135175425066
0.43 0.01 0.009057963114788911
0.44 0.01 0.009105711646266099
0.45 0.01 0.009151466796615014
0.46 0.01 0.009195309671270958
0.47 0.01 0.00923731720283759
0.48 0.01 0.009277562230811472
0.49 0.01 0.009316113881903999
0.5 0.01 0.009353037795023667
0.51 0.01 0.009388396378714012
0.52 0.01 0.00942224901847798
0.53 0.01 0.009454652267455189
0.54 0.01 0.009485660044124388
0.55 0.01 0.009515323783290867
0.56 0.01 0.009543692600746924
0.57 0.01 0.009570813433324846
0.58 0.01 0.009596731169297889
0.59 0.01 0.009621488856981041
0.6 0.01 0.009645127389448558
0.61 0.01 0.009667686465181378
0.62 0.01 0.00968920383000377
0.63 0.01 0.009709715786781974
0.64 0.01 0.009729257207939565
0.65 0.01 0.009747861616221739
0.66 0.01 0.00976556123744871
0.67 0.01 0.00978238708624173
0.68 0.01 0.009798369026616422
0.69 0.01 0.009813535834453178
0.7 0.01 0.009827915238241737
0.71 0.01 0.009841533998336146
0.72 0.01 0.009854417939191888
0.73 0.01 0.00986659200234763
0.74 0.01 0.009878080282583086
0.75 0.01 0.009888906096621537
0.76 0.01 0.00989909195578928
0.77 0.01 0.009908659718060115
0.78 0.01 0.009917630509101646
0.79 0.01 0.009926024815658557
0.8 0.01 0.009933862511138099
0.81 0.01 0.009941162873228064
0.82 0.01 0.009947944627716874
0.83 0.01 0.009954225980122957
0.84 0.01 0.009960024603166938
0.85 0.01 0.009965357724357608
0.86 0.01 0.00997024214564106
0.87 0.01 0.00997469409547408
0.88 0.01 0.009978729640862383
0.89 0.01 0.009982364301292498
0.9 0.01 0.0099856133040629
0.91 0.01 0.009988492188339323
0.92 0.01 0.00999101341969161
0.93 0.01 0.009993193403671734
0.94 0.01 0.009995045410498666
0.95 0.01 0.009996583150159099
0.96 0.01 0.00999782003173066
0.97 0.01 0.009998769091530023
0.98 0.01 0.009999442739382048
0.99 0.01 0.009999851904689851
1.0 0.01 0.010000000004389945
0.0 0.02 NaN
0.01 0.02 0.002060200170332733
0.02 0.02 0.0033872876380734145
0.03 0.02 0.004465919142459652
0.04 0.02 0.00539291421544798
0.05 0.02 0.006212594324880817
0.06 0.02 0.006950297465498731
0.07 0.02 0.0076223401045414155
0.08 0.02 0.008240055164601417
0.09 0.02 0.00881174049870819
0.1 0.02 0.00934371340885514
0.11 0.02 0.009840930321588759
0.12 0.02 0.01030737416308786
0.13 0.02 0.010746308687586383
0.14 0.02 0.011160452105369294
0.15 0.02 0.011552099579304621
0.16 0.02 0.011923211915056983
0.17 0.02 0.012275481510329587
0.18 0.02 0.012610382072400037
0.19 0.02 0.012929207070489952
0.2 0.02 0.013233099717209417
0.21 0.02 0.013523076799363234
0.22 0.02 0.013800047689872755
0.23 0.02 0.014064829985230613
0.24 0.02 0.014318162075416285
0.25 0.02 0.014560713695030161
0.26 0.02 0.014793094681295334
0.27 0.02 0.01501586231761718
0.28 0.02 0.015229527552449218
0.29 0.02 0.015434560286807505
0.3 0.02 0.015631393921026717
0.31 0.02 0.015820429213426947
0.32 0.02 0.016002037722161893
0.33 0.02 0.016176564697704374
0.34 0.02 0.016344331646036166
0.35 0.02 0.01650563857676852
0.36 0.02 0.01666076601678083
0.37 0.02 0.016809976670010496
0.38 0.02 0.01695351709083567
0.39 0.02 0.01709161899030732
0.4 0.02 0.01722450044660606
0.41 0.02 0.017352367080459265
0.42 0.02 0.017475412951335974
0.43 0.02 0.017593821566572503
0.44 0.02 0.017707766472957683
0.45 0.02 0.017817412323776795
0.46 0.02 0.01792291518138852
0.47 0.02 0.018024423368419078
0.48 0.02 0.0181220778606211
0.49 0.02 0.018216012846805206
0.5 0.02 0.018306356184154975
0.51 0.02 0.018393229801170294
0.52 0.02 0.018476750079060245
0.53 0.02 0.01855702820857271
0.54 0.02 0.018634170510682228
0.55 0.02 0.018708278724015263
0.56 0.02 0.018779450291511443
0.57 0.02 0.018847778608439603
0.58 0.02 0.018913353258302838
0.59 0.02 0.0189762603150378
0.6 0.02 0.019036582131454316
0.61 0.02 0.019094398335187925
0.62 0.02 0.01914978522248301
0.63 0.02 0.019202816287166267
0.64 0.02 0.019253562314129696
0.65 0.02 0.01930209152509841
0.66 0.02 0.019348469691530486
0.67 0.02 0.01939276027491429
0.68 0.02 0.019435024544745317
0.69 0.02 0.019475321667579263
0.7 0.02 0.019513708839244748
0.71 0.02 0.019550241377070125
0.72 0.02 0.019584972753819617
0.73 0.02 0.019617954761273794
0.74 0.02 0.019649237597391973
0.75 0.02 0.019678869833624435
0.76 0.02 0.019706898587743
0.77 0.02 0.019733369581168017
0.78 0.02 0.019758327152231903
0.79 0.02 0.01978181435232496
0.8 0.02 0.019803873011335807
0.81 0.02 0.01982454377128506
0.82 0.02 0.01984386611469149
0.83 0.02 0.019861878470173674
0.84 0.02 0.019878618211257765
0.85 0.02 0.019894121709118088
0.86 0.02 0.019908424400385722
0.87 0.02 0.019921560649189925
0.88 0.02 0.01993356411744202
0.89 0.02 0.019944467409296212
0.9 0.02 0.01995430235065666
0.91 0.02 0.019963100471288703
0.92 0.02 0.019970889631791205
0.93 0.02 0.019977700944230205
0.94 0.02 0.01998356156101289
0.95 0.02 0.019988498022135943
0.96 0.02 0.01999253511246126
0.97 0.02 0.019995694984172155
0.98 0.02 0.01999799516454387
0.99 0.02 0.01999944273873423
1.0 0.02 0.02000000000365914
0.0 0.03 NaN
0.01 0.03 0.002662779023724057
0.02 0.03 0.004465919142459652
0.03 0.03 0.0059614703708640564
0.04 0.03 0.007265160185572428
0.05 0.03 0.008430928418174898
0.06 0.03 0.009490014464941127
0.07 0.03 0.010462745374145963
0.08 0.03 0.011363365214108825
0.09 0.03 0.01220238354489572
0.1 0.03 0.012987856696692066
0.11 0.03 0.013726144814993712
0.12 0.03 0.014422388331390435
0.13 0.03 0.015080821304311957
0.14 0.03 0.0157049881184215
0.15 0.03 0.016297894973765718
0.16 0.03 0.016862121561369594
0.17 0.03 0.01739990359731189
0.18 0.03 0.017913195648910394
0.19 0.03 0.01840371971504108
0.2 0.03 0.01887300330512139
0.21 0.03 0.01932240952704597
0.22 0.03 0.01975316187743276
0.23 0.03 0.02016636372815962
0.24 0.03 0.02056301483193993
0.25 0.03 0.02094402435058264
0.26 0.03 0.02131022307393693
0.27 0.03 0.02166237212121037
0.28 0.03 0.022001171249395914
0.29 0.03 0.022327265784281156
0.3 0.03 0.022641252482555992
0.31 0.03 0.022943684622393448
0.32 0.03 0.023235076409035813
0.33 0.03 0.023515906841734064
0.34 0.03 0.023786623023711033
0.35 0.03 0.02404764320021811
0.36 0.03 0.024299359308229775
0.37 0.03 0.024542139308105126
0.38 0.03 0.024776329212898414
0.39 0.03 0.025002254936489544
0.4 0.03 0.025220223966001862
0.41 0.03 0.02543052661554163
0.42 0.03 0.02563343770445132
0.43 0.03 0.02582921746879831
0.44 0.03 0.026018112710459406
0.45 0.03 0.026200357764803377
0.46 0.03 0.026376175406096884
0.47 0.03 0.0265457776190922
0.48 0.03 0.026709366457530758
0.49 0.03 0.02686713416538295
0.5 0.03 0.02701926490086664
0.51 0.03 0.0271659340725074
0.52 0.03 0.027307309677648377
0.53 0.03 0.027443552384775246
0.54 0.03 0.027574816118211276
0.55 0.03 0.027701248413302765
0.56 0.03 0.027822990815629285
0.57 0.03 0.02794017920902264
0.58 0.03 0.02805294413637487
0.59 0.03 0.028161411102920825
0.6 0.03 0.028265700852694323
0.61 0.03 0.028365929607545293
0.62 0.03 0.028462209325309108
0.63 0.03 0.028554647914323182
0.64 0.03 0.028643349443512357
0.65 0.03 0.028728414333188623
0.66 0.03 0.028809939551774043
0.67 0.03 0.028888018740563886
0.68 0.03 0.02896274242747479
0.69 0.03 0.02903419816617985
0.7 0.03 0.029102470639909724
0.71 0.03 0.029167641818671167
0.72 0.03 0.029229791112039
0.73 0.03 0.02928899554063588
0.74 0.03 0.02934532925446674
0.75 0.03 0.0293988649160716
0.76 0.03 0.029449672494034483
0.77 0.03 0.029497820003549804
0.78 0.03 0.029543373459328347
0.79 0.03 0.02958639697224291
0.8 0.03 0.02962695275871065
0.81 0.03 0.029665101213637232
0.82 0.03 0.02970090111941309
0.83 0.03 0.029734409502933542
0.84 0.03 0.02976568170631243
0.85 0.03 0.029794771564332058
0.86 0.03 0.02982173130116075
0.87 0.03 0.029846611529462524
0.88 0.03 0.02986946131579246
0.89 0.03 0.029890328117095265
0.9 0.03 0.02990925771508447
0.91 0.03 0.0299262941303876
0.92 0.03 0.02994147942199902
0.93 0.03 0.0299548534251623
0.94 0.03 0.029966453292955667
0.95 0.03 0.029976312785862703
0.96 0.03 0.029984460765125065
0.97 0.03 0.029990918651924367
0.98 0.03 0.02999569498264236
0.99 0.03 0.029998769091214315
1.0 0.03 0.030000000031685115
0.0 0.04 NaN
0.01 0.04 0.0031688353016620895
0.02 0.04 0.005392914215447981
0.03 0.04 0.007265160185572428
0.04 0.04 0.008914329534545006
0.05 0.04 0.01040124292945098
0.06 0.04 0.011761466676616763
0.07 0.04 0.013018323540869283
0.08 0.04 0.014188263458505834
0.09 0.04 0.015283493395575009
0.1 0.04 0.01631341838511764
0.11 0.04 0.01728549782077551
0.12 0.04 0.018205785660432346
0.13 0.04 0.019079288592023576
0.14 0.04 0.019910212268866627
0.15 0.04 0.020702136455846308
0.16 0.04 0.02145814274839722
0.17 0.04 0.02218091007354073
0.18 0.04 0.0228727872701006
0.19 0.04 0.023535849340469924
0.2 0.04 0.024171941889811695
0.21 0.04 0.024782716199300697
0.22 0.04 0.02536965781627395
0.23 0.04 0.025934109699119908
0.24 0.04 0.026477291389762028
0.25 0.04 0.0270003147912947
0.26 0.04 0.027504197589537385
0.27 0.04 0.027989874103659072
0.28 0.04 0.028458205365176927
0.29 0.04 0.028909986891835455
0.3 0.04 0.029345955623739043
0.31 0.04 0.029766796139209458
0.32 0.04 0.030173145830076378
0.33 0.04 0.03056559948557251
0.34 0.04 0.030944713291050883
0.35 0.04 0.03131100852891771
0.36 0.04 0.031664973865868785
0.37 0.04 0.03200706975062946
0.38 0.04 0.03233772927105081
0.39 0.04 0.03265736114717065
0.4 0.04 0.03296635147536581
0.41 0.04 0.03326506556428576
0.42 0.04 0.03355384948320813
0.43 0.04 0.03383303153394565
0.44 0.04 0.03410292338140726
0.45 0.04 0.03436382156778012
0.46 0.04 0.034616008173720764
0.47 0.04 0.03485975210958341
0.48 0.04 0.035095309837863936
0.49 0.04 0.03532292621050092
0.5 0.04 0.03554283523540187
0.51 0.04 0.03575526074664897
0.52 0.04 0.035960417104696135
0.53 0.04 0.03615850940261235
0.54 0.04 0.03634973478266928
0.55 0.04 0.03653428198682768
0.56 0.04 0.03671233256911148
0.57 0.04 0.036884060864796515
0.58 0.04 0.037049634560221985
0.59 0.04 0.03720921508864788
0.6 0.04 0.0373629576132765
0.61 0.04 0.03751101207874248
0.62 0.04 0.0376535227461696
0.63 0.04 0.03779062885522408
0.64 0.04 0.03792246478218564
0.65 0.04 0.03804916030740615
0.66 0.04 0.03817084080057307
0.67 0.04 0.03828762745455277
0.68 0.04 0.03839963747381919
0.69 0.04 0.0385069842372642
0.7 0.04 0.038609777670894
0.71 0.04 0.038708123532949334
0.72 0.04 0.038802125244600166
0.73 0.04 0.03889188236587006
0.74 0.04 0.03897749157768246
0.75 0.04 0.0390590465823365
0.76 0.04 0.03913663824274914
0.77 0.04 0.03921035470743142
0.78 0.04 0.03928028145589634
0.79 0.04 0.039346501586035754
0.8 0.04 0.03940909499843439
0.81 0.04 0.03946814023005042
0.82 0.04 0.039523712740875225
0.83 0.04 0.0395758858281053
0.84 0.04 0.039624730486464546
0.85 0.04 0.03967031539332858
0.86 0.04 0.039712706970729275
0.87 0.04 0.03975196913384175
0.88 0.04 0.03978816357843393
0.89 0.04 0.03982134931561653
0.9 0.04 0.03985158261179929
0.91 0.04 0.039878917458507815
0.92 0.04 0.03990340148674083
0.93 0.04 0.03992508257304628
0.94 0.04 0.03994400057511544
0.95 0.04 0.03996018929050175
0.96 0.04 0.03997367291336159
0.97 0.04 0.0399844606575207
0.98 0.04 0.0399925351136281
0.99 0.04 0.03999782003454098
1.0 0.04 0.04000000000305217
0.0 0.05 NaN
0.01 0.05 0.0036082464982054017
0.02 0.05 0.006212594324880817
0.03 0.05 0.008430928418174898
0.04 0.05 0.01040124292945098
0.05 0.05 0.012189428767182814
0.06 0.05 0.013834317885675617
0.07 0.05 0.015361533469726034
0.08 0.05 0.016789243561960557
0.09 0.05 0.018130991841399467
0.1 0.05 0.019397256071571535
0.11 0.05 0.020596376978411615
0.12 0.05 0.0217351470118669
0.13 0.05 0.022819200846060556
0.14 0.05 0.023853285737912327
0.15 0.05 0.02484145332304076
0.16 0.05 0.025787200442968713
0.17 0.05 0.026693574321858544
0.18 0.05 0.027563252974532427
0.19 0.05 0.02839860746439805
0.2 0.05 0.029201750997817882
0.21 0.05 0.02997457824288327
0.22 0.05 0.030718796992593285
0.23 0.05 0.03143595397993648
0.24 0.05 0.032127456382811934
0.25 0.05 0.03279458925811174
0.26 0.05 0.03343853083080138
0.27 0.05 0.034060364850276
0.28 0.05 0.03466109124560961
0.29 0.05 0.03524163538617265
0.3 0.05 0.03580285588626254
0.31 0.05 0.036345551462309104
0.32 0.05 0.036870466805100865
0.33 0.05 0.037378297804299424
0.34 0.05 0.037869696065809956
0.35 0.05 0.03834527291470589
0.36 0.05 0.038805602910726225
0.37 0.05 0.039251227010382625
0.38 0.05 0.039682655368239374
0.39 0.05 0.040100369757688
0.4 0.05 0.04050482590985519
0.41 0.05 0.040896455461562904
0.42 0.05 0.041275667801432
0.43 0.05 0.04164285164968651
0.44 0.05 0.041998376582702265
0.45 0.05 0.04234259434215948
0.46 0.05 0.04267584016551925
0.47 0.05 0.042998433621871966
0.48 0.05 0.04331068003344157
0.49 0.05 0.043612871016740135
0.5 0.05 0.043905285645709564
0.51 0.05 0.04418819098377966
0.52 0.05 0.044461843026192376
0.53 0.05 0.04472648717215238
0.54 0.05 0.044982358948872654
0.55 0.05 0.04522968464176041
0.56 0.05 0.045468681349489885
0.57 0.05 0.04569955840919063
0.58 0.05 0.045922516958969525
0.59 0.05 0.046137750564571416
0.6 0.05 0.04634544602714925
0.61 0.05 0.0465457832438689
0.62 0.05 0.04673893576017915
0.63 0.05 0.04692507109185269
0.64 0.05 0.04710435097163557
0.65 0.05 0.04727693164289561
0.66 0.05 0.047442964096990156
0.67 0.05 0.047602594515550614
0.68 0.05 0.04775596355092849
0.69 0.05 0.047903208391963284
0.7 0.05 0.04804446109151496
0.71 0.05 0.04817984968776542
0.72 0.05 0.04830949817240229
0.73 0.05 0.048433526651950574
0.74 0.05 0.04855205148316193
0.75 0.05 0.04866518542289017
0.76 0.05 0.04877303766996233
0.77 0.05 0.04887571409007629
0.78 0.05 0.048973317217911295
0.79 0.05 0.049065946376319586
0.8 0.05 0.049153697714224516
0.81 0.05 0.049236664294410676
0.82 0.05 0.04931493611157746
0.83 0.05 0.04938860008356551
0.84 0.05 0.049457740063412636
0.85 0.05 0.04952243679762274
0.86 0.05 0.049582767846639106
0.87 0.05 0.049638807460280474
0.88 0.05 0.049690626398217745
0.89 0.05 0.04973829165406036
0.9 0.05 0.0497818660683239
0.91 0.05 0.049821407862997366
0.92 0.05 0.0498569696085632
0.93 0.05 0.04988859730985359
0.94 0.05 0.049916328502623626
0.95 0.05 0.049940189279505914
0.96 0.05 0.04996018933468097
0.97 0.05 0.04997631275453151
0.98 0.05 0.049988498050129525
0.99 0.05 0.04999658317865127
1.0 0.05 0.0500000000305042
0.0 0.06 NaN
0.01 0.06 0.003997742171014595
0.02 0.06 0.00695029746549873
0.03 0.06 0.009490014464941127
0.04 0.06 0.011761466676616763
0.05 0.06 0.013834317885675617
0.06 0.06 0.015749893107354015
0.07 0.06 0.01753560425001401
0.08 0.06 0.019210974047770314
0.09 0.06 0.02079061219282813
0.1 0.06 0.02228586005295349
0.11 0.06 0.023705773773224977
0.12 0.06 0.025057749554268007
0.13 0.06 0.026347938702383056
0.14 0.06 0.027581536746062365
0.15 0.06 0.028762987777021135
0.16 0.06 0.029896135690970726
0.17 0.06 0.030984336971512785
0.18 0.06 0.032030547012522496
0.19 0.06 0.03303738737449287
0.2 0.06 0.03400719862772044
0.21 0.06 0.034942082662464215
0.22 0.06 0.03584393721143321
0.23 0.06 0.03671448377339112
0.24 0.06 0.0375552907751633
0.25 0.06 0.038367792443292414
0.26 0.06 0.039153305912287314
0.27 0.06 0.039913044111555954
0.28 0.06 0.04064812768489172
0.29 0.06 0.04135959511434295
0.3 0.06 0.04204841071196619
0.31 0.06 0.042715473249348455
0.32 0.06 0.043361621249464716
0.33 0.06 0.043987639658651476
0.34 0.06 0.04459426269245094
0.35 0.06 0.04518218222110197
0.36 0.06 0.04575204767961542
0.37 0.06 0.04630447154112682
0.38 0.06 0.04684003186999572
0.39 0.06 0.04735927612248785
0.4 0.06 0.047862719007655825
0.41 0.06 0.048350853686031585
0.42 0.06 0.04882414491357841
0.43 0.06 0.04928303516839897
0.44 0.06 0.04972794584858775
0.45 0.06 0.0501592771632407
0.46 0.06 0.05057741241289382
0.47 0.06 0.05098271643851278
0.48 0.06 0.05137553799428844
0.49 0.06 0.051756210549395366
0.5 0.06 0.05212505353212432
0.51 0.06 0.05248237278577765
0.52 0.06 0.05282846160700282
0.53 0.06 0.053163601347366356
0.54 0.06 0.05348806219101347
0.55 0.06 0.05380210375833205
0.56 0.06 0.054105975675756535
0.57 0.06 0.05439991812332356
0.58 0.06 0.054684162446864554
0.59 0.06 0.054958931045340366
0.6 0.06 0.05522443895616823
0.61 0.06 0.05548089310678326
0.62 0.06 0.055728493254270595
0.63 0.06 0.05596743222319436
0.64 0.06 0.05619789623967013
0.65 0.06 0.05642006518489294
0.66 0.06 0.05663411334230643
0.67 0.06 0.056840207636282634
0.68 0.06 0.057038511829195886
0.69 0.06 0.05722918279977639
0.7 0.06 0.05741237274516355
0.71 0.06 0.05758822893673709
0.72 0.06 0.057756893944739346
0.73 0.06 0.057918505918740947
0.74 0.06 0.05807319802101611
0.75 0.06 0.05822109995726382
0.76 0.06 0.058362336734717725
0.77 0.06 0.058497029427671265
0.78 0.06 0.0586252960517129
0.79 0.06 0.05874724708421815
0.8 0.06 0.0588629945066543
0.81 0.06 0.05897264293995482
0.82 0.06 0.05907629399954691
0.83 0.06 0.05917404550371095
0.84 0.06 0.05926599128555662
0.85 0.06 0.0593522211257776
0.86 0.06 0.05943282065911219
0.87 0.06 0.059507870985256846
0.88 0.06 0.05957744879690813
0.89 0.06 0.05964162435823139
0.9 0.06 0.05970046372831859
0.91 0.06 0.05975402507251784
0.92 0.06 0.05980235873300778
0.93 0.06 0.05984550513000176
0.94 0.06 0.05988349167694981
0.95 0.06 0.05991632852774001
0.96 0.06 0.05994400067922083
0.97 0.06 0.05996645334356987
0.98 0.06 0.05998356161665283
0.99 0.06 0.05999504541662006
1.0 0.06 0.06000000003173812
0.0 0.07 NaN
0.01 0.07 0.004347917179200277
0.02 0.07 0.0076223401045414155
0.03 0.07 0.010462745374145963
0.04 0.07 0.013018323540869283
0.05 0.07 0.015361533469726034
0.06 0.07 0.01753560425001401
0.07 0.07 0.01956934195614987
0.08 0.07 0.02148334091847864
0.09 0.07 0.023293064723976586
0.1 0.07 0.02501055303574183
0.11 0.07 0.026645445924895407
0.12 0.07 0.028205635263278656
0.13 0.07 0.02969770013955076
0.14 0.07 0.031127208307601056
0.15 0.07 0.032498932222896855
0.16 0.07 0.03381700721786976
0.17 0.07 0.03508505061731233
0.18 0.07 0.03630625279654771
0.19 0.07 0.0374834481497356
0.2 0.07 0.038619170774028475
0.21 0.07 0.03971570053259183
0.22 0.07 0.04077509763879097
0.23 0.07 0.04179923408646959
0.24 0.07 0.04278981727200882
0.25 0.07 0.04374841091380184
0.26 0.07 0.044676452000541586
0.27 0.07 0.04557526584506733
0.28 0.07 0.046446078250040615
0.29 0.07 0.04729002683996819
0.3 0.07 0.04810816675131018
0.31 0.07 0.04890148588458434
0.32 0.07 0.04967090739380421
0.33 0.07 0.050417285116058044
0.34 0.07 0.05114143679080771
0.35 0.07 0.05184412018210829
0.36 0.07 0.0525260514441039
0.37 0.07 0.053187906186765
0.38 0.07 0.053830322759887674
0.39 0.07 0.05445390460523847
0.4 0.07 0.0550592242381499
0.41 0.07 0.05564682428658939
0.42 0.07 0.05621722035705262
0.43 0.07 0.056770902591543604
0.44 0.07 0.05730833786265933
0.45 0.07 0.0578299713460248
0.46 0.07 0.05833622756117954
0.47 0.07 0.05882751201745154
0.48 0.07 0.05930421239659894
0.49 0.07 0.05976669964984241
0.5 0.07 0.0602153290891718
0.51 0.07 0.06065044101360506
0.52 0.07 0.061072362244595356
0.53 0.07 0.061481406147739094
0.54 0.07 0.06187787386770473
0.55 0.07 0.06226205494500406
0.56 0.07 0.0626342277663725
0.57 0.07 0.06299466030289863
0.58 0.07 0.06334361133743815
0.59 0.07 0.06368132729863551
0.6 0.07 0.06400805007850029
0.61 0.07 0.0643240101102922
0.62 0.07 0.06462943045288773
0.63 0.07 0.06492452650724065
0.64 0.07 0.06520950884828262
0.65 0.07 0.06548456997836162
0.66 0.07 0.06574991250593322
0.67 0.07 0.0660057212040391
0.68 0.07 0.06625217743184962
0.69 0.07 0.06648945663948072
0.7 0.07 0.06671772836429081
0.71 0.07 0.06693715669878465
0.72 0.07 0.06714790029770062
0.73 0.07 0.0673501126120856
0.74 0.07 0.0675439419837165
0.75 0.07 0.06772953179900576
0.76 0.07 0.06790702085975112
0.77 0.07 0.06807654248036926
0.78 0.07 0.06823822626115192
0.79 0.07 0.06839219654269087
0.8 0.07 0.06853857321362836
0.81 0.07 0.06867747152214737
0.82 0.07 0.06880900206514033
0.83 0.07 0.0689332705911512
0.84 0.07 0.0690503781269504
0.85 0.07 0.06916042025446999
0.86 0.07 0.06926348748656268
0.87 0.07 0.06935966432757355
0.88 0.07 0.0694490292771296
0.89 0.07 0.06953165350999449
0.9 0.07 0.06960760034369713
0.91 0.07 0.06967692369247895
0.92 0.07 0.06973966655329561
0.93 0.07 0.06979585655990594
0.94 0.07 0.06984550508094312
0.95 0.07 0.06988859728794253
0.96 0.07 0.06992508257452014
0.97 0.07 0.0699548534263705
0.98 0.07 0.069977700950619
0.99 0.07 0.06999319340985012
1.0 0.07 0.07000000006918992
0.0 0.08 NaN
0.01 0.08 0.00466602723836092
0.02 0.08 0.008240055164601417
0.03 0.08 0.011363365214108825
0.04 0.08 0.014188263458505834
0.05 0.08 0.016789243561960557
0.06 0.08 0.019210974047770314
0.07 0.08 0.02148334091847864
0.08 0.08 0.02362778351440163
0.09 0.08 0.025660447676329797
0.1 0.08 0.02759393752097641
0.11 0.08 0.029438368860136295
0.12 0.08 0.03120204112721003
0.13 0.08 0.03289188706326781
0.14 0.08 0.03451378439212635
0.15 0.08 0.03607278028968438
0.16 0.08 0.03757325503047242
0.17 0.08 0.03901904618138433
0.18 0.08 0.04041354326468511
0.19 0.08 0.041759761692413064
0.2 0.08 0.043060401399114656
0.21 0.08 0.04431789360508559
0.22 0.08 0.045534438916706846
0.23 0.08 0.04671203850118078
0.24 0.08 0.04785251988722063
0.25 0.08 0.04895755851816263
0.26 0.08 0.05002869590335543
0.27 0.08 0.05106735466329352
0.28 0.08 0.052074855013938146
0.29 0.08 0.0530524114548752
0.3 0.08 0.054001170683058944
0.31 0.08 0.05492219196106987
0.32 0.08 0.055816468679547336
0.33 0.08 0.056684931570241036
0.34 0.08 0.05752845461045355
0.35 0.08 0.05834786014710936
0.36 0.08 0.05914392238955419
0.37 0.08 0.059917373155960574
0.38 0.08 0.060668903605800434
0.39 0.08 0.06139916825023244
0.4 0.08 0.06210878757330976
0.41 0.08 0.06279835059624397
0.42 0.08 0.06346841716653984
0.43 0.08 0.06411952004946492
0.44 0.08 0.0647521666604456
0.45 0.08 0.06536684109144061
0.46 0.08 0.06596400529437701
0.47 0.08 0.06654410080325553
0.48 0.08 0.06710754983558577
0.49 0.08 0.06765475657609218
0.5 0.08 0.06818610824235224
0.51 0.08 0.06870197612223355
0.52 0.08 0.06920271650959535
0.53 0.08 0.06968867124086442
0.54 0.08 0.07016016923232467
0.55 0.08 0.07061752632877774
0.56 0.08 0.07106104937469886
0.57 0.08 0.0714910224953547
0.58 0.08 0.07190773612248014
0.59 0.08 0.07231145881015243
0.6 0.08 0.07270245242826494
0.61 0.08 0.0730809693832594
0.62 0.08 0.07344725343941651
0.63 0.08 0.07380153964132073
0.64 0.08 0.0741440549957234
0.65 0.08 0.07447501884417566
0.66 0.08 0.07479464268720161
0.67 0.08 0.07510313138776512
0.68 0.08 0.07540068257234932
0.69 0.08 0.07568748747639109
0.7 0.08 0.07596373034881065
0.71 0.08 0.07622958959246076
0.72 0.08 0.07648523790233303
0.73 0.08 0.07673084156469433
0.74 0.08 0.07696656129994608
0.75 0.08 0.07719255219359525
0.76 0.08 0.07740896380835129
0.77 0.08 0.07761594025336634
0.78 0.08 0.07781362019630121
0.79 0.08 0.07800213708802758
0.8 0.08 0.07818161823001386
0.81 0.08 0.07835218650833918
0.82 0.08 0.07851395849028348
0.83 0.08 0.07866704516613249
0.84 0.08 0.07881155152659962
0.85 0.08 0.07894757625815137
0.86 0.08 0.07907521122872278
0.87 0.08 0.07919454107124263
0.88 0.08 0.07930564227121714
0.89 0.08 0.07940858232422937
0.9 0.08 0.07950341809757122
0.91 0.08 0.07959019487425388
0.92 0.08 0.07966893998849468
0.93 0.08 0.0797396662292227
0.94 0.08 0.07980235874521442
0.95 0.08 0.07985696957583258
0.96 0.08 0.0799034014898017
0.97 0.08 0.07994147943162692
0.98 0.08 0.07997088964437563
0.99 0.08 0.07999101343237666
1.0 0.08 0.08000000001459322
0.0 0.09 NaN
0.01 0.09 0.004957319781608696
0.02 0.09 0.00881174049870819
0.03 0.09 0.01220238354489572
0.04 0.09 0.015283493395575009
0.05 0.09 0.018130991841399467
0.06 0.09 0.02079061219282813
0.07 0.09 0.023293064723976586
0.08 0.09 0.025660447676329797
0.09 0.09 0.027909447734620972
0.1 0.09 0.03005312211773807
0.11 0.09 0.032101972523005035
0.12 0.09 0.0340646318612706
0.13 0.09 0.03594832422619866
0.14 0.09 0.03775918493487293
0.15 0.09 0.039502489893014456
0.16 0.09 0.04118282511375078
0.17 0.09 0.04280421363273162
0.18 0.09 0.04437021347609781
0.19 0.09 0.04588399393641711
0.2 0.09 0.047348395883816174
0.21 0.09 0.04876598043282349
0.22 0.09 0.05013906822446372
0.23 0.09 0.051469771742188884
0.24 0.09 0.0527600217150674
0.25 0.09 0.054011590533486795
0.26 0.09 0.05522610980811233
0.27 0.09 0.05640508729836393
0.28 0.09 0.057549919009025445
0.29 0.09 0.058661903501302876
0.3 0.09 0.059742249628477524
0.31 0.09 0.06079208620524134
0.32 0.09 0.061812469693846746
0.33 0.09 0.0628043907858987
0.34 0.09 0.06376878037211822
0.35 0.09 0.06470651467107291
0.36 0.09 0.06561841993112809
0.37 0.09 0.06650527643430089
0.38 0.09 0.06736782234480378
0.39 0.09 0.06820675681390463
0.4 0.09 0.06902274305132435
0.41 0.09 0.06981641095006609
0.42 0.09 0.0705883594635651
0.43 0.09 0.07133915881594861
0.44 0.09 0.07206935250451121
0.45 0.09 0.07277945905921744
0.46 0.09 0.07346997340294294
0.47 0.09 0.07414136967196124
0.48 0.09 0.07479409845676856
0.49 0.09 0.07542859572029756
0.5 0.09 0.07604527613289264
0.51 0.09 0.07664453818830798
0.52 0.09 0.07722676432323487
0.53 0.09 0.07779232182862128
0.54 0.09 0.078341563921349
0.55 0.09 0.07887482916442941
0.56 0.09 0.07939244496882131
0.57 0.09 0.07989472524722455
0.58 0.09 0.08038197284989844
0.59 0.09 0.08085447942878723
0.6 0.09 0.08131252614165344
0.61 0.09 0.08175638412119468
0.62 0.09 0.08218631490066887
0.63 0.09 0.08260257083920597
0.64 0.09 0.08300539549364933
0.65 0.09 0.08339502397856373
0.66 0.09 0.08377168328055645
0.67 0.09 0.08413559259686211
0.68 0.09 0.08448696353493408
0.69 0.09 0.08482600042644899
0.7 0.09 0.0851529005183682
0.71 0.09 0.08546785420093965
0.72 0.09 0.08577104515418667
0.73 0.09 0.08606265048061722
0.74 0.09 0.08634284090983331
0.75 0.09 0.08661178081887172
0.76 0.09 0.08686962838616748
0.77 0.09 0.08711653552969255
0.78 0.09 0.08735264801051133
0.79 0.09 0.08757810533194825
0.8 0.09 0.08779304073329273
0.81 0.09 0.08799758099990194
0.82 0.09 0.08819184632344028
0.83 0.09 0.08837595002667586
0.84 0.09 0.08854999822201783
0.85 0.09 0.08871408934581324
0.86 0.09 0.08886831355936864
0.87 0.09 0.08901275195017383
0.88 0.09 0.08914747552936775
0.89 0.09 0.08927254370440724
0.9 0.09 0.08938800275111286
0.91 0.09 0.08949388263785815
0.92 0.09 0.08959019427852807
0.93 0.09 0.08967692371536058
0.94 0.09 0.08975402591311757
0.95 0.09 0.08982140782065626
0.96 0.09 0.08987891671109406
0.97 0.09 0.08992629412704342
0.98 0.09 0.0899630997553663
0.99 0.09 0.08998849147196535
1.0 0.09 0.09000000000230045
0.0 0.1 NaN
0.01 0.1 0.005225745992592407
0.02 0.1 0.00934371340885514
0.03 0.1 0.012987856696692066
0.04 0.1 0.01631341838511764
0.05 0.1 0.019397256071571535
0.06 0.1 0.02228586005295349
0.07 0.1 0.02501055303574183
0.08 0.1 0.027593937520976407
0.09 0.1 0.03005312211773807
0.1 0.1 0.03240152324112501
0.11 0.1 0.034649952371287665
0.12 0.1 0.036807312902805985
0.13 0.1 0.03888106721977632
0.14 0.1 0.04087756273935952
0.15 0.1 0.042802265450792354
0.16 0.1 0.044659932666635864
0.17 0.1 0.04645474298686407
0.18 0.1 0.04819039634905442
0.19 0.1 0.049870192059621246
0.2 0.1 0.05149709067778187
0.21 0.1 0.05307376408219631
0.22 0.1 0.05460263473057435
0.23 0.1 0.05608591113514618
0.24 0.1 0.05752561288468114
0.25 0.1 0.058923595185134396
0.26 0.1 0.060281567715117244
0.27 0.1 0.061601111191916254
0.28 0.1 0.06288369131711583
0.29 0.1 0.06413067100605574
0.3 0.1 0.06534332051178571
0.31 0.1 0.06652282700223615
0.32 0.1 0.06767030197966892
0.33 0.1 0.06878678845691402
0.34 0.1 0.06987326719115133
0.35 0.1 0.07093066118200056
0.36 0.1 0.0719598422874836
0.37 0.1 0.07296163368429576
0.38 0.1 0.07393681447316822
0.39 0.1 0.07488612309969139
0.4 0.1 0.075810260244356
0.41 0.1 0.07670989171871252
0.42 0.1 0.07758565112906032
0.43 0.1 0.07843814097506341
0.44 0.1 0.07926793703116655
0.45 0.1 0.08007558788474546
0.46 0.1 0.08086161787084639
0.47 0.1 0.08162652817717035
0.48 0.1 0.082370798589684
0.49 0.1 0.08309488853242171
0.5 0.1 0.08379923841826088
0.51 0.1 0.0844842706197954
0.52 0.1 0.0851503905722602
0.53 0.1 0.08579798768028113
0.54 0.1 0.08642743614956751
0.55 0.1 0.08703909597743875
0.56 0.1 0.08763331307682709
0.57 0.1 0.08821042102647464
0.58 0.1 0.08877074054765124
0.59 0.1 0.08931458080066804
0.6 0.1 0.08984223982543502
0.61 0.1 0.09035400479953525
0.62 0.1 0.09085015268791057
0.63 0.1 0.09133095062690018
0.64 0.1 0.09179665630387336
0.65 0.1 0.09224751833307351
0.66 0.1 0.09268377657238887
0.67 0.1 0.0931056626109346
0.68 0.1 0.09351339930564648
0.69 0.1 0.09390720197065291
0.7 0.1 0.0942872785610353
0.71 0.1 0.09465382896862691
0.72 0.1 0.09500704590260851
0.73 0.1 0.0953471148915754
0.74 0.1 0.09567421433221628
0.75 0.1 0.09598851555731079
0.76 0.1 0.09629018296780516
0.77 0.1 0.09657937396377775
0.78 0.1 0.09685623893475975
0.79 0.1 0.09712092113430143
0.8 0.1 0.09737355749916168
0.81 0.1 0.09761427406508263
0.82 0.1 0.09784319433570136
0.83 0.1 0.09806043028251303
0.84 0.1 0.09826608642092043
0.85 0.1 0.09846025716668239
0.86 0.1 0.09864302833299576
0.87 0.1 0.09881447373978945
0.88 0.1 0.09897465506358576
0.89 0.1 0.09912361975711775
0.9 0.1 0.09926139868099054
0.91 0.1 0.09938800265935106
0.92 0.1 0.09950341813603983
0.93 0.1 0.09960760040929406
0.94 0.1 0.09970046378062544
0.95 0.1 0.09978186611660492
0.96 0.1 0.09985158263481994
0.97 0.1 0.0999092577368978
0.98 0.1 0.09995430235867124
0.99 0.1 0.09998561331154363
1.0 0.1 0.10000000002954919
0.0 0.11 NaN
0.01 0.11 0.005474375076367232
0.02 0.11 0.009840930321588759
0.03 0.11 0.013726144814993712
0.04 0.11 0.01728549782077551
0.05 0.11 0.020596376978411615
0.06 0.11 0.023705773773224977
0.07 0.11 0.02664544592489541
0.08 0.11 0.029438368860136295
0.09 0.11 0.032101972523005035
0.1 0.11 0.034649952371287665
0.11 0.11 0.03709336444191191
0.12 0.11 0.039441328254461464
0.13 0.11 0.041701498863849586
0.14 0.11 0.043880396361510435
0.15 0.11 0.045983642746219924
0.16 0.11 0.048016136991053504
0.17 0.11 0.049982187048392454
0.18 0.11 0.051885611299012355
0.19 0.11 0.05372981817441353
0.2 0.11 0.0555178692173944
0.21 0.11 0.05725252952333078
0.22 0.11 0.05893630925257696
0.23 0.11 0.06057149731927439
0.24 0.11 0.06216018985923176
0.25 0.11 0.06370431231726223
0.26 0.11 0.06520564207615998
0.27 0.11 0.06666582249030613
0.28 0.11 0.06808637869437266
0.29 0.11 0.06946872960736139
0.3 0.11 0.07081419876556193
0.31 0.11 0.07212402353047039
0.32 0.11 0.07339936320523291
0.33 0.11 0.07464130628285805
0.34 0.11 0.07585087669916758
0.35 0.11 0.07702903851862762
0.36 0.11 0.07817670299673424
0.37 0.11 0.07929473065601608
0.38 0.11 0.0803839365580985
0.39 0.11 0.08144509325571456
0.4 0.11 0.08247893424421858
0.41 0.11 0.08348615666472911
0.42 0.11 0.08446742393847376
0.43 0.11 0.08542336834150789
0.44 0.11 0.08635459180896235
0.45 0.11 0.0872616704454537
0.46 0.11 0.08814515373534221
0.47 0.11 0.08900556744716126
0.48 0.11 0.08984341491067284
0.49 0.11 0.09065917743584202
0.5 0.11 0.0914533177837642
0.51 0.11 0.0922262789498648
0.52 0.11 0.09297848687950026
0.53 0.11 0.09371034854922033
0.54 0.11 0.09442225826379329
0.55 0.11 0.09511459303876241
0.56 0.11 0.09578771609833867
0.57 0.11 0.09644197694938317
0.58 0.11 0.09707771215061788
0.59 0.11 0.09769524587272015
0.6 0.11 0.09829489021045702
0.61 0.11 0.09887694623134546
0.62 0.11 0.09944170389529618
0.63 0.11 0.09998944276669167
0.64 0.11 0.10052043237126944
0.65 0.11 0.10103493249868056
0.66 0.11 0.10153319361719874
0.67 0.11 0.10201545713129859
0.68 0.11 0.10248195586656994
0.69 0.11 0.10293291320989291
0.7 0.11 0.10336854553881586
0.71 0.11 0.10378906031965432
0.72 0.11 0.10419465672773622
0.73 0.11 0.10458552676483386
0.74 0.11 0.1049618541478839
0.75 0.11 0.10532381490612107
0.76 0.11 0.1056715774460493
0.77 0.11 0.10600530220038779
0.78 0.11 0.10632514182475758
0.79 0.11 0.10663124092658438
0.8 0.11 0.10692373587728062
0.81 0.11 0.10720275452007612
0.82 0.11 0.10746841583699358
0.83 0.11 0.10772082935862955
0.84 0.11 0.10796009464969651
0.85 0.11 0.10818630037662501
0.86 0.11 0.1083995235897887
0.87 0.11 0.10859982709730712
0.88 0.11 0.10878726024639769
0.89 0.11 0.10896185411498047
0.9 0.11 0.10912361972913164
0.91 0.11 0.1092725436668676
0.92 0.11 0.10940858230055392
0.93 0.11 0.10953165355808878
0.94 0.11 0.10964162440637772
0.95 0.11 0.10973829196596402
0.96 0.11 0.10982134957320899
0.97 0.11 0.10989032814874486
0.98 0.11 0.1099444674455286
0.99 0.11 0.10998236432869285
1.0 0.11 0.11000000000589423
0.0 0.12 NaN
0.01 0.12 0.005705650870448049
0.02 0.12 0.01030737416308786
0.03 0.12 0.014422388331390435
0.04 0.12 0.018205785660432346
0.05 0.12 0.0217351470118669
0.06 0.12 0.025057749554268007
0.07 0.12 0.02820563526327866
0.08 0.12 0.03120204112721003
0.09 0.12 0.0340646318612706
0.1 0.12 0.03680731290280599
0.11 0.12 0.039441328254461464
0.12 0.12 0.041975966641242826
0.13 0.12 0.044419035390456746
0.14 0.12 0.04677719332495415
0.15 0.12 0.04905618853384499
0.16 0.12 0.05126103547208292
0.17 0.12 0.05339614814964768
0.18 0.12 0.05546544289250297
0.19 0.12 0.057472418802596084
0.2 0.12 0.059420221464265566
0.21 0.12 0.06131169430898213
0.22 0.12 0.06314942090837058
0.23 0.12 0.06493575790247005
0.24 0.12 0.0666728663022768
0.25 0.12 0.06836273221840385
0.26 0.12 0.07000718933335132
0.27 0.12 0.07160793494819992
0.28 0.12 0.07316654490977836
0.29 0.12 0.07468448634772709
0.3 0.12 0.07616312805176181
0.31 0.12 0.077603750809457
0.32 0.12 0.07900755513968151
0.33 0.12 0.08037566890454971
0.34 0.12 0.08170915200529875
0.35 0.12 0.0830090058803912
0.36 0.12 0.08427617459992294
0.37 0.12 0.08551155143059244
0.38 0.12 0.08671598226445826
0.39 0.12 0.0878902703217412
0.4 0.12 0.08903517466461111
0.41 0.12 0.09015142234766574
0.42 0.12 0.09123970189448603
0.43 0.12 0.0923006702449102
0.44 0.12 0.0933349543859255
0.45 0.12 0.09434315172324242
0.46 0.12 0.09532583490725549
0.47 0.12 0.09628355039755136
0.48 0.12 0.09721682175775874
0.49 0.12 0.0981261502700658
0.5 0.12 0.09901201681404062
0.51 0.12 0.09987488230743255
0.52 0.12 0.10071518953677856
0.53 0.12 0.10153336348292459
0.54 0.12 0.10232981258447642
0.55 0.12 0.10310492950649523
0.56 0.12 0.10385909189923367
0.57 0.12 0.10459266311726007
0.58 0.12 0.10530599299144859
0.59 0.12 0.1059994178733136
0.6 0.12 0.10667326238671357
0.61 0.12 0.10732783858216516
0.62 0.12 0.10796344724082388
0.63 0.12 0.10858037824474663
0.64 0.12 0.10917891064720775
0.65 0.12 0.10975931328074984
0.66 0.12 0.11032184543054403
0.67 0.12 0.11086675513437366
0.68 0.12 0.11139428340655391
0.69 0.12 0.1119046605204944
0.7 0.12 0.11239810841367222
0.71 0.12 0.11287483923765845
0.72 0.12 0.11333505792177571
0.73 0.12 0.1137789600133158
0.74 0.12 0.11420673215925055
0.75 0.12 0.11461855331811725
0.76 0.12 0.11501459334876264
0.77 0.12 0.11539501361565113
0.78 0.12 0.11575996753174825
0.79 0.12 0.11610959592363922
0.8 0.12 0.11644403572085137
0.81 0.12 0.11676341058366939
0.82 0.12 0.11706783484008096
0.83 0.12 0.117357412009244
0.84 0.12 0.11763223399282086
0.85 0.12 0.1178923799728383
0.86 0.12 0.11813791518254514
0.87 0.12 0.11836888926794056
0.88 0.12 0.11858533416736718
0.89 0.12 0.118787260249283
0.9 0.12 0.11897465508843678
0.91 0.12 0.1191474755444057
0.92 0.12 0.11930564231330858
0.93 0.12 0.11944902931422856
0.94 0.12 0.11957744857278228
0.95 0.12 0.1196906264923197
0.96 0.12 0.11978816367347438
0.97 0.12 0.11986946141900716
0.98 0.12 0.11993356416300432
0.99 0.12 0.11997872973927137
1.0 0.12 0.12000000010227033
0.0 0.13 NaN
0.01 0.13 0.005921558987801896
0.02 0.13 0.010746308687586383
0.03 0.13 0.015080821304311957
0.04 0.13 0.019079288592023576
0.05 0.13 0.022819200846060556
0.06 0.13 0.026347938702383056
0.07 0.13 0.02969770013955076
0.08 0.13 0.03289188706326781
0.09 0.13 0.03594832422619866
0.1 0.13 0.03888106721977632
0.11 0.13 0.041701498863849586
0.12 0.13 0.044419035390456746
0.13 0.13 0.04704160197943922
0.14 0.13 0.04957596536364957
0.15 0.13 0.052027973435026326
0.16 0.13 0.05440273308054029
0.17 0.13 0.05670474365584613
0.18 0.13 0.05893800117022432
0.19 0.13 0.061106078697074226
0.2 0.13 0.06321219100647012
0.21 0.13 0.06525924628891784
0.22 0.13 0.06724988856871782
0.23 0.13 0.06918653234581021
0.24 0.13 0.07107139143443544
0.25 0.13 0.07290650320333641
0.26 0.13 0.0746937490494089
0.27 0.13 0.07643487143921919
0.28 0.13 0.07813148930497106
0.29 0.13 0.07978511036805311
0.3 0.13 0.08139714233702178
0.31 0.13 0.08296890278376726
0.32 0.13 0.08450162700821003
0.33 0.13 0.08599647599660246
0.34 0.13 0.08745454257206434
0.35 0.13 0.0888768575324481
0.36 0.13 0.09026439429752754
0.37 0.13 0.09161807384340491
0.38 0.13 0.09293876862143545
0.39 0.13 0.09422730628804503
0.4 0.13 0.0954844730085571
0.41 0.13 0.09671101632315317
0.42 0.13 0.09790764798555009
0.43 0.13 0.09907504690800464
0.44 0.13 0.10021385899919429
0.45 0.13 0.10132470259895757
0.46 0.13 0.1024081683911504
0.47 0.13 0.103464821619775
0.48 0.13 0.10449520271537312
0.49 0.13 0.10549982972356088
0.5 0.13 0.10647919901121032
0.51 0.13 0.10743378706915259
0.52 0.13 0.10836405088074205
0.53 0.13 0.10927042934869619
0.54 0.13 0.11015334424135449
0.55 0.13 0.11101320081926412
0.56 0.13 0.11185038877446213
0.57 0.13 0.11266528291300058
0.58 0.13 0.11345824382820732
0.59 0.13 0.11422961857496254
0.6 0.13 0.11497974083672953
0.61 0.13 0.11570893245134821
0.62 0.13 0.11641750264094053
0.63 0.13 0.11710574906429186
0.64 0.13 0.11777395851387734
0.65 0.13 0.11842240667972276
0.66 0.13 0.11905135878019361
0.67 0.13 0.11966106979073975
0.68 0.13 0.12025178461931885
0.69 0.13 0.12082373862411562
0.7 0.13 0.1213771573338302
0.71 0.13 0.12191225688696708
0.72 0.13 0.1224292440643539
0.73 0.13 0.12292831635350254
0.74 0.13 0.12340966193965491
0.75 0.13 0.12387345986348353
0.76 0.13 0.12431987916402995
0.77 0.13 0.12474908019780015
0.78 0.13 0.12516121299193023
0.79 0.13 0.12555641767427145
0.8 0.13 0.1259348238498343
0.81 0.13 0.12629655026837233
0.82 0.13 0.12664170406173506
0.83 0.13 0.12697037997472158
0.84 0.13 0.12728265937436287
0.85 0.13 0.1275786089620139
0.86 0.13 0.1278582797740812
0.87 0.13 0.12812170221660865
0.88 0.13 0.1283688897802622
0.89 0.13 0.1285998270967882
0.9 0.13 0.12881447402068635
0.91 0.13 0.1290127519531169
0.92 0.13 0.12919454103229538
0.93 0.13 0.1293596643066334
0.94 0.13 0.12950787098347144
0.95 0.13 0.12963880745062156
0.96 0.13 0.12975196912924702
0.97 0.13 0.1298466115813492
0.98 0.13 0.12992156069952268
0.99 0.13 0.12997469415748858
1.0 0.13 0.1300000000046982
0.0 0.14 NaN
0.01 0.14 0.006123740050007047
0.02 0.14 0.011160452105369294
0.03 0.14 0.0157049881184215
0.04 0.14 0.019910212268866627
0.05 0.14 0.023853285737912327
0.06 0.14 0.027581536746062365
0.07 0.14 0.031127208307601056
0.08 0.14 0.03451378439212635
0.09 0.14 0.03775918493487292
0.1 0.14 0.04087756273935952
0.11 0.14 0.043880396361510435
0.12 0.14 0.04677719332495414
0.13 0.14 0.04957596536364957
0.14 0.14 0.05228356042402871
0.15 0.14 0.054905902967918335
0.16 0.14 0.05744817413548276
0.17 0.14 0.059914932120346986
0.18 0.14 0.062310244381779324
0.19 0.14 0.06463774042797918
0.2 0.14 0.06690069039878291
0.21 0.14 0.06910205556794076
0.22 0.14 0.07124452889705875
0.23 0.14 0.07333057227277079
0.24 0.14 0.07536244266982339
0.25 0.14 0.07734222035568827
0.26 0.14 0.07927182585481946
0.27 0.14 0.08115303955572957
0.28 0.14 0.0829875160849677
0.29 0.14 0.08477679792099121
0.3 0.14 0.08652232316224578
0.31 0.14 0.0882254418832936
0.32 0.14 0.08988742152770832
0.33 0.14 0.09150944240356802
0.34 0.14 0.09309263279109009
0.35 0.14 0.09463804615214266
0.36 0.14 0.09614668039882582
0.37 0.14 0.09761947993051172
0.38 0.14 0.09905733982038532
0.39 0.14 0.10046110863461344
0.4 0.14 0.10183159359868409
0.41 0.14 0.10316956179303702
0.42 0.14 0.10447574381897894
0.43 0.14 0.10575083583312088
0.44 0.14 0.1069955022245023
0.45 0.14 0.10821037759295604
0.46 0.14 0.10939606857216856
0.47 0.14 0.110553154154001
0.48 0.14 0.11168219051999635
0.49 0.14 0.1127837091552647
0.5 0.14 0.11385821985754335
0.51 0.14 0.11490621130706907
0.52 0.14 0.11592815284127213
0.53 0.14 0.11692449599120433
0.54 0.14 0.11789566933497005
0.55 0.14 0.11884209251809422
0.56 0.14 0.11976416361125716
0.57 0.14 0.1206622666315883
0.58 0.14 0.12153677157646717
0.59 0.14 0.12238803136801217
0.6 0.14 0.1232163899041977
0.61 0.14 0.1240221745554507
0.62 0.14 0.12480570167486273
0.63 0.14 0.12556727498752257
0.64 0.14 0.12630718919092895
0.65 0.14 0.1270257165480022
0.66 0.14 0.12772313513129294
0.67 0.14 0.128399702316287
0.68 0.14 0.1290556616796068
0.69 0.14 0.12969125558161418
0.7 0.14 0.13030670992026158
0.71 0.14 0.13090224212564874
0.72 0.14 0.13147805952468114
0.73 0.14 0.13203435970774563
0.74 0.14 0.13257132904484906
0.75 0.14 0.13308914548989845
0.76 0.14 0.13358797579825102
0.77 0.14 0.13406797578406207
0.78 0.14 0.13452929142435258
0.79 0.14 0.1349720570386846
0.8 0.14 0.1353963952898386
0.81 0.14 0.13580241664462103
0.82 0.14 0.1361902184914715
0.83 0.14 0.1365598839660333
0.84 0.14 0.136911481187511
0.85 0.14 0.13724506136865966
0.86 0.14 0.1375606569861028
0.87 0.14 0.13785827930721364
0.88 0.14 0.13813791529703948
0.89 0.14 0.13839952333521321
0.9 0.14 0.13864302830989916
0.91 0.14 0.1388683135618987
0.92 0.14 0.13907521151810004
0.93 0.14 0.13926348736668356
0.94 0.14 0.13943282063262202
0.95 0.14 0.1395827678366691
0.96 0.14 0.1397127069317775
0.97 0.14 0.1398217313000802
0.98 0.14 0.1399084243622141
0.99 0.14 0.13997024216880988
1.0 0.14 0.14000000007243446
0.0 0.15 NaN
0.01 0.15 0.006313569028999242
0.02 0.15 0.01155209957930462
0.03 0.15 0.016297894973765718
0.04 0.15 0.020702136455846308
0.05 0.15 0.02484145332304076
0.06 0.15 0.028762987777021135
0.07 0.15 0.032498932222896855
0.08 0.15 0.03607278028968438
0.09 0.15 0.039502489893014456
0.1 0.15 0.042802265450792354
0.11 0.15 0.045983642746219924
0.12 0.15 0.04905618853384499
0.13 0.15 0.052027973435026326
0.14 0.15 0.054905902967918335
0.15 0.15 0.05769595692159539
0.16 0.15 0.060403366793857036
0.17 0.15 0.06303274978585444
0.18 0.15 0.06558821318740703
0.19 0.15 0.06807343508618106
0.2 0.15 0.07049172953342146
0.21 0.15 0.0728460986466531
0.22 0.15 0.07513927517121892
0.23 0.15 0.07737375778483041
0.24 0.15 0.07955183997440891
0.25 0.15 0.08167563478400859
0.26 0.15 0.08374709552953834
0.27 0.15 0.08576803474743112
0.28 0.15 0.08774013158187412
0.29 0.15 0.08966496011875304
0.3 0.15 0.0915439859474548
0.31 0.15 0.0933785826315535
0.32 0.15 0.09517003944125667
0.33 0.15 0.09691956837435846
0.34 0.15 0.09862831158440705
0.35 0.15 0.1002973464473775
0.36 0.15 0.1019276912904199
0.37 0.15 0.10352031021284412
0.38 0.15 0.10507611572710146
0.39 0.15 0.1065959756877351
0.4 0.15 0.10808071345609004
0.41 0.15 0.10953111256431769
0.42 0.15 0.11094791918198578
0.43 0.15 0.1123318444901354
0.44 0.15 0.11368356709804577
0.45 0.15 0.11500373512793696
0.46 0.15 0.1162929678400697
0.47 0.15 0.11755185766884374
0.48 0.15 0.11878097163338969
0.49 0.15 0.11998085280129248
0.5 0.15 0.12115202154616969
0.51 0.15 0.12229497708975673
0.52 0.15 0.12341019790648453
0.53 0.15 0.1244981437124663
0.54 0.15 0.1255592570442272
0.55 0.15 0.12659395704829324
0.56 0.15 0.12760265524460807
0.57 0.15 0.12858574110831994
0.58 0.15 0.1295435907545685
0.59 0.15 0.13047656525169576
0.6 0.15 0.1313850117329739
0.61 0.15 0.13226926391542157
0.62 0.15 0.1331296418513679
0.63 0.15 0.13396645380376335
0.64 0.15 0.13477999523934717
0.65 0.15 0.1355705496160757
0.66 0.15 0.13633838886175828
0.67 0.15 0.13708377368453467
0.68 0.15 0.13780695337765267
0.69 0.15 0.13850816629882604
0.7 0.15 0.1391876399297573
0.71 0.15 0.13984559095089708
0.72 0.15 0.14048222527536042
0.73 0.15 0.14109773803533954
0.74 0.15 0.14169231382164682
0.75 0.15 0.14226612497537242
0.76 0.15 0.14281933452105836
0.77 0.15 0.14335209276811503
0.78 0.15 0.14386453861454443
0.79 0.15 0.14435679796104534
0.8 0.15 0.14482898474628544
0.81 0.15 0.14528119852805776
0.82 0.15 0.1457135243898861
0.83 0.15 0.14612603147899905
0.84 0.15 0.14651877170596356
0.85 0.15 0.14689177786074128
0.86 0.15 0.14724506127724107
0.87 0.15 0.1475786089789292
0.88 0.15 0.14789237996103552
0.89 0.15 0.14818630045042902
0.9 0.15 0.14846025721658734
0.91 0.15 0.1487140894077814
0.92 0.15 0.14894757627373992
0.93 0.15 0.14916042019582196
0.94 0.15 0.14935222116346003
0.95 0.15 0.14952243684432204
0.96 0.15 0.1496703154468299
0.97 0.15 0.1497947716264518
0.98 0.15 0.1498941217633144
0.99 0.15 0.1499653577817425
1.0 0.15 0.15000000000770952
0.0 0.16 NaN
0.01 0.16 0.0064922123450445405
0.02 0.16 0.011923211915056983
0.03 0.16 0.016862121561369594
0.04 0.16 0.02145814274839722
0.05 0.16 0.025787200442968713
0.06 0.16 0.029896135690970726
0.07 0.16 0.03381700721786976
0.08 0.16 0.03757325503047242
0.09 0.16 0.04118282511375078
0.1 0.16 0.044659932666635864
0.11 0.16 0.048016136991053504
0.12 0.16 0.05126103547208292
0.13 0.16 0.05440273308054029
0.14 0.16 0.05744817413548276
0.15 0.16 0.060403366793857036
0.16 0.16 0.06327358720171956
0.17 0.16 0.06606348596216366
0.18 0.16 0.06877720491921689
0.19 0.16 0.07141845593565219
0.2 0.16 0.07399058561591532
0.21 0.16 0.0764966273536251
0.22 0.16 0.07893934399876162
0.23 0.16 0.08132126297170668
0.24 0.16 0.08364470549324052
0.25 0.16 0.08591181107083896
0.26 0.16 0.08812455833754708
0.27 0.16 0.09028478235874383
0.28 0.16 0.0923941931828671
0.29 0.16 0.09445437425754677
0.3 0.16 0.09646682205474003
0.31 0.16 0.09843292782915411
0.32 0.16 0.10035400042822913
0.33 0.16 0.1022312708039666
0.34 0.16 0.10406589850865065
0.35 0.16 0.1058589785846482
0.36 0.16 0.10761154514405467
0.37 0.16 0.10932457820187551
0.38 0.16 0.1109990060611007
0.39 0.16 0.11263571001133228
0.4 0.16 0.11423552746732946
0.41 0.16 0.11579925510184144
0.42 0.16 0.11732765162583964
0.43 0.16 0.118821440179192
0.44 0.16 0.12028131083050442
0.45 0.16 0.12170792247290159
0.46 0.16 0.12310190483198491
0.47 0.16 0.12446395815600135
0.48 0.16 0.1257943647909678
0.49 0.16 0.1270939706068927
0.5 0.16 0.1283632064048537
0.51 0.16 0.12960257908409978
0.52 0.16 0.13081257483657194
0.53 0.16 0.13199365983855327
0.54 0.16 0.13314628194006092
0.55 0.16 0.13427087065513976
0.56 0.16 0.13536784137588567
0.57 0.16 0.1364375818305328
0.58 0.16 0.1374804808167458
0.59 0.16 0.13849690664919415
0.6 0.16 0.13948719275531413
0.61 0.16 0.1404516931899835
0.62 0.16 0.1413907253083765
0.63 0.16 0.14230459915952212
0.64 0.16 0.14319361158886187
0.65 0.16 0.14405804775921255
0.66 0.16 0.14489817985020179
0.67 0.16 0.14571426836244267
0.68 0.16 0.14650656237665077
0.69 0.16 0.147275298585745
0.7 0.16 0.14802070273372503
0.71 0.16 0.14874298891040183
0.72 0.16 0.14944235953674392
0.73 0.16 0.15011900600164818
0.74 0.16 0.15077310748702535
0.75 0.16 0.1514048314704982
0.76 0.16 0.15201433327151145
0.77 0.16 0.15260175568468232
0.78 0.16 0.1531672285111058
0.79 0.16 0.1537108681589406
0.8 0.16 0.15423277596336563
0.81 0.16 0.15473303912126496
0.82 0.16 0.15521172771508135
0.83 0.16 0.15566889425675393
0.84 0.16 0.15610457181638804
0.85 0.16 0.15651877171190448
0.86 0.16 0.15691148109259548
0.87 0.16 0.15728265937943897
0.88 0.16 0.15763223398435802
0.89 0.16 0.1579600946828043
0.9 0.16 0.15826608620340657
0.91 0.16 0.15854999896748806
0.92 0.16 0.1588115515211346
0.93 0.16 0.15905037800969662
0.94 0.16 0.15926608924345953
0.95 0.16 0.1594577404411516
0.96 0.16 0.15962473048721143
0.97 0.16 0.15976568169991828
0.98 0.16 0.1598786182082892
0.99 0.16 0.1599600246028424
1.0 0.16 0.16000000001621928
0.0 0.17 NaN
0.01 0.17 0.006660669995799305
0.02 0.17 0.012275481510329587
0.03 0.17 0.01739990359731189
0.04 0.17 0.02218091007354073
0.05 0.17 0.026693574321858544
0.06 0.17 0.030984336971512785
0.07 0.17 0.03508505061731233
0.08 0.17 0.03901904618138433
0.09 0.17 0.04280421363273162
0.1 0.17 0.04645474298686406
0.11 0.17 0.049982187048392454
0.12 0.17 0.05339614814964768
0.13 0.17 0.05670474365584613
0.14 0.17 0.059914932120346986
0.15 0.17 0.06303274978585444
0.16 0.17 0.06606348596216366
0.17 0.17 0.06901181622341285
0.18 0.17 0.07188190526384973
0.19 0.17 0.07467748767709816
0.2 0.17 0.07740193274193032
0.21 0.17 0.08005829543474716
0.22 0.17 0.08264936101471113
0.23 0.17 0.0851776769787223
0.24 0.17 0.08764558563904928
0.25 0.17 0.0900552460424311
0.26 0.17 0.09240865577867527
0.27 0.17 0.09470766846876194
0.28 0.17 0.09695400889266202
0.29 0.17 0.0991492860072005
0.3 0.17 0.10129500428456865
0.31 0.17 0.10339257356729221
0.32 0.17 0.10544331769975117
0.33 0.17 0.10744848218552117
0.34 0.17 0.10940924053425212
0.35 0.17 0.11132670464465436
0.36 0.17 0.11320191099193955
0.37 0.17 0.11503586212199637
0.38 0.17 0.1168294946582116
0.39 0.17 0.11858370094133895
0.4 0.17 0.12029932951107261
0.41 0.17 0.12197718652237508
0.42 0.17 0.12361804093355529
0.43 0.17 0.12522262524947952
0.44 0.17 0.12679163775650934
0.45 0.17 0.1283257457125926
0.46 0.17 0.1298255871113807
0.47 0.17 0.13129177140364334
0.48 0.17 0.1327248819379718
0.49 0.17 0.13412547712964995
0.5 0.17 0.1354940919004864
0.51 0.17 0.1368312388313461
0.52 0.17 0.1381374094010204
0.53 0.17 0.13941307468359138
0.54 0.17 0.14065868668075074
0.55 0.17 0.1418746792491058
0.56 0.17 0.1430614682845247
0.57 0.17 0.1442194531742827
0.58 0.17 0.14534901698104175
0.59 0.17 0.14645052885357274
0.6 0.17 0.14752433649802696
0.61 0.17 0.1485707827776196
0.62 0.17 0.1495901900498918
0.63 0.17 0.15058286861916323
0.64 0.17 0.15154911564381962
0.65 0.17 0.1524892146061092
0.66 0.17 0.15340343734420825
0.67 0.17 0.15429204223198895
0.68 0.17 0.1551552755686755
0.69 0.17 0.1559933715940457
0.7 0.17 0.1568065557695645
0.71 0.17 0.15759502686132307
0.72 0.17 0.1583589931128211
0.73 0.17 0.1590986360319425
0.74 0.17 0.1598141281557538
0.75 0.17 0.1605056292192642
0.76 0.17 0.16117328578842638
0.77 0.17 0.16181723083905947
0.78 0.17 0.16243758304677824
0.79 0.17 0.1630344464778444
0.8 0.17 0.163607909341431
0.81 0.17 0.16415804230395956
0.82 0.17 0.16468489899639308
0.83 0.17 0.16518851249650776
0.84 0.17 0.1656688942537343
0.85 0.17 0.16612603147758087
0.86 0.17 0.16655988409040037
0.87 0.17 0.1669703801984796
0.88 0.17 0.1673574122267642
0.89 0.17 0.16772082962535614
0.9 0.17 0.16806043031336548
0.91 0.17 0.16837595005501005
0.92 0.17 0.1686670451851102
0.93 0.17 0.16893327056559815
0.94 0.17 0.16917404547026782
0.95 0.17 0.16938860007852852
0.96 0.17 0.16957588583317526
0.97 0.17 0.1697344098843576
0.98 0.17 0.16986187846866224
0.99 0.17 0.16995422597994203
1.0 0.17 0.1700000000172888
0.0 0.18 NaN
0.01 0.18 0.0068198072371253625
0.02 0.18 0.012610382072400037
0.03 0.18 0.017913195648910394
0.04 0.18 0.0228727872701006
0.05 0.18 0.027563252974532427
0.06 0.18 0.032030547012522496
0.07 0.18 0.03630625279654771
0.08 0.18 0.04041354326468511
0.09 0.18 0.04437021347609781
0.1 0.18 0.04819039634905442
0.11 0.18 0.051885611299012355
0.12 0.18 0.05546544289250297
0.13 0.18 0.05893800117022432
0.14 0.18 0.062310244381779324
0.15 0.18 0.06558821318740703
0.16 0.18 0.06877720491921689
0.17 0.18 0.07188190526384973
0.18 0.18 0.07490649065906711
0.19 0.18 0.0778547084338418
0.2 0.18 0.08072994105987982
0.21 0.18 0.08353525783174713
0.22 0.18 0.08627345707881398
0.23 0.18 0.08894710113788698
0.24 0.18 0.09155854500213084
0.25 0.18 0.09410996188285263
0.26 0.18 0.09660336248339742
0.27 0.18 0.09904061371971191
0.28 0.18 0.10142345192311061
0.29 0.18 0.10375349924293416
0.3 0.18 0.10603227176076647
0.31 0.18 0.10826119071206278
0.32 0.18 0.11044159098130245
0.33 0.18 0.11257472862441746
0.34 0.18 0.11466178770816701
0.35 0.18 0.11670388572025149
0.36 0.18 0.11870207985361778
0.37 0.18 0.12065737074165941
0.38 0.18 0.12257070718817101
0.39 0.18 0.12444299023267748
0.4 0.18 0.1262750745913818
0.41 0.18 0.12806777583441872
0.42 0.18 0.12982186889502917
0.43 0.18 0.13153809289200227
0.44 0.18 0.13321715292554456
0.45 0.18 0.13485972217591644
0.46 0.18 0.13646644349363046
0.47 0.18 0.13803793264881653
0.48 0.18 0.13957477510524646
0.49 0.18 0.14107753647933552
0.5 0.18 0.14254675469697062
0.51 0.18 0.14398294599795286
0.52 0.18 0.14538660502436304
0.53 0.18 0.1467582062442627
0.54 0.18 0.14809820342953336
0.55 0.18 0.14940703235916447
0.56 0.18 0.1506851114553761
0.57 0.18 0.15193284091552542
0.58 0.18 0.15315060478284048
0.59 0.18 0.154338771007669
0.6 0.18 0.1554976921201534
0.61 0.18 0.15662770570966925
0.62 0.18 0.15772913483055193
0.63 0.18 0.15880228839450972
0.64 0.18 0.15984746149968376
0.65 0.18 0.16086493588719158
0.66 0.18 0.16185497930770743
0.67 0.18 0.16281784754541914
0.68 0.18 0.16375378243927954
0.69 0.18 0.16466301325089602
0.7 0.18 0.16554575657913953
0.71 0.18 0.16640221584538673
0.72 0.18 0.16723258152035891
0.73 0.18 0.16803703091574862
0.74 0.18 0.1688157279110302
0.75 0.18 0.16956882261124873
0.76 0.18 0.17029645093141677
0.77 0.18 0.17099873402136545
0.78 0.18 0.17167577798221187
0.79 0.18 0.1723276711042685
0.8 0.18 0.17295448662391702
0.81 0.18 0.17355627803360485
0.82 0.18 0.17413307832917652
0.83 0.18 0.17468489900975484
0.84 0.18 0.17521172771214522
0.85 0.18 0.1757135243574566
0.86 0.18 0.17619021840499802
0.87 0.18 0.1766417040731622
0.88 0.18 0.17706783494682563
0.89 0.18 0.17746841598046567
0.9 0.18 0.17784319448425898
0.91 0.18 0.17819184648885608
0.92 0.18 0.1785139586512027
0.93 0.18 0.17880900218321955
0.94 0.18 0.17907629492920446
0.95 0.18 0.17931493609637972
0.96 0.18 0.1795237127330119
0.97 0.18 0.1797009010944485
0.98 0.18 0.1798438661140047
0.99 0.18 0.17994794463504757
1.0 0.18 0.18000000001338637
0.0 0.19 NaN
0.01 0.19 0.006970378846642559
0.02 0.19 0.012929207070489952
0.03 0.19 0.01840371971504108
0.04 0.19 0.023535849340469924
0.05 0.19 0.02839860746439805
0.06 0.19 0.03303738737449287
0.07 0.19 0.0374834481497356
0.08 0.19 0.041759761692413064
0.09 0.19 0.04588399393641711
0.1 0.19 0.049870192059621246
0.11 0.19 0.05372981817441353
0.12 0.19 0.057472418802596084
0.13 0.19 0.061106078697074226
0.14 0.19 0.06463774042797918
0.15 0.19 0.06807343508618106
0.16 0.19 0.07141845593565219
0.17 0.19 0.07467748767709816
0.18 0.19 0.0778547084338418
0.19 0.19 0.08095386923102599
0.2 0.19 0.08397835749465159
0.21 0.19 0.08693124860061406
0.22 0.19 0.08981534764280097
0.23 0.19 0.0926332241859772
0.24 0.19 0.09538724123012218
0.25 0.19 0.09807957935121811
0.26 0.19 0.10071225733859127
0.27 0.19 0.10328714977768993
0.28 0.19 0.10580600184434366
0.29 0.19 0.10827044216670677
0.3 0.19 0.11068199518834537
0.31 0.19 0.11304208943147881
0.32 0.19 0.11535206703049129
0.33 0.19 0.11761319141839888
0.34 0.19 0.11982665234909529
0.35 0.19 0.12199357490250802
0.36 0.19 0.12411502219691549
0.37 0.19 0.126192000820477
0.38 0.19 0.12822546529562323
0.39 0.19 0.13021632169159325
0.4 0.19 0.1321654310365701
0.41 0.19 0.13407361249381147
0.42 0.19 0.1359416459899639
0.43 0.19 0.13777027485627993
0.44 0.19 0.13956020812265557
0.45 0.19 0.14131212244649483
0.46 0.19 0.14302666427490213
0.47 0.19 0.14470445135954535
0.48 0.19 0.14634607448888054
0.49 0.19 0.147952098842891
0.5 0.19 0.1495230658683434
0.51 0.19 0.1510594920448344
0.52 0.19 0.15256187476211294
0.53 0.19 0.15403068866158445
0.54 0.19 0.15546638911276764
0.55 0.19 0.15686941167672344
0.56 0.19 0.15824017424899622
0.57 0.19 0.15957907697349924
0.58 0.19 0.16088650272603278
0.59 0.19 0.1621628185992898
0.6 0.19 0.16340837528197552
0.61 0.19 0.1646235082196667
0.62 0.19 0.16580853786426242
0.63 0.19 0.16696377008419716
0.64 0.19 0.16808949642888166
0.65 0.19 0.1691859947424237
0.66 0.19 0.1702535281843837
0.67 0.19 0.17129234614941222
0.68 0.19 0.1723026863727751
0.69 0.19 0.17328477097958447
0.7 0.19 0.17423880920426135
0.71 0.19 0.17516499686638168
0.72 0.19 0.17606351569697035
0.73 0.19 0.17693453345715868
0.74 0.19 0.1777782035782774
0.75 0.19 0.17859466472520588
0.76 0.19 0.17938404025944804
0.77 0.19 0.18014643761226393
0.78 0.19 0.18088194745656713
0.79 0.19 0.1815906431353294
0.8 0.19 0.1822725774662082
0.81 0.19 0.1829277853080992
0.82 0.19 0.18355627783928732
0.83 0.19 0.18415804253175452
0.84 0.19 0.18473303912876074
0.85 0.19 0.1852811985372889
0.86 0.19 0.18580241663744745
0.87 0.19 0.1862965502944331
0.88 0.19 0.1867634105859762
0.89 0.19 0.1872027545632589
0.9 0.19 0.1876142741108613
0.91 0.19 0.18799758105776068
0.92 0.19 0.18835218655859842
0.93 0.19 0.18867747157375375
0.94 0.19 0.1889726429208619
0.95 0.19 0.1892366643199229
0.96 0.19 0.18946814024301362
0.97 0.19 0.18966510119896107
0.98 0.19 0.18982454377212163
0.99 0.19 0.1899411628747506
1.0 0.19 0.19000000046760146
0.0 0.2 NaN
0.01 0.2 0.00711304805017305
0.02 0.2 0.013233099717209417
0.03 0.2 0.01887300330512139
0.04 0.2 0.024171941889811695
0.05 0.2 0.029201750997817882
0.06 0.2 0.03400719862772044
0.07 0.2 0.038619170774028475
0.08 0.2 0.04306040139911464
0.09 0.2 0.047348395883816174
0.1 0.2 0.05149709067778187
0.11 0.2 0.0555178692173944
0.12 0.2 0.059420221464265566
0.13 0.2 0.06321219100647012
0.14 0.2 0.06690069039878291
0.15 0.2 0.07049172953342146
0.16 0.2 0.07399058561591532
0.17 0.2 0.07740193274193032
0.18 0.2 0.08072994105987982
0.19 0.2 0.08397835749465159
0.2 0.2 0.08715056754415516
0.21 0.2 0.090249643201591
0.22 0.2 0.09327839178615276
0.23 0.2 0.09623938398362701
0.24 0.2 0.09913498442124025
0.25 0.2 0.10196737631603488
0.26 0.2 0.10473858146777075
0.27 0.2 0.10745047764992685
0.28 0.2 0.11010481356646887
0.29 0.2 0.11270322193677215
0.3 0.2 0.11524723021861201
0.31 0.2 0.11773827102689996
0.32 0.2 0.12017769014300175
0.33 0.2 0.12256675448806187
0.34 0.2 0.12490665797605348
0.35 0.2 0.1271985284724651
0.36 0.2 0.12944343248329013
0.37 0.2 0.13164238007570228
0.38 0.2 0.13379632857173943
0.39 0.2 0.13590618688804998
0.4 0.2 0.1379728195150659
0.41 0.2 0.1399970453543901
0.42 0.2 0.14197964944752683
0.43 0.2 0.14392137545419512
0.44 0.2 0.14582293478575706
0.45 0.2 0.1476850054746884
0.46 0.2 0.1495082350507172
0.47 0.2 0.15129324230600558
0.48 0.2 0.15304061867061425
0.49 0.2 0.15475092976439034
0.5 0.2 0.1564247166940015
0.51 0.2 0.15806249717619786
0.52 0.2 0.1596647667460493
0.53 0.2 0.16123199972264962
0.54 0.2 0.16276465014582284
0.55 0.2 0.16426315269387748
0.56 0.2 0.16572792301239908
0.57 0.2 0.16715935937704884
0.58 0.2 0.1685578421512867
0.59 0.2 0.16992373515497647
0.6 0.2 0.17125738606705979
0.61 0.2 0.17255912652968278
0.62 0.2 0.17382927283519709
0.63 0.2 0.17506812619950432
0.64 0.2 0.1762759730257675
0.65 0.2 0.17745308516512337
0.66 0.2 0.17859972044245653
0.67 0.2 0.1797161210787219
0.68 0.2 0.18080251682728543
0.69 0.2 0.18185912235275142
0.7 0.2 0.18288613776500534
0.71 0.2 0.18388374952715128
0.72 0.2 0.18485212906429183
0.73 0.2 0.18579143289777394
0.74 0.2 0.1867018022575512
0.75 0.2 0.1875833625421354
0.76 0.2 0.1884362227881798
0.77 0.2 0.1892604748160156
0.78 0.2 0.19005619232010715
0.79 0.2 0.19082343017351683
0.8 0.2 0.1915622217957221
0.81 0.2 0.19227257747076748
0.82 0.2 0.19295448664660075
0.83 0.2 0.1936079091716645
0.84 0.2 0.19423277620775722
0.85 0.2 0.19482898475550167
0.86 0.2 0.19539639530836597
0.87 0.2 0.19593482384770983
0.88 0.2 0.19644403569064253
0.89 0.2 0.1969237359096911
0.9 0.2 0.19737355668082898
0.91 0.2 0.1977930407924663
0.92 0.2 0.19818161828105801
0.93 0.2 0.19853857327100666
0.94 0.2 0.19886299451629144
0.95 0.2 0.19915369773188557
0.96 0.2 0.19940909502556917
0.97 0.2 0.19962695273067851
0.98 0.2 0.19980387302774086
0.99 0.2 0.19993386253266843
1.0 0.2 0.20000000002648236
0.0 0.21 NaN
0.01 0.21 0.007248401385544929
0.02 0.21 0.013523076799363234
0.03 0.21 0.019322409527045968
0.04 0.21 0.024782716199300694
0.05 0.21 0.02997457824288327
0.06 0.21 0.034942082662464215
0.07 0.21 0.03971570053259183
0.08 0.21 0.04431789360508559
0.09 0.21 0.04876598043282349
0.1 0.21 0.05307376408219631
0.11 0.21 0.05725252952333078
0.12 0.21 0.061311694308982125
0.13 0.21 0.06525924628891784
0.14 0.21 0.06910205556794076
0.15 0.21 0.0728460986466531
0.16 0.21 0.0764966273536251
0.17 0.21 0.08005829543474716
0.18 0.21 0.08353525783174713
0.19 0.21 0.08693124860061406
0.2 0.21 0.090249643201591
0.21 0.21 0.09349350787559979
0.22 0.21 0.0966656430195285
0.23 0.21 0.09976861497886234
0.24 0.21 0.10280478541981627
0.25 0.21 0.10577633523112133
0.26 0.21 0.10868528467843305
0.27 0.21 0.11153351049838729
0.28 0.21 0.11432276099296959
0.29 0.21 0.117054668330811
0.3 0.21 0.11973076037559924
0.31 0.21 0.1223524710349672
0.32 0.21 0.12492114317662054
0.33 0.21 0.12743804734059577
0.34 0.21 0.12990437734125967
0.35 0.21 0.13232126159518978
0.36 0.21 0.1346897667833164
0.37 0.21 0.13701090367192645
0.38 0.21 0.13928563003288563
0.39 0.21 0.14151485511747924
0.4 0.21 0.14369944304602106
0.41 0.21 0.14584021497131627
0.42 0.21 0.14793795302573337
0.43 0.21 0.1499934027421018
0.44 0.21 0.15200727423942795
0.45 0.21 0.1539802452153267
0.46 0.21 0.15591296247056083
0.47 0.21 0.15780604383717647
0.48 0.21 0.15966008007512578
0.49 0.21 0.16147563481190816
0.5 0.21 0.16325324609020575
0.51 0.21 0.1649934321792096
0.52 0.21 0.16669668542312918
0.53 0.21 0.1683634776852387
0.54 0.21 0.16999426023352396
0.55 0.21 0.17158946469673886
0.56 0.21 0.17314950339175486
0.57 0.21 0.17467477052799035
0.58 0.21 0.17616564286289524
0.59 0.21 0.17762247951141802
0.6 0.21 0.17904562317600076
0.61 0.21 0.18043540040979356
0.62 0.21 0.1817921228430062
0.63 0.21 0.1831160821905632
0.64 0.21 0.18440756152331958
0.65 0.21 0.18566682439233922
0.66 0.21 0.1868941205166159
0.67 0.21 0.1880896849652236
0.68 0.21 0.189253737122724
0.69 0.21 0.19038648273415687
0.7 0.21 0.19148811190921647
0.71 0.21 0.19255879934815134
0.72 0.21 0.1935987045578037
0.73 0.21 0.19460797141644554
0.74 0.21 0.19558672721898857
0.75 0.21 0.1965350824345426
0.76 0.21 0.19745312995548156
0.77 0.21 0.19834094418302403
0.78 0.21 0.19919857995583745
0.79 0.21 0.20002607148995796
0.8 0.21 0.20082342996317962
0.81 0.21 0.20159064339766955
0.82 0.21 0.2023276713218017
0.83 0.21 0.2030344464737448
0.84 0.21 0.20371086797794555
0.85 0.21 0.2043567981933641
0.86 0.21 0.20497205703240165
0.87 0.21 0.20555641762303223
0.88 0.21 0.206109595844214
0.89 0.21 0.2066312409189301
0.9 0.21 0.2071209211667821
0.91 0.21 0.20757810539065524
0.92 0.21 0.20800213696104558
0.93 0.21 0.20839219660551506
0.94 0.21 0.2087472470992165
0.95 0.21 0.20906594693340355
0.96 0.21 0.20934650198870797
0.97 0.21 0.2095863969998677
0.98 0.21 0.20978181536636095
0.99 0.21 0.20992602484101403
1.0 0.21 0.21000000012473943
0.0 0.22 NaN
0.01 0.22 0.007376960576964035
0.02 0.22 0.013800047689872755
0.03 0.22 0.01975316187743276
0.04 0.22 0.02536965781627395
0.05 0.22 0.030718796992593285
0.06 0.22 0.03584393721143321
0.07 0.22 0.04077509763879097
0.08 0.22 0.045534438916706846
0.09 0.22 0.05013906822446372
0.1 0.22 0.05460263473057435
0.11 0.22 0.05893630925257696
0.12 0.22 0.06314942090837058
0.13 0.22 0.06724988856871782
0.14 0.22 0.07124452889705875
0.15 0.22 0.07513927517121892
0.16 0.22 0.07893934399876162
0.17 0.22 0.08264936101471113
0.18 0.22 0.08627345707881398
0.19 0.22 0.08981534764280097
0.2 0.22 0.09327839178615276
0.21 0.22 0.0966656430195285
0.22 0.22 0.09997988988802703
0.23 0.22 0.10322368947605783
0.24 0.22 0.10639939584294626
0.25 0.22 0.10950918223246348
0.26 0.22 0.11255506443847552
0.27 0.22 0.11553891235787143
0.28 0.22 0.118462471637412
0.29 0.22 0.12132737003823259
0.3 0.22 0.12413513231726543
0.31 0.22 0.12688718818099057
0.32 0.22 0.12958488121409042
0.33 0.22 0.13222947626095652
0.34 0.22 0.1348221661703258
0.35 0.22 0.13736407649333457
0.36 0.22 0.13985627304307388
0.37 0.22 0.14229976365793565
0.38 0.22 0.14469550469483564
0.39 0.22 0.14704440324802825
0.4 0.22 0.14934732133276163
0.41 0.22 0.15160507896235992
0.42 0.22 0.1538184546784784
0.43 0.22 0.1559881930781279
0.44 0.22 0.15811500092379574
0.45 0.22 0.16019955418042414
0.46 0.22 0.1622424969050098
0.47 0.22 0.1642444442845732
0.48 0.22 0.166205983164022
0.49 0.22 0.16812767454312558
0.5 0.22 0.1700100550618316
0.51 0.22 0.17185363672992535
0.52 0.22 0.17365890956670357
0.53 0.22 0.1754263398161237
0.54 0.22 0.177156375953181
0.55 0.22 0.17884944435228742
0.56 0.22 0.18050595273504802
0.57 0.22 0.18212629044379083
0.58 0.22 0.18371082649706638
0.59 0.22 0.1852599164366076
0.6 0.22 0.18677389572177047
0.61 0.22 0.18825308420627715
0.62 0.22 0.18969778524912095
0.63 0.22 0.19110828624514883
0.64 0.22 0.1924848588189413
0.65 0.22 0.19382775898661334
0.66 0.22 0.19513722725727756
0.67 0.22 0.19641348869526626
0.68 0.22 0.19765675309890265
0.69 0.22 0.1988672138227493
0.7 0.22 0.2000450497998179
0.71 0.22 0.2011904232538317
0.72 0.22 0.20230347988588884
0.73 0.22 0.20338434891557605
0.74 0.22 0.20443314244557553
0.75 0.22 0.20544995426519533
0.76 0.22 0.20643485939755005
0.77 0.22 0.20738791304678147
0.78 0.22 0.20830914936026243
0.79 0.22 0.20919857999517705
0.8 0.22 0.21005619234774053
0.81 0.22 0.21088194744862843
0.82 0.22 0.21167577807074
0.83 0.22 0.21243758305757096
0.84 0.22 0.21316722850272782
0.85 0.22 0.2138645384475472
0.86 0.22 0.21452929167415324
0.87 0.22 0.21516121299265117
0.88 0.22 0.21575996658892038
0.89 0.22 0.21632514180109758
0.9 0.22 0.2168562388958747
0.91 0.22 0.21735264804217957
0.92 0.22 0.2178136202366181
0.93 0.22 0.21823822629726072
0.94 0.22 0.2186252954431211
0.95 0.22 0.21897331751000035
0.96 0.22 0.21928028176665276
0.97 0.22 0.21954337378884448
0.98 0.22 0.21975832716885427
0.99 0.22 0.21991763053405478
1.0 0.22 0.22000000000968212
0.0 0.23 NaN
0.01 0.23 0.007499192252948586
0.02 0.23 0.014064829985230613
0.03 0.23 0.02016636372815962
0.04 0.23 0.025934109699119908
0.05 0.23 0.03143595397993648
0.06 0.23 0.03671448377339112
0.07 0.23 0.04179923408646959
0.08 0.23 0.04671203850118078
0.09 0.23 0.051469771742188884
0.1 0.23 0.05608591113514618
0.11 0.23 0.06057149731927439
0.12 0.23 0.06493575790247005
0.13 0.23 0.06918653234581021
0.14 0.23 0.0733305722727708
0.15 0.23 0.07737375778483041
0.16 0.23 0.08132126297170668
0.17 0.23 0.08517767697872232
0.18 0.23 0.08894710113788698
0.19 0.23 0.0926332241859772
0.2 0.23 0.09623938398362701
0.21 0.23 0.09976861497886234
0.22 0.23 0.10322368947605783
0.23 0.23 0.10660715049103177
0.24 0.23 0.10992133941256227
0.25 0.23 0.11316841928056275
0.26 0.23 0.1163503948583359
0.27 0.23 0.11946912933086218
0.28 0.23 0.12252635910390994
0.29 0.23 0.12552370477493738
0.3 0.23 0.12846268537247124
0.31 0.23 0.13134472422027077
0.32 0.23 0.13417115972912422
0.33 0.23 0.13694325142855496
0.34 0.23 0.13966218708734926
0.35 0.23 0.14232908833604552
0.36 0.23 0.14494501588713646
0.37 0.23 0.14751097351507453
0.38 0.23 0.15002791341153465
0.39 0.23 0.1524967385728741
0.4 0.23 0.15491830687852673
0.41 0.23 0.15729343384394615
0.42 0.23 0.15962289535754337
0.43 0.23 0.16190743022993526
0.44 0.23 0.16414774227266682
0.45 0.23 0.16634450242729792
0.46 0.23 0.16849835054968518
0.47 0.23 0.17060989731065884
0.48 0.23 0.17267972527105666
0.49 0.23 0.17470839071697333
0.5 0.23 0.17669642478799658
0.51 0.23 0.17864433454441572
0.52 0.23 0.18055260420494892
0.53 0.23 0.1824216959261328
0.54 0.23 0.18425205080465892
0.55 0.23 0.18604408962262872
0.56 0.23 0.18779821390759113
0.57 0.23 0.18951480536823256
0.58 0.23 0.19119422765282418
0.59 0.23 0.1928368274883224
0.6 0.23 0.19444293325045384
0.61 0.23 0.1960128563753172
0.62 0.23 0.19754689175963241
0.63 0.23 0.19904531782807733
0.64 0.23 0.2005083965557139
0.65 0.23 0.20193637395033767
0.66 0.23 0.2033294799280028
0.67 0.23 0.20468792904256414
0.68 0.23 0.20601191677295613
0.69 0.23 0.20730162706208266
0.7 0.23 0.20855722338708094
0.71 0.23 0.20977885459478934
0.72 0.23 0.21096665152858124
0.73 0.23 0.21212072712149505
0.74 0.23 0.21324117617385294
0.75 0.23 0.2143280745809459
0.76 0.23 0.21538147778788583
0.77 0.23 0.21640142004712518
0.78 0.23 0.21738791304720806
0.79 0.23 0.2183409442277797
0.8 0.23 0.21926047485161712
0.81 0.23 0.2201464376509243
0.82 0.23 0.22099873406177506
0.83 0.23 0.2218172312965163
0.84 0.23 0.22260175573633265
0.85 0.23 0.22335209280629753
0.86 0.23 0.22406797578681836
0.87 0.23 0.2247490805120268
0.88 0.23 0.22539501364202552
0.89 0.23 0.22600530222392198
0.9 0.23 0.22657937399363998
0.91 0.23 0.22711653556514574
0.92 0.23 0.22761594033837293
0.93 0.23 0.22807654257193896
0.94 0.23 0.22849702946975245
0.95 0.23 0.22887571411267832
0.96 0.23 0.22921035474319554
0.97 0.23 0.2294978200538687
0.98 0.23 0.22973336962502247
0.99 0.23 0.22990865974492425
1.0 0.23 0.2300000000369228
0.0 0.24 NaN
0.01 0.24 0.007615515675294382
0.02 0.24 0.014318162075416285
0.03 0.24 0.02056301483193993
0.04 0.24 0.026477291389762028
0.05 0.24 0.03212745638281194
0.06 0.24 0.0375552907751633
0.07 0.24 0.04278981727200882
0.08 0.24 0.04785251988722063
0.09 0.24 0.0527600217150674
0.1 0.24 0.05752561288468114
0.11 0.24 0.06216018985923176
0.12 0.24 0.0666728663022768
0.13 0.24 0.07107139143443544
0.14 0.24 0.07536244266982339
0.15 0.24 0.07955183997440891
0.16 0.24 0.08364470549324052
0.17 0.24 0.08764558563904927
0.18 0.24 0.09155854500213084
0.19 0.24 0.09538724123012218
0.2 0.24 0.09913498442124025
0.21 0.24 0.10280478541981629
0.22 0.24 0.10639939584294623
0.23 0.24 0.10992133941256227
0.24 0.24 0.11337294179539757
0.25 0.24 0.11675635101332706
0.26 0.24 0.12007355846171261
0.27 0.24 0.12332641536332323
0.28 0.24 0.1265166467020897
0.29 0.24 0.12964586404453138
0.3 0.24 0.1327155757198055
0.31 0.24 0.13572719704909667
0.32 0.24 0.13868205803922434
0.33 0.24 0.14158141101539476
0.34 0.24 0.14442643528318672
0.35 0.24 0.1472182469040822
0.36 0.24 0.14995789864371337
0.37 0.24 0.15264638894244695
0.38 0.24 0.15528466309565067
0.39 0.24 0.15787361900158378
0.4 0.24 0.16041410576918552
0.41 0.24 0.16290693566101366
0.42 0.24 0.16535287829560302
0.43 0.24 0.16775266492457314
0.44 0.24 0.17010699539500027
0.45 0.24 0.1724165332529596
0.46 0.24 0.17468191323649032
0.47 0.24 0.17690374553558488
0.48 0.24 0.17908258855701828
0.49 0.24 0.18121901025799528
0.5 0.24 0.18331352924476046
0.51 0.24 0.18536664597920646
0.52 0.24 0.18737883783201456
0.53 0.24 0.1893505599200595
0.54 0.24 0.1912822460069179
0.55 0.24 0.19317430948011385
0.56 0.24 0.19502714368456334
0.57 0.24 0.19684112291068337
0.58 0.24 0.19861660241532259
0.59 0.24 0.20035391947012574
0.6 0.24 0.20205339385870355
0.61 0.24 0.20371532736846096
0.62 0.24 0.20534000492712443
0.63 0.24 0.20692769463921032
0.64 0.24 0.2084786476700761
0.65 0.24 0.20999309895206264
0.66 0.24 0.21147126566203184
0.67 0.24 0.21291334904277678
0.68 0.24 0.21431953434902895
0.69 0.24 0.2156899886722233
0.7 0.24 0.2170248624547432
0.71 0.24 0.218324287547565
0.72 0.24 0.21958837922118574
0.73 0.24 0.22081723270135556
0.74 0.24 0.2220109241747106
0.75 0.24 0.22316950973885805
0.76 0.24 0.22429302369943116
0.77 0.24 0.22538147775163841
0.78 0.24 0.22643486027621582
0.79 0.24 0.22745312998949077
0.8 0.24 0.22843622280715684
0.81 0.24 0.22938404028382345
0.82 0.24 0.2302964509745339
0.83 0.24 0.2311732857544036
0.84 0.24 0.23201433385259088
0.85 0.24 0.23281933459300888
0.86 0.24 0.23358797564758382
0.87 0.24 0.2343198792205886
0.88 0.24 0.23501459367274075
0.89 0.24 0.23567157747274914
0.9 0.24 0.23629018299171917
0.91 0.24 0.236869628415989
0.92 0.24 0.23740896385067972
0.93 0.24 0.23790702080119594
0.94 0.24 0.2383623428263319
0.95 0.24 0.23877303775216444
0.96 0.24 0.23913663833954046
0.97 0.24 0.23944967259487834
0.98 0.24 0.23970689868175132
0.99 0.24 0.23989909206552099
1.0 0.24 0.2400000000961789
0.0 0.25 NaN
0.01 0.25 0.007726309259931647
0.02 0.25 0.014560713695030161
0.03 0.25 0.02094402435058264
0.04 0.25 0.0270003147912947
0.05 0.25 0.03279458925811174
0.06 0.25 0.038367792443292414
0.07 0.25 0.04374841091380184
0.08 0.25 0.04895755851816263
0.09 0.25 0.054011590533486795
0.1 0.25 0.058923595185134396
0.11 0.25 0.06370431231726223
0.12 0.25 0.06836273221840385
0.13 0.25 0.07290650320333641
0.14 0.25 0.07734222035568827
0.15 0.25 0.08167563478400859
0.16 0.25 0.08591181107083896
0.17 0.25 0.0900552460424311
0.18 0.25 0.09410996188285263
0.19 0.25 0.09807957935121811
0.2 0.25 0.10196737631603488
0.21 0.25 0.10577633523112133
0.22 0.25 0.10950918223246345
0.23 0.25 0.11316841928056275
0.24 0.25 0.11675635101332706
0.25 0.25 0.12027510739690901
0.26 0.25 0.12372666317295813
0.27 0.25 0.12711285435491265
0.28 0.25 0.13043539177209224
0.29 0.25 0.1336958740674062
0.3 0.25 0.13689579733686696
0.31 0.25 0.14003656597625633
0.32 0.25 0.14311949889386974
0.33 0.25 0.14614583821604588
0.34 0.25 0.14911675477304867
0.35 0.25 0.15203335405458293
0.36 0.25 0.1548966811490973
0.37 0.25 0.1577077253955703
0.38 0.25 0.16046742410586856
0.39 0.25 0.16317666533839895
0.4 0.25 0.1658362942140721
0.41 0.25 0.1684471121068675
0.42 0.25 0.1710098813473299
0.43 0.25 0.1735253271619929
0.44 0.25 0.17599413995393914
0.45 0.25 0.17841697713670965
0.46 0.25 0.18079446494884419
0.47 0.25 0.18312720020784104
0.48 0.25 0.18541575174087796
0.49 0.25 0.18766066156469272
0.5 0.25 0.18986244640329822
0.51 0.25 0.19202159871647068
0.52 0.25 0.19413858750019505
0.53 0.25 0.19621385957744286
0.54 0.25 0.19824784011311725
0.55 0.25 0.2002409335114083
0.56 0.25 0.20219352407778945
0.57 0.25 0.20410597658136254
0.58 0.25 0.20597863693884885
0.59 0.25 0.20781183213878285
0.6 0.25 0.20960587898066196
0.61 0.25 0.21136104593368119
0.62 0.25 0.21307763201152996
0.63 0.25 0.21475587838866947
0.64 0.25 0.21639603176904434
0.65 0.25 0.21799831277100587
0.66 0.25 0.21956292203635272
0.67 0.25 0.22109005096255868
0.68 0.25 0.2225798681033487
0.69 0.25 0.22403252564070117
0.7 0.25 0.22544815768631132
0.71 0.25 0.22682688009323324
0.72 0.25 0.2281687886197528
0.73 0.25 0.22947396090646413
0.74 0.25 0.23074245260798779
0.75 0.25 0.2319743036614942
0.76 0.25 0.2331695102082443
0.77 0.25 0.23432807502357106
0.78 0.25 0.2354499542422678
0.79 0.25 0.2365350824488232
0.8 0.25 0.23758336254287377
0.81 0.25 0.23859466472127866
0.82 0.25 0.2395688226178046
0.83 0.25 0.24050562913360343
0.84 0.25 0.2414048314849757
0.85 0.25 0.24226612553869253
0.86 0.25 0.2430891454907888
0.87 0.25 0.24387345972327992
0.88 0.25 0.24461855332873375
0.89 0.25 0.24532381519885962
0.9 0.25 0.24598851662080118
0.91 0.25 0.2466117818789044
0.92 0.25 0.24719255220722022
0.93 0.25 0.24772953182674964
0.94 0.25 0.2482211000363287
0.95 0.25 0.24866518548838668
0.96 0.25 0.24905904665715323
0.97 0.25 0.24939886500345002
0.98 0.25 0.24967886992685429
0.99 0.25 0.24988890619079798
1.0 0.25 0.2500000001306276
0.0 0.26 NaN
0.01 0.26 0.007831915908328496
0.02 0.26 0.014793094681295336
0.03 0.26 0.02131022307393693
0.04 0.26 0.027504197589537385
0.05 0.26 0.03343853083080138
0.06 0.26 0.039153305912287314
0.07 0.26 0.04467645200054158
0.08 0.26 0.05002869590335543
0.09 0.26 0.05522610980811233
0.1 0.26 0.060281567715117244
0.11 0.26 0.06520564207615998
0.12 0.26 0.07000718933335132
0.13 0.26 0.0746937490494089
0.14 0.26 0.07927182585481946
0.15 0.26 0.08374709552953834
0.16 0.26 0.08812455833754708
0.17 0.26 0.09240865577867527
0.18 0.26 0.09660336248339742
0.19 0.26 0.10071225733859127
0.2 0.26 0.10473858146777075
0.21 0.26 0.10868528467843305
0.22 0.26 0.11255506443847552
0.23 0.26 0.1163503948583359
0.24 0.26 0.12007355846171261
0.25 0.26 0.12372666317295813
0.26 0.26 0.1273116640351266
0.27 0.26 0.13083037847820717
0.28 0.26 0.13428450085568916
0.29 0.26 0.13767561395042016
0.3 0.26 0.14100519960132157
0.31 0.26 0.1442746481512937
0.32 0.26 0.14748526553081953
0.33 0.26 0.15063828165603477
0.34 0.26 0.15373485563196485
0.35 0.26 0.15677608166791754
0.36 0.26 0.15976299422263449
0.37 0.26 0.1626965721515739
0.38 0.26 0.1655777422085406
0.39 0.26 0.16840738401687727
0.4 0.26 0.1711863317054706
0.41 0.26 0.17391537766616152
0.42 0.26 0.17659527495050292
0.43 0.26 0.17922674018694526
0.44 0.26 0.18181045337298593
0.45 0.26 0.18434706339363777
0.46 0.26 0.18683718749246603
0.47 0.26 0.18928141377760863
0.48 0.26 0.19168030165244268
0.49 0.26 0.19403438393292652
0.5 0.26 0.19634416807803828
0.51 0.26 0.19861013705198335
0.52 0.26 0.20083275046848276
0.53 0.26 0.20301244524207365
0.54 0.26 0.2051496367414185
0.55 0.26 0.2072447192127735
0.56 0.26 0.20929806658614183
0.57 0.26 0.21131003299061807
0.58 0.26 0.21328095330374214
0.59 0.26 0.21521114356257
0.6 0.26 0.21710090102796253
0.61 0.26 0.21895050500837787
0.62 0.26 0.22076021689783942
0.63 0.26 0.22253027999886438
0.64 0.26 0.22426092011065554
0.65 0.26 0.2259523451220625
0.66 0.26 0.22760474517558335
0.67 0.26 0.22921829249407558
0.68 0.26 0.23079314113752736
0.69 0.26 0.23232942669360757
0.7 0.26 0.23382726588268876
0.71 0.26 0.23528675626566886
0.72 0.26 0.23670797422518258
0.73 0.26 0.23809097713432437
0.74 0.26 0.2394357994426616
0.75 0.26 0.24074245261284852
0.76 0.26 0.24201092418105744
0.77 0.26 0.2432411761425815
0.78 0.26 0.24443314242750905
0.79 0.26 0.2455867272355052
0.8 0.26 0.24670180225781968
0.81 0.26 0.24777820357751387
0.82 0.26 0.2488157279133652
0.83 0.26 0.24981412808163295
0.84 0.26 0.25077310751110204
0.85 0.26 0.25169231353825205
0.86 0.26 0.2525713295994568
0.87 0.26 0.2534096619799646
0.88 0.26 0.25420673270150496
0.89 0.26 0.2549618546632958
0.9 0.26 0.2556742146246813
0.91 0.26 0.25634284088472925
0.92 0.26 0.256966561281524
0.93 0.26 0.25754394194343744
0.94 0.26 0.2580731980261529
0.95 0.26 0.258552051538233
0.96 0.26 0.2589774916191426
0.97 0.26 0.2593453293143352
0.98 0.26 0.25964923763880576
0.99 0.26 0.2598780803355981
1.0 0.26 0.26000000006310897
0.0 0.27 NaN
0.01 0.27 0.00793264752494972
0.02 0.27 0.01501586231761718
0.03 0.27 0.02166237212121037
0.04 0.27 0.027989874103659076
0.05 0.27 0.034060364850276
0.06 0.27 0.039913044111555954
0.07 0.27 0.04557526584506733
0.08 0.27 0.05106735466329352
0.09 0.27 0.05640508729836393
0.1 0.27 0.061601111191916254
0.11 0.27 0.06666582249030613
0.12 0.27 0.07160793494819992
0.13 0.27 0.07643487143921919
0.14 0.27 0.08115303955572957
0.15 0.27 0.08576803474743112
0.16 0.27 0.09028478235874383
0.17 0.27 0.09470766846876194
0.18 0.27 0.09904061371971191
0.19 0.27 0.10328714977768993
0.2 0.27 0.10745047764992685
0.21 0.27 0.11153351049838729
0.22 0.27 0.11553891235787143
0.23 0.27 0.11946912933086218
0.24 0.27 0.12332641536332323
0.25 0.27 0.12711285435491265
0.26 0.27 0.13083037847820717
0.27 0.27 0.1344807845165429
0.28 0.27 0.1380657473055585
0.29 0.27 0.1415868315159563
0.3 0.27 0.1450455036576478
0.31 0.27 0.14844313313714677
0.32 0.27 0.15178101570852695
0.33 0.27 0.15506036526083292
0.34 0.27 0.15828232715442003
0.35 0.27 0.16144798272330133
0.36 0.27 0.16455835372521274
0.37 0.27 0.16761440596539423
0.38 0.27 0.17061705585084652
0.39 0.27 0.1735671702707858
0.4 0.27 0.17646557266928925
0.41 0.27 0.17931304443556598
0.42 0.27 0.18211032770580002
0.43 0.27 0.18485812785943978
0.44 0.27 0.18755711551753793
0.45 0.27 0.19020792858147342
0.46 0.27 0.19281117378016954
0.47 0.27 0.19536742833250875
0.48 0.27 0.19787724155279576
0.49 0.27 0.2003411357964917
0.5 0.27 0.20275960780909802
0.51 0.27 0.20513313058859828
0.52 0.27 0.20746215094434053
0.53 0.27 0.20974709686230855
0.54 0.27 0.21198837190202138
0.55 0.27 0.21418635965475116
0.56 0.27 0.21634142042787222
0.57 0.27 0.2184538985686925
0.58 0.27 0.2205241160245514
0.59 0.27 0.222552376729603
0.6 0.27 0.22453896630577463
0.61 0.27 0.22648414654530696
0.62 0.27 0.2283881697809403
0.63 0.27 0.23025126364185242
0.64 0.27 0.23207363927201935
0.65 0.27 0.23385548963175457
0.66 0.27 0.23559698910425175
0.67 0.27 0.23729829353622536
0.68 0.27 0.23895953997372715
0.69 0.27 0.24058084612602837
0.7 0.27 0.24216231007378294
0.71 0.27 0.24370400954720037
0.72 0.27 0.24520600150001148
0.73 0.27 0.24666831985254428
0.74 0.27 0.24809097720429305
0.75 0.27 0.24947396101646807
0.76 0.27 0.25081723281190543
0.77 0.27 0.2521207270562024
0.78 0.27 0.25338434898189727
0.79 0.27 0.2546079715281098
0.8 0.27 0.2557914330101746
0.81 0.27 0.25693453354707174
0.82 0.27 0.2580370309210199
0.83 0.27 0.25909863594996085
0.84 0.27 0.2601190060200117
0.85 0.27 0.26109773805895026
0.86 0.27 0.26203435940219616
0.87 0.27 0.2629283169833624
0.88 0.27 0.26377895992246303
0.89 0.27 0.26458552676431063
0.9 0.27 0.26534711490793894
0.91 0.27 0.266062650778821
0.92 0.27 0.26673084155066346
0.93 0.27 0.2673501125613319
0.94 0.27 0.2679185057560747
0.95 0.27 0.2684335266564122
0.96 0.27 0.2688918824095496
0.97 0.27 0.2692889954700973
0.98 0.27 0.2696179548184005
0.99 0.27 0.26986659205813757
1.0 0.27 0.27000000007073804
0.0 0.28 NaN
0.01 0.28 0.008028788774782799
0.02 0.28 0.015229527552449218
0.03 0.28 0.022001171249395914
0.04 0.28 0.028458205365176927
0.05 0.28 0.03466109124560961
0.06 0.28 0.04064812768489171
0.07 0.28 0.046446078250040615
0.08 0.28 0.052074855013938146
0.09 0.28 0.057549919009025445
0.1 0.28 0.06288369131711583
0.11 0.28 0.06808637869437266
0.12 0.28 0.07316654490977836
0.13 0.28 0.07813148930497106
0.14 0.28 0.0829875160849677
0.15 0.28 0.08774013158187412
0.16 0.28 0.0923941931828671
0.17 0.28 0.09695400889266202
0.18 0.28 0.10142345192311061
0.19 0.28 0.10580600184434366
0.2 0.28 0.11010481356646887
0.21 0.28 0.11432276099296959
0.22 0.28 0.118462471637412
0.23 0.28 0.12252635910390994
0.24 0.28 0.1265166467020897
0.25 0.28 0.13043539177209224
0.26 0.28 0.13428450085568916
0.27 0.28 0.1380657473055585
0.28 0.28 0.1417807841442132
0.29 0.28 0.14543115636241968
0.3 0.28 0.14901830763693755
0.31 0.28 0.1525435958558345
0.32 0.28 0.1560082974349203
0.33 0.28 0.15941360282495518
0.34 0.28 0.16276065044395027
0.35 0.28 0.16605050371756333
0.36 0.28 0.16928416987436676
0.37 0.28 0.17246260167107877
0.38 0.28 0.17558670119782918
0.39 0.28 0.17865732249915964
0.4 0.28 0.18167527661745198
0.41 0.28 0.18464133197359597
0.42 0.28 0.1875562186179573
0.43 0.28 0.1904206298405083
0.44 0.28 0.19323522496953122
0.45 0.28 0.1960006280985777
0.46 0.28 0.1987174363667848
0.47 0.28 0.20138621386845051
0.48 0.28 0.20400749896198142
0.49 0.28 0.20658180203274187
0.5 0.28 0.20910960799190173
0.51 0.28 0.21159137732178435
0.52 0.28 0.21402754675642907
0.53 0.28 0.2164185315997597
0.54 0.28 0.21876471967809297
0.55 0.28 0.22106648550248628
0.56 0.28 0.22332417735072263
0.57 0.28 0.22553812456547503
0.58 0.28 0.22770863735725624
0.59 0.28 0.22983600350816863
0.6 0.28 0.2319204961135009
0.61 0.28 0.2339623659368772
0.62 0.28 0.23596184600250594
0.63 0.28 0.2379191506264501
0.64 0.28 0.23983447794562346
0.65 0.28 0.24170799610550603
0.66 0.28 0.24353987122671036
0.67 0.28 0.24533024030649114
0.68 0.28 0.24707921757321633
0.69 0.28 0.2487869063963136
0.7 0.28 0.25045338335418216
0.71 0.28 0.2520787054139848
0.72 0.28 0.2536629074297074
0.73 0.28 0.2552060014749875
0.74 0.28 0.2567079742753514
0.75 0.28 0.25816878866176934
0.76 0.28 0.25958837931509915
0.77 0.28 0.26096665157207544
0.78 0.28 0.26230347983983143
0.79 0.28 0.26359870466458685
0.8 0.28 0.26485212917492024
0.81 0.28 0.2660635157904907
0.82 0.28 0.26723258161715485
0.83 0.28 0.2683589931285162
0.84 0.28 0.26944235964561825
0.85 0.28 0.2704822253945258
0.86 0.28 0.27147805960139487
0.87 0.28 0.27242924419691505
0.88 0.28 0.27333505869920366
0.89 0.28 0.27419465683736266
0.9 0.28 0.27500704602710774
0.91 0.28 0.27577104524561724
0.92 0.28 0.27648523832445976
0.93 0.28 0.27714790025139363
0.94 0.28 0.2777568939649208
0.95 0.28 0.27830949818502826
0.96 0.28 0.2788021252363041
0.97 0.28 0.2792297911828841
0.98 0.28 0.27958497280226147
0.99 0.28 0.2798544180046011
1.0 0.28 0.2800000000750994
0.0 0.29 NaN
0.01 0.29 0.008120600290506468
0.02 0.29 0.015434560286807505
0.03 0.29 0.022327265784281156
0.04 0.29 0.028909986891835455
0.05 0.29 0.03524163538617265
0.06 0.29 0.04135959511434295
0.07 0.29 0.04729002683996819
0.08 0.29 0.0530524114548752
0.09 0.29 0.058661903501302876
0.1 0.29 0.06413067100605574
0.11 0.29 0.06946872960736139
0.12 0.29 0.07468448634772709
0.13 0.29 0.07978511036805311
0.14 0.29 0.08477679792099121
0.15 0.29 0.08966496011875304
0.16 0.29 0.09445437425754676
0.17 0.29 0.0991492860072005
0.18 0.29 0.10375349924293416
0.19 0.29 0.10827044216670677
0.2 0.29 0.11270322193677215
0.21 0.29 0.117054668330811
0.22 0.29 0.12132737003823259
0.23 0.29 0.12552370477493738
0.24 0.29 0.12964586404453138
0.25 0.29 0.1336958740674062
0.26 0.29 0.13767561395042016
0.27 0.29 0.1415868315159563
0.28 0.29 0.14543115636241966
0.29 0.29 0.149210108014282
0.3 0.29 0.1529251132260616
0.31 0.29 0.15657750724410402
0.32 0.29 0.16016854523763172
0.33 0.29 0.1636994086739437
0.34 0.29 0.16717120787622236
0.35 0.29 0.17058499492135493
0.36 0.29 0.17394176032945227
0.37 0.29 0.17724244137651438
0.38 0.29 0.18048792504067676
0.39 0.29 0.18367905330057818
0.4 0.29 0.18681661650610137
0.41 0.29 0.18990137537181126
0.42 0.29 0.1929340443160552
0.43 0.29 0.1959153032225252
0.44 0.29 0.19884579749239975
0.45 0.29 0.2017261400950779
0.46 0.29 0.20455691313216037
0.47 0.29 0.20733866892687736
0.48 0.29 0.21007193213550568
0.49 0.29 0.21275720050382219
0.5 0.29 0.21539494617784247
0.51 0.29 0.2179856164281231
0.52 0.29 0.22052963485175664
0.53 0.29 0.22302740234892265
0.54 0.29 0.22547929722480184
0.55 0.29 0.22788567666562093
0.56 0.29 0.23024687697562726
0.57 0.29 0.2325632113453936
0.58 0.29 0.23483497713904722
0.59 0.29 0.23706244897467338
0.6 0.29 0.2392458827921649
0.61 0.29 0.24138551473261466
0.62 0.29 0.24348156194511167
0.63 0.29 0.24553422271783554
0.64 0.29 0.24754367543851333
0.65 0.29 0.2495100793481081
0.66 0.29 0.2514335751025744
0.67 0.29 0.2533142798564282
0.68 0.29 0.25515229556511937
0.69 0.29 0.2569477000004817
0.7 0.29 0.2587005503442406
0.71 0.29 0.2604108815289873
0.72 0.29 0.2620787053737265
0.73 0.29 0.263704009770019
0.74 0.29 0.26528675622887715
0.75 0.29 0.26682687984502673
0.76 0.29 0.2683242877217635
0.77 0.29 0.26977885473873686
0.78 0.29 0.27119042509350383
0.79 0.29 0.27255879931566335
0.8 0.29 0.27388374957924744
0.81 0.29 0.27516499692732954
0.82 0.29 0.2764022159093967
0.83 0.29 0.27759502683958337
0.84 0.29 0.2787429888052215
0.85 0.29 0.2798455910305685
0.86 0.29 0.28090224216367965
0.87 0.29 0.28191225695911304
0.88 0.29 0.2828748392585873
0.89 0.29 0.28378906030182005
0.9 0.29 0.2846538291022644
0.91 0.29 0.28546785430110616
0.92 0.29 0.286229589693459
0.93 0.29 0.2869371571027198
0.94 0.29 0.28758822905959674
0.95 0.29 0.28817984981168054
0.96 0.29 0.2887081236429359
0.97 0.29 0.289167641950105
0.98 0.29 0.2895502415424217
0.99 0.29 0.2898415341856373
1.0 0.29 0.2900000001978927
0.0 0.3 NaN
0.01 0.3 0.008208321411242588
0.02 0.3 0.015631393921026717
0.03 0.3 0.022641252482555992
0.04 0.3 0.029345955623739043
0.05 0.3 0.03580285588626254
0.06 0.3 0.04204841071196619
0.07 0.3 0.04810816675131018
0.08 0.3 0.054001170683058944
0.09 0.3 0.059742249628477524
0.1 0.3 0.0653433205117857
0.11 0.3 0.07081419876556193
0.12 0.3 0.07616312805176181
0.13 0.3 0.08139714233702178
0.14 0.3 0.08652232316224578
0.15 0.3 0.0915439859474548
0.16 0.3 0.09646682205474003
0.17 0.3 0.10129500428456865
0.18 0.3 0.10603227176076647
0.19 0.3 0.11068199518834539
0.2 0.3 0.11524723021861201
0.21 0.3 0.11973076037559924
0.22 0.3 0.12413513231726543
0.23 0.3 0.12846268537247124
0.24 0.3 0.1327155757198055
0.25 0.3 0.13689579733686696
0.26 0.3 0.14100519960132157
0.27 0.3 0.1450455036576478
0.28 0.3 0.14901830763693755
0.29 0.3 0.1529251132260616
0.3 0.3 0.15676732068555133
0.31 0.3 0.16054624417489086
0.32 0.3 0.16426311766977256
0.33 0.3 0.16791910248341907
0.34 0.3 0.1715152923914957
0.35 0.3 0.17505271879394257
0.36 0.3 0.1785323555769303
0.37 0.3 0.18195512343346887
0.38 0.3 0.1853218920004922
0.39 0.3 0.1886334865543449
0.4 0.3 0.1918906868202208
0.41 0.3 0.19509423318293462
0.42 0.3 0.19824482681802905
0.43 0.3 0.20134313297834272
0.44 0.3 0.20438978266531094
0.45 0.3 0.2073853745204564
0.46 0.3 0.21033047625934825
0.47 0.3 0.21322562678457335
0.48 0.3 0.21607133552201468
0.49 0.3 0.2188680872646277
0.5 0.3 0.22161634742154812
0.51 0.3 0.22431652619063544
0.52 0.3 0.22696905627777808
0.53 0.3 0.2295743161336405
0.54 0.3 0.23213267141528715
0.55 0.3 0.23464446006046372
0.56 0.3 0.23711000749741906
0.57 0.3 0.23952961251166355
0.58 0.3 0.24190355494906313
0.59 0.3 0.24423209438365184
0.6 0.3 0.2465154709365849
0.61 0.3 0.24875390465406302
0.62 0.3 0.25094759560121693
0.63 0.3 0.2530967244485409
0.64 0.3 0.2552014524677762
0.65 0.3 0.257261920212318
0.66 0.3 0.2592782483984995
0.67 0.3 0.2612505372724953
0.68 0.3 0.2631788657885037
0.69 0.3 0.26506329130635087
0.7 0.3 0.26690384888109725
0.71 0.3 0.2687005503442071
0.72 0.3 0.2704533833172161
0.73 0.3 0.27216231000704444
0.74 0.3 0.27382726709043054
0.75 0.3 0.27544815866756506
0.76 0.3 0.27702486221310224
0.77 0.3 0.2785572235374956
0.78 0.3 0.28004504996695895
0.79 0.3 0.2814881118311694
0.8 0.3 0.282886137694439
0.81 0.3 0.2842388092165124
0.82 0.3 0.2855457566012847
0.83 0.3 0.2868065521310441
0.84 0.3 0.2880207025840932
0.85 0.3 0.28918763995707186
0.86 0.3 0.2903067099081574
0.87 0.3 0.2913771573642883
0.88 0.3 0.2923981081973398
0.89 0.3 0.29336854560519615
0.9 0.3 0.29428727866452287
0.91 0.3 0.29515290057181465
0.92 0.3 0.29596373022367256
0.93 0.3 0.29671772873682556
0.94 0.3 0.2974123731748144
0.95 0.3 0.29804446116654604
0.96 0.3 0.29860977757207524
0.97 0.3 0.29910247071193935
0.98 0.3 0.2995137088994316
0.99 0.3 0.29982791536095604
1.0 0.3 0.30000000776810043
0.0 0.31 NaN
0.01 0.31 0.008292172532755453
0.02 0.31 0.015820429213426947
0.03 0.31 0.022943684622393448
0.04 0.31 0.029766796139209458
0.05 0.31 0.036345551462309104
0.06 0.31 0.042715473249348455
0.07 0.31 0.04890148588458434
0.08 0.31 0.054922191961069865
0.09 0.31 0.06079208620524134
0.1 0.31 0.06652282700223615
0.11 0.31 0.07212402353047039
0.12 0.31 0.077603750809457
0.13 0.31 0.08296890278376726
0.14 0.31 0.0882254418832936
0.15 0.31 0.0933785826315535
0.16 0.31 0.09843292782915411
0.17 0.31 0.10339257356729221
0.18 0.31 0.10826119071206278
0.19 0.31 0.1130420894314788
0.2 0.31 0.11773827102689996
0.21 0.31 0.1223524710349672
0.22 0.31 0.12688718818099057
0.23 0.31 0.13134472422027077
0.24 0.31 0.13572719704909667
0.25 0.31 0.14003656597625633
0.26 0.31 0.1442746481512937
0.27 0.31 0.14844313313714677
0.28 0.31 0.1525435958558345
0.29 0.31 0.15657750724410402
0.3 0.31 0.16054624417489086
0.31 0.31 0.16445109707262376
0.32 0.31 0.1682932776801921
0.33 0.31 0.17207392585161435
0.34 0.31 0.17579411524425598
0.35 0.31 0.17945485750869108
0.36 0.31 0.18305710763651414
0.37 0.31 0.18660176776113865
0.38 0.31 0.19008969077308754
0.39 0.31 0.1935216837642562
0.4 0.31 0.1968985100392089
0.41 0.31 0.20022089356134276
0.42 0.31 0.20348952052338112
0.43 0.31 0.20670503704376397
0.44 0.31 0.2098680618588697
0.45 0.31 0.2129791777430039
0.46 0.31 0.21603893509942965
0.47 0.31 0.21904785987231806
0.48 0.31 0.2220064455418756
0.49 0.31 0.22491516192373925
0.5 0.31 0.22777445426437581
0.51 0.31 0.23058473297827123
0.52 0.31 0.23334640008023613
0.53 0.31 0.23605982414432025
0.54 0.31 0.23872535390441244
0.55 0.31 0.24134331590065675
0.56 0.31 0.2439140158192144
0.57 0.31 0.2464377383003586
0.58 0.31 0.24891474476398365
0.59 0.31 0.251345280796602
0.6 0.31 0.25372956820108034
0.61 0.31 0.25606780986775507
0.62 0.31 0.25836018853101206
0.63 0.31 0.2606068661944489
0.64 0.31 0.26280798549757933
0.65 0.31 0.264963667724444
0.66 0.31 0.267074013425753
0.67 0.31 0.2691391024898458
0.68 0.31 0.27115899229325424
0.69 0.31 0.27313371964842814
0.7 0.31 0.2750632913009151
0.71 0.31 0.27694769999263597
0.72 0.31 0.2787869063489967
0.73 0.31 0.2805808460517521
0.74 0.31 0.28232942662155736
0.75 0.31 0.284032525954413
0.76 0.31 0.285689988667687
0.77 0.31 0.2873016267817595
0.78 0.31 0.2888672139695192
0.79 0.31 0.29038648291982044
0.8 0.31 0.2918591220900893
0.81 0.31 0.29328477088480215
0.82 0.31 0.2946630132584358
0.83 0.31 0.2959933716343628
0.84 0.31 0.29727529956180176
0.85 0.31 0.2985081663383356
0.86 0.31 0.29969125557837417
0.87 0.31 0.30082373866410067
0.88 0.31 0.3019046605536738
0.89 0.31 0.30293291321242555
0.9 0.31 0.30390720270720417
0.91 0.31 0.30482600046301855
0.92 0.31 0.3056874872968667
0.93 0.31 0.30648945659668536
0.94 0.31 0.3072291831732194
0.95 0.31 0.30790320878232513
0.96 0.31 0.3085069842529997
0.97 0.31 0.3090341981739872
0.98 0.31 0.3094753216849377
0.99 0.31 0.3098135358496313
1.0 0.31 0.3100000026707674
0.0 0.32 NaN
0.01 0.32 0.008372357106855846
0.02 0.32 0.016002037722161893
0.03 0.32 0.023235076409035813
0.04 0.32 0.030173145830076378
0.05 0.32 0.036870466805100865
0.06 0.32 0.043361621249464716
0.07 0.32 0.04967090739380421
0.08 0.32 0.055816468679547336
0.09 0.32 0.061812469693846746
0.1 0.32 0.06767030197966892
0.11 0.32 0.07339936320523291
0.12 0.32 0.07900755513968151
0.13 0.32 0.08450162700821003
0.14 0.32 0.08988742152770832
0.15 0.32 0.09517003944125667
0.16 0.32 0.10035400042822913
0.17 0.32 0.10544331769975117
0.18 0.32 0.11044159098130245
0.19 0.32 0.11535206703049129
0.2 0.32 0.12017769014300175
0.21 0.32 0.12492114317662054
0.22 0.32 0.12958488121409042
0.23 0.32 0.13417115972912422
0.24 0.32 0.13868205803922434
0.25 0.32 0.14311949889386974
0.26 0.32 0.14748526553081953
0.27 0.32 0.15178101570852695
0.28 0.32 0.1560082974349203
0.29 0.32 0.16016854523763172
0.3 0.32 0.16426311766977256
0.31 0.32 0.1682932776801921
0.32 0.32 0.17226021285530418
0.33 0.32 0.17616504090491095
0.34 0.32 0.18000881297843907
0.35 0.32 0.18379251993962364
0.36 0.32 0.18751709664529126
0.37 0.32 0.19118342553615722
0.38 0.32 0.1947923409285571
0.39 0.32 0.1983446311718113
0.4 0.32 0.20184104212320886
0.41 0.32 0.20528227971085167
0.42 0.32 0.2086690119886523
0.43 0.32 0.21200187148415808
0.44 0.32 0.2152814569734584
0.45 0.32 0.21850833518968799
0.46 0.32 0.22168304236173875
0.47 0.32 0.2248061849600002
0.48 0.32 0.22787794456497312
0.49 0.32 0.23089907152730532
0.5 0.32 0.23386989357511276
0.51 0.32 0.23679081294944737
0.52 0.32 0.23966220772782784
0.53 0.32 0.24248443293472124
0.54 0.32 0.24525782088516618
0.55 0.32 0.2479826834094532
0.56 0.32 0.25065930728609903
0.57 0.32 0.25328795606203436
0.58 0.32 0.2558688829619146
0.59 0.32 0.2584023166217147
0.6 0.32 0.26088844479563744
0.61 0.32 0.2633274692727276
0.62 0.32 0.2657195483778098
0.63 0.32 0.26806482504701146
0.64 0.32 0.27036342187716084
0.65 0.32 0.27261544050114506
0.66 0.32 0.2748209605241058
0.67 0.32 0.2769800394664896
0.68 0.32 0.27909271285219495
0.69 0.32 0.28115899246370335
0.7 0.32 0.28317886594813424
0.71 0.32 0.2851522957265645
0.72 0.32 0.28707921775061424
0.73 0.32 0.2889595400745689
0.74 0.32 0.2907931410592845
0.75 0.32 0.2925798684362413
0.76 0.32 0.2943195346822445
0.77 0.32 0.29601191675856947
0.78 0.32 0.2976567530318745
0.79 0.32 0.2992537372808379
0.8 0.32 0.30080251666227026
0.81 0.32 0.30230268628622553
0.82 0.32 0.30375378235691947
0.83 0.32 0.30515527557721167
0.84 0.32 0.30650656223510214
0.85 0.32 0.307806953394459
0.86 0.32 0.309055661702703
0.87 0.32 0.3102517846363989
0.88 0.32 0.31139428342413705
0.89 0.32 0.31248195563349335
0.9 0.32 0.3135133991574542
0.91 0.32 0.31448696428000156
0.92 0.32 0.31540068260834375
0.93 0.32 0.3162521774638456
0.94 0.32 0.31703861107187253
0.95 0.32 0.317755965204086
0.96 0.32 0.31839963748533373
0.97 0.32 0.31896274240193545
0.98 0.32 0.31943502455050765
0.99 0.32 0.3197983690359176
1.0 0.32 0.32000000001060946
0.0 0.33 NaN
0.01 0.33 0.008449063438725653
0.02 0.33 0.016176564697704374
0.03 0.33 0.02351590684173406
0.04 0.33 0.03056559948557251
0.05 0.33 0.037378297804299424
0.06 0.33 0.043987639658651476
0.07 0.33 0.050417285116058044
0.08 0.33 0.056684931570241036
0.09 0.33 0.0628043907858987
0.1 0.33 0.06878678845691402
0.11 0.33 0.07464130628285805
0.12 0.33 0.08037566890454971
0.13 0.33 0.08599647599660246
0.14 0.33 0.09150944240356802
0.15 0.33 0.09691956837435847
0.16 0.33 0.1022312708039666
0.17 0.33 0.10744848218552117
0.18 0.33 0.11257472862441746
0.19 0.33 0.11761319141839888
0.2 0.33 0.12256675448806187
0.21 0.33 0.12743804734059577
0.22 0.33 0.13222947626095652
0.23 0.33 0.13694325142855496
0.24 0.33 0.1415814110153948
0.25 0.33 0.14614583821604588
0.26 0.33 0.15063828165603477
0.27 0.33 0.15506036526083292
0.28 0.33 0.15941360282495515
0.29 0.33 0.1636994086739437
0.3 0.33 0.16791910248341907
0.31 0.33 0.17207392585161435
0.32 0.33 0.17616504090491095
0.33 0.33 0.1801935404813545
0.34 0.33 0.18416045275910572
0.35 0.33 0.18806674675344812
0.36 0.33 0.19191333566025134
0.37 0.33 0.1957010815700675
0.38 0.33 0.1994307988338095
0.39 0.33 0.2031032549944129
0.4 0.33 0.20671917839867812
0.41 0.33 0.2102792551089236
0.42 0.33 0.2137841360614566
0.43 0.33 0.2172344353875887
0.44 0.33 0.22063073423512086
0.45 0.33 0.22397358192772823
0.46 0.33 0.22726349822102826
0.47 0.33 0.23050097090023833
0.48 0.33 0.23368646499880255
0.49 0.33 0.23682041424509512
0.5 0.33 0.23990322985360912
0.51 0.33 0.24293529674543712
0.52 0.33 0.2459169760105352
0.53 0.33 0.24884860704167716
0.54 0.33 0.2517305006581096
0.55 0.33 0.25456295411008
0.56 0.33 0.2573462369753538
0.57 0.33 0.2600805989002587
0.58 0.33 0.26276626906243733
0.59 0.33 0.26540345221835016
0.6 0.33 0.2679923372655087
0.61 0.33 0.270533088776993
0.62 0.33 0.27302585119408324
0.63 0.33 0.27547074794382803
0.64 0.33 0.27786788068922647
0.65 0.33 0.28021732951690403
0.66 0.33 0.2825191657465971
0.67 0.33 0.2847733852825774
0.68 0.33 0.2869800393808561
0.69 0.33 0.28913910257521414
0.7 0.33 0.2912505373614225
0.71 0.33 0.2933142798385275
0.72 0.33 0.295330238782345
0.73 0.33 0.29729829349297554
0.74 0.33 0.29921829242077175
0.75 0.33 0.3010900511517217
0.76 0.33 0.3029133495813182
0.77 0.33 0.3046879284695256
0.78 0.33 0.30641348884913244
0.79 0.33 0.30808968511096974
0.8 0.33 0.3097161212862497
0.81 0.33 0.31129234635956143
0.82 0.33 0.31281784767641874
0.83 0.33 0.3142920421597537
0.84 0.33 0.31571426838986455
0.85 0.33 0.31708377370901375
0.86 0.33 0.31839970081640906
0.87 0.33 0.3196610697394084
0.88 0.33 0.320866755148221
0.89 0.33 0.32201545712256646
0.9 0.33 0.3231056624563031
0.91 0.33 0.3241355926214124
0.92 0.33 0.3251031321670592
0.93 0.33 0.3260057212309965
0.94 0.33 0.3268402076289462
0.95 0.33 0.3276025943397166
0.96 0.33 0.3282876278539829
0.97 0.33 0.32888801873462264
0.98 0.33 0.32939276028192355
0.99 0.33 0.32978238709346896
1.0 0.33 0.3300000000111538
0.0 0.34 NaN
0.01 0.34 0.008522466169730786
0.02 0.34 0.016344331646036166
0.03 0.34 0.023786623023711033
0.04 0.34 0.030944713291050883
0.05 0.34 0.037869696065809956
0.06 0.34 0.04459426269245094
0.07 0.34 0.05114143679080771
0.08 0.34 0.05752845461045355
0.09 0.34 0.06376878037211822
0.1 0.34 0.06987326719115133
0.11 0.34 0.07585087669916758
0.12 0.34 0.08170915200529875
0.13 0.34 0.08745454257206434
0.14 0.34 0.09309263279109009
0.15 0.34 0.09862831158440705
0.16 0.34 0.10406589850865063
0.17 0.34 0.10940924053425212
0.18 0.34 0.11466178770816701
0.19 0.34 0.11982665234909529
0.2 0.34 0.12490665797605348
0.21 0.34 0.12990437734125967
0.22 0.34 0.1348221661703258
0.23 0.34 0.13966218708734926
0.24 0.34 0.14442643528318674
0.25 0.34 0.14911675477304867
0.26 0.34 0.15373485563196485
0.27 0.34 0.15828232715442006
0.28 0.34 0.16276065044395027
0.29 0.34 0.16717120787622236
0.3 0.34 0.1715152923914957
0.31 0.34 0.17579411524425598
0.32 0.34 0.18000881297843907
0.33 0.34 0.18416045275910567
0.34 0.34 0.18825003893272574
0.35 0.34 0.19227852059070288
0.36 0.34 0.19624677763145396
0.37 0.34 0.20015566096887355
0.38 0.34 0.20400595979013642
0.39 0.34 0.20779842254947817
0.4 0.34 0.21153375616600473
0.41 0.34 0.2152126278958461
0.42 0.34 0.21883566898073725
0.43 0.34 0.2224034751015131
0.44 0.34 0.2259166084005849
0.45 0.34 0.2293756000832739
0.46 0.34 0.2327809507956527
0.47 0.34 0.2361331330292009
0.48 0.34 0.23943259109556642
0.49 0.34 0.24267974284044264
0.5 0.34 0.2458749805432409
0.51 0.34 0.24901867167550684
0.52 0.34 0.25211115973173714
0.53 0.34 0.2551527645689055
0.54 0.34 0.2581437834036161
0.55 0.34 0.26108449096311526
0.56 0.34 0.26397513998033323
0.57 0.34 0.26681596154206527
0.58 0.34 0.269607165120444
0.59 0.34 0.27234894047683006
0.6 0.34 0.2750414496514232
0.61 0.34 0.27768484300059904
0.62 0.34 0.2802792430372251
0.63 0.34 0.28282475236758314
0.64 0.34 0.2853214511850641
0.65 0.34 0.2877693976747582
0.66 0.34 0.29016862762405715
0.67 0.34 0.292519152607833
0.68 0.34 0.2948209602866667
0.69 0.34 0.29707401342697964
0.7 0.34 0.29927825206437847
0.71 0.34 0.30143357435042567
0.72 0.34 0.30353987131459587
0.73 0.34 0.3055969891557206
0.74 0.34 0.3076047451953774
0.75 0.34 0.30956292213257774
0.76 0.34 0.3114712653687091
0.77 0.34 0.3133294803640247
0.78 0.34 0.3151372273303989
0.79 0.34 0.31689412046872084
0.8 0.34 0.31859972025501065
0.81 0.34 0.32025352784063077
0.82 0.34 0.32185497933159285
0.83 0.34 0.3234034374967751
0.84 0.34 0.3248981800078607
0.85 0.34 0.3263383891071313
0.86 0.34 0.32772313537549613
0.87 0.34 0.3290513589435514
0.88 0.34 0.33032184527664016
0.89 0.34 0.3315331938306721
0.9 0.34 0.33268377682622324
0.91 0.34 0.3337716835359025
0.92 0.34 0.3347946427227435
0.93 0.34 0.33574991255005904
0.94 0.34 0.3366341129825096
0.95 0.34 0.3374429641009581
0.96 0.34 0.3381708408194677
0.97 0.34 0.3388099399525995
0.98 0.34 0.33934846969908417
0.99 0.34 0.3397655612418755
1.0 0.34 0.34000000001657665
0.0 0.35 NaN
0.01 0.35 0.008592727636895536
0.02 0.35 0.01650563857676852
0.03 0.35 0.02404764320021811
0.04 0.35 0.03131100852891771
0.05 0.35 0.03834527291470589
0.06 0.35 0.04518218222110197
0.07 0.35 0.05184412018210829
0.08 0.35 0.05834786014710936
0.09 0.35 0.06470651467107291
0.1 0.35 0.07093066118200056
0.11 0.35 0.07702903851862762
0.12 0.35 0.0830090058803912
0.13 0.35 0.0888768575324481
0.14 0.35 0.09463804615214266
0.15 0.35 0.1002973464473775
0.16 0.35 0.1058589785846482
0.17 0.35 0.11132670464465436
0.18 0.35 0.11670388572025149
0.19 0.35 0.12199357490250802
0.2 0.35 0.1271985284724651
0.21 0.35 0.13232126159518978
0.22 0.35 0.13736407649333457
0.23 0.35 0.14232908833604552
0.24 0.35 0.1472182469040822
0.25 0.35 0.15203335405458293
0.26 0.35 0.15677608166791754
0.27 0.35 0.16144798272330133
0.28 0.35 0.16605050371756333
0.29 0.35 0.17058499492135493
0.3 0.35 0.17505271879394257
0.31 0.35 0.17945485750869108
0.32 0.35 0.18379251993962364
0.33 0.35 0.18806674675344812
0.34 0.35 0.19227852059070288
0.35 0.35 0.1964287514794192
0.36 0.35 0.20051831760573688
0.37 0.35 0.20454803265217536
0.38 0.35 0.20851866725703802
0.39 0.35 0.21243094833907739
0.4 0.35 0.21628556187711231
0.41 0.35 0.2200831547769129
0.42 0.35 0.22382433782520617
0.43 0.35 0.22750968693723989
0.44 0.35 0.2311397451474272
0.45 0.35 0.2347150245097322
0.46 0.35 0.23823600679108997
0.47 0.35 0.24170314548943778
0.48 0.35 0.24511686597490842
0.49 0.35 0.24847756817253383
0.5 0.35 0.2517856245247298
0.51 0.35 0.2550413849782884
0.52 0.35 0.25824517453545465
0.53 0.35 0.26139729414486657
0.54 0.35 0.26449802226521013
0.55 0.35 0.2675476147093339
0.56 0.35 0.2705463051821679
0.57 0.35 0.2734943053013678
0.58 0.35 0.2763918050851831
0.59 0.35 0.27923897366966177
0.6 0.35 0.2820359549493742
0.61 0.35 0.2847828765387527
0.62 0.35 0.2874798405295308
0.63 0.35 0.2901269278018874
0.64 0.35 0.2927241968855819
0.65 0.35 0.29527168287520994
0.66 0.35 0.29776939776827305
0.67 0.35 0.30021732944650326
0.68 0.35 0.30261544407619945
0.69 0.35 0.3049636674998782
0.7 0.35 0.30726192014116305
0.71 0.35 0.3095100793437967
0.72 0.35 0.3117079961058297
0.73 0.35 0.3138554895873102
0.74 0.35 0.3159523450523874
0.75 0.35 0.3179983114348776
0.76 0.35 0.3199930985727045
0.77 0.35 0.32193637433229927
0.78 0.35 0.3238277589658726
0.79 0.35 0.32566682446891265
0.8 0.35 0.3274530854828485
0.81 0.35 0.32918599470368115
0.82 0.35 0.330864944145998
0.83 0.35 0.33248921473841264
0.84 0.35 0.33405804781752163
0.85 0.35 0.33557054967485184
0.86 0.35 0.33702571669035525
0.87 0.35 0.3384224067446509
0.88 0.35 0.3397593132996332
0.89 0.35 0.3410349324765717
0.9 0.35 0.3422475183666997
0.91 0.35 0.3433950240015086
0.92 0.35 0.344475018801704
0.93 0.35 0.3454845710442821
0.94 0.35 0.34642006545702475
0.95 0.35 0.34727693191196257
0.96 0.35 0.3480491605623372
0.97 0.35 0.34872841500359897
0.98 0.35 0.3493020922043033
0.99 0.35 0.3497478618733761
1.0 0.35 0.3500000002714034
0.0 0.36 NaN
0.01 0.36 0.008659999021657858
0.02 0.36 0.01666076601678083
0.03 0.36 0.024299359308229775
0.04 0.36 0.031664973865868785
0.05 0.36 0.03880560291072622
0.06 0.36 0.04575204767961542
0.07 0.36 0.0525260514441039
0.08 0.36 0.05914392238955419
0.09 0.36 0.06561841993112809
0.1 0.36 0.07195984228748359
0.11 0.36 0.07817670299673424
0.12 0.36 0.08427617459992294
0.13 0.36 0.09026439429752754
0.14 0.36 0.09614668039882582
0.15 0.36 0.1019276912904199
0.16 0.36 0.10761154514405467
0.17 0.36 0.11320191099193955
0.18 0.36 0.11870207985361779
0.19 0.36 0.12411502219691549
0.2 0.36 0.12944343248329013
0.21 0.36 0.1346897667833164
0.22 0.36 0.13985627304307388
0.23 0.36 0.14494501588713646
0.24 0.36 0.14995789864371337
0.25 0.36 0.15489668114909733
0.26 0.36 0.15976299422263449
0.27 0.36 0.16455835372521274
0.28 0.36 0.16928416987436676
0.29 0.36 0.17394176032945227
0.3 0.36 0.1785323555769303
0.31 0.36 0.18305710763651414
0.32 0.36 0.18751709664529126
0.33 0.36 0.19191333566025134
0.34 0.36 0.19624677763145396
0.35 0.36 0.20051831760573688
0.36 0.36 0.20472879866849122
0.37 0.36 0.20887901430326355
0.38 0.36 0.21296971215100738
0.39 0.36 0.21700159712481606
0.4 0.36 0.22097533206407458
0.41 0.36 0.22489154420385593
0.42 0.36 0.22875082214941567
0.43 0.36 0.2325537220496029
0.44 0.36 0.23630076662487765
0.45 0.36 0.23999244752321783
0.46 0.36 0.24362922703902637
0.47 0.36 0.24721153968444415
0.48 0.36 0.250739789354968
0.49 0.36 0.25421435883744525
0.5 0.36 0.25763560067456304
0.51 0.36 0.26100384568224116
0.52 0.36 0.26431939897578327
0.53 0.36 0.2675825429048663
0.54 0.36 0.27079353568782244
0.55 0.36 0.2739526138887968
0.56 0.36 0.2770599910454933
0.57 0.36 0.2801158594104523
0.58 0.36 0.28312038842186216
0.59 0.36 0.2860737257059403
0.6 0.36 0.2889759969121887
0.61 0.36 0.29182730558260195
0.62 0.36 0.29462773292190053
0.63 0.36 0.29737733749136086
0.64 0.36 0.30007615495729434
0.65 0.36 0.3027241968895032
0.66 0.36 0.30532145101380237
0.67 0.36 0.3078678805333818
0.68 0.36 0.3103634219831937
0.69 0.36 0.312807985277328
0.7 0.36 0.31520145238201885
0.71 0.36 0.3175436753665166
0.72 0.36 0.31983447509246904
0.73 0.36 0.3220736412757718
0.74 0.36 0.32426092005201407
0.75 0.36 0.3263960317752629
0.76 0.36 0.3284786476796008
0.77 0.36 0.3305083965731556
0.78 0.36 0.332484859179431
0.79 0.36 0.3344075615031368
0.8 0.36 0.33627597302475487
0.81 0.36 0.3380894966337614
0.82 0.36 0.3398474617057424
0.83 0.36 0.34154911550021283
0.84 0.36 0.34319361162875867
0.85 0.36 0.344779995210083
0.86 0.36 0.346307186370294
0.87 0.36 0.3477739584835959
0.88 0.36 0.34917891079917457
0.89 0.36 0.3505204324840627
0.9 0.36 0.3517966564591813
0.91 0.36 0.3530054049628895
0.92 0.36 0.35414405517003583
0.93 0.36 0.35520950614852376
0.94 0.36 0.3561978972077398
0.95 0.36 0.35710435113265077
0.96 0.36 0.35792246495315005
0.97 0.36 0.3586433494435549
0.98 0.36 0.3592535627487908
0.99 0.36 0.35972925764599256
1.0 0.36 0.3600000000105585
0.0 0.37 NaN
0.01 0.37 0.008724421408350662
0.02 0.37 0.016809976670010496
0.03 0.37 0.024542139308105126
0.04 0.37 0.03200706975062947
0.05 0.37 0.039251227010382625
0.06 0.37 0.04630447154112682
0.07 0.37 0.053187906186765
0.08 0.37 0.059917373155960574
0.09 0.37 0.06650527643430089
0.1 0.37 0.07296163368429576
0.11 0.37 0.07929473065601608
0.12 0.37 0.08551155143059244
0.13 0.37 0.09161807384340491
0.14 0.37 0.09761947993051172
0.15 0.37 0.10352031021284412
0.16 0.37 0.1093245782018755
0.17 0.37 0.11503586212199637
0.18 0.37 0.12065737074165941
0.19 0.37 0.126192000820477
0.2 0.37 0.13164238007570228
0.21 0.37 0.13701090367192648
0.22 0.37 0.14229976365793565
0.23 0.37 0.14751097351507453
0.24 0.37 0.15264638894244695
0.25 0.37 0.1577077253955703
0.26 0.37 0.1626965721515739
0.27 0.37 0.16761440596539426
0.28 0.37 0.17246260167107877
0.29 0.37 0.17724244137651438
0.3 0.37 0.18195512343346887
0.31 0.37 0.18660176776113865
0.32 0.37 0.19118342553615722
0.33 0.37 0.1957010815700675
0.34 0.37 0.20015566096887355
0.35 0.37 0.20454803265217536
0.36 0.37 0.20887901430326355
0.37 0.37 0.21314937484062207
0.38 0.37 0.21735983805811177
0.39 0.37 0.22151108527491226
0.4 0.37 0.22560375785323972
0.41 0.37 0.22963845971267227
0.42 0.37 0.2336157582025236
0.43 0.37 0.2375361881756634
0.44 0.37 0.24140025125902778
0.45 0.37 0.245208418661217
0.46 0.37 0.24896113211823948
0.47 0.37 0.25265880506458077
0.48 0.37 0.25630182371367566
0.49 0.37 0.25989054821378027
0.5 0.37 0.2634253127378488
0.51 0.37 0.26690642713821516
0.52 0.37 0.27033417699172774
0.53 0.37 0.2737088243516733
0.54 0.37 0.27703060771840277
0.55 0.37 0.2802997434203442
0.56 0.37 0.2835164246605534
0.57 0.37 0.2866808225087984
0.58 0.37 0.2897930859103739
0.59 0.37 0.29285334076941266
0.6 0.37 0.2958616923680411
0.61 0.37 0.2988182193241656
0.62 0.37 0.301722982942249
0.63 0.37 0.3045760184542066
0.64 0.37 0.3073773374999843
0.65 0.37 0.31012692798273855
0.66 0.37 0.3128247523801522
0.67 0.37 0.31547074786790125
0.68 0.37 0.3180648249907288
0.69 0.37 0.3206068660489769
0.7 0.37 0.3230967244601292
0.71 0.37 0.3255342226573212
0.72 0.37 0.3279191505690985
0.73 0.37 0.3302512635372746
0.74 0.37 0.3325302799346127
0.75 0.37 0.3347558783939352
0.76 0.37 0.33692769464572087
0.77 0.37 0.339045317840782
0.78 0.37 0.3411082866269768
0.79 0.37 0.34311608256875753
0.8 0.37 0.3450681284860914
0.81 0.37 0.3469637703067417
0.82 0.37 0.3488022886156014
0.83 0.37 0.3505828688606847
0.84 0.37 0.35230459904348627
0.85 0.37 0.35396645384987463
0.86 0.37 0.3555672749618121
0.87 0.37 0.3571057490279279
0.88 0.37 0.3585803782802294
0.89 0.37 0.3599894427773851
0.9 0.37 0.36133095065801546
0.91 0.37 0.362602570854204
0.92 0.37 0.36380153968759965
0.93 0.37 0.36492452648378726
0.94 0.37 0.36596743227077916
0.95 0.37 0.36692507198108304
0.96 0.37 0.36779062890376935
0.97 0.37 0.3685546480644384
0.98 0.37 0.36920281643814246
0.99 0.37 0.36970971634463745
1.0 0.37 0.37000000016078527
0.0 0.38 NaN
0.01 0.38 0.008786126675108565
0.02 0.38 0.01695351709083567
0.03 0.38 0.024776329212898414
0.04 0.38 0.03233772927105081
0.05 0.38 0.039682655368239374
0.06 0.38 0.04684003186999572
0.07 0.38 0.053830322759887674
0.08 0.38 0.060668903605800434
0.09 0.38 0.06736782234480378
0.1 0.38 0.07393681447316822
0.11 0.38 0.0803839365580985
0.12 0.38 0.08671598226445826
0.13 0.38 0.09293876862143545
0.14 0.38 0.09905733982038532
0.15 0.38 0.10507611572710146
0.16 0.38 0.1109990060611007
0.17 0.38 0.1168294946582116
0.18 0.38 0.12257070718817101
0.19 0.38 0.1282254652956233
0.2 0.38 0.13379632857173943
0.21 0.38 0.13928563003288563
0.22 0.38 0.14469550469483564
0.23 0.38 0.15002791341153465
0.24 0.38 0.15528466309565067
0.25 0.38 0.16046742410586856
0.26 0.38 0.1655777422085406
0.27 0.38 0.17061705585084655
0.28 0.38 0.17558670119782918
0.29 0.38 0.18048792504067676
0.3 0.38 0.1853218920004922
0.31 0.38 0.19008969077308754
0.32 0.38 0.19479234092855713
0.33 0.38 0.1994307988338095
0.34 0.38 0.20400595979013642
0.35 0.38 0.20851866725703802
0.36 0.38 0.21296971215100738
0.37 0.38 0.21735983805811177
0.38 0.38 0.22168974414447248
0.39 0.38 0.22596008778689677
0.4 0.38 0.23017148699947107
0.41 0.38 0.23432452286008484
0.42 0.38 0.238419740327595
0.43 0.38 0.24245765229186986
0.44 0.38 0.24643873873518268
0.45 0.38 0.2503634495076607
0.46 0.38 0.2542322052443106
0.47 0.38 0.25804539849533353
0.48 0.38 0.2618033947010368
0.49 0.38 0.26550653322556117
0.5 0.38 0.26915512841723865
0.51 0.38 0.2727494680167218
0.52 0.38 0.2762898184352309
0.53 0.38 0.2797764206238152
0.54 0.38 0.28320949262390144
0.55 0.38 0.28658922931660485
0.56 0.38 0.2899158031484577
0.57 0.38 0.29318936391899475
0.58 0.38 0.2964100387022458
0.59 0.38 0.2995779320301975
0.6 0.38 0.3026931259921322
0.61 0.38 0.30575567932789544
0.62 0.38 0.3087656276524786
0.63 0.38 0.31172298292880274
0.64 0.38 0.3146277332589953
0.65 0.38 0.3174798410592222
0.66 0.38 0.3202792435713849
0.67 0.38 0.32302585153480656
0.68 0.38 0.32571954824691507
0.69 0.38 0.3283601883401042
0.7 0.38 0.33094759547137076
0.71 0.38 0.3334815619495223
0.72 0.38 0.33596184594878725
0.73 0.38 0.3383881696736459
0.74 0.38 0.3407602167788573
0.75 0.38 0.34307762943185605
0.76 0.38 0.345340004938445
0.77 0.38 0.34754689181204224
0.78 0.38 0.3496977852366805
0.79 0.38 0.35179212212233396
0.8 0.38 0.3538292728547735
0.81 0.38 0.3558085378490396
0.82 0.38 0.35772913505762816
0.83 0.38 0.35959019027998285
0.84 0.38 0.36139072527034033
0.85 0.38 0.36312964189161845
0.86 0.38 0.3648057017234759
0.87 0.38 0.36641750255280925
0.88 0.38 0.36796344729777586
0.89 0.38 0.3694417039277785
0.9 0.38 0.37085015273818706
0.91 0.38 0.3721863149402623
0.92 0.38 0.37344725349041785
0.93 0.38 0.3746294305028967
0.94 0.38 0.3757284933081105
0.95 0.38 0.3767389366615253
0.96 0.38 0.3776535227922791
0.97 0.38 0.3784622093686847
0.98 0.38 0.37914978522829035
0.99 0.38 0.37968920384103544
1.0 0.38 0.38000000047696453
0.0 0.39 NaN
0.01 0.39 0.00884523832114258
0.02 0.39 0.01709161899030732
0.03 0.39 0.025002254936489544
0.04 0.39 0.03265736114717065
0.05 0.39 0.040100369757688
0.06 0.39 0.04735927612248785
0.07 0.39 0.05445390460523847
0.08 0.39 0.06139916825023244
0.09 0.39 0.06820675681390463
0.1 0.39 0.07488612309969139
0.11 0.39 0.08144509325571456
0.12 0.39 0.0878902703217412
0.13 0.39 0.09422730628804503
0.14 0.39 0.10046110863461344
0.15 0.39 0.1065959756877351
0.16 0.39 0.11263571001133228
0.17 0.39 0.11858370094133895
0.18 0.39 0.12444299023267748
0.19 0.39 0.13021632169159325
0.2 0.39 0.13590618688804998
0.21 0.39 0.14151485511747924
0.22 0.39 0.14704440324802825
0.23 0.39 0.1524967385728741
0.24 0.39 0.15787361900158384
0.25 0.39 0.16317666533839897
0.26 0.39 0.16840738401687727
0.27 0.39 0.1735671702707858
0.28 0.39 0.17865732249915964
0.29 0.39 0.18367905330057815
0.3 0.39 0.1886334865543449
0.31 0.39 0.1935216837642562
0.32 0.39 0.1983446311718113
0.33 0.39 0.2031032549944129
0.34 0.39 0.20779842254947814
0.35 0.39 0.21243094833907739
0.36 0.39 0.21700159712481606
0.37 0.39 0.22151108527491226
0.38 0.39 0.2259600877868968
0.39 0.39 0.23034923705018895
0.4 0.39 0.23467912705864258
0.41 0.39 0.2389503151861492
0.42 0.39 0.24316332423404557
0.43 0.39 0.24731864313559987
0.44 0.39 0.25141673061993747
0.45 0.39 0.25545801426094206
0.46 0.39 0.2594428930144653
0.47 0.39 0.2633717379474983
0.48 0.39 0.2672448940747455
0.49 0.39 0.2710626767621346
0.5 0.39 0.27482538150804564
0.51 0.39 0.27853327540378087
0.52 0.39 0.28218660232776044
0.53 0.39 0.2857855824175776
0.54 0.39 0.2893304125410676
0.55 0.39 0.29282126616967563
0.56 0.39 0.2962582941237549
0.57 0.39 0.2996416242749373
0.58 0.39 0.302971363661042
0.59 0.39 0.3062475887689876
0.6 0.39 0.30947036417169266
0.61 0.39 0.31263972376680566
0.62 0.39 0.3157556795011221
0.63 0.39 0.31881821918269765
0.64 0.39 0.32182730575520885
0.65 0.39 0.32478287671031436
0.66 0.39 0.32768484318051594
0.67 0.39 0.3305330889545278
0.68 0.39 0.3333274692747602
0.69 0.39 0.33606780981294565
0.7 0.39 0.33875390451386844
0.71 0.39 0.3413855149612756
0.72 0.39 0.34396236618220244
0.73 0.39 0.34648414691420076
0.74 0.39 0.34895050528867283
0.75 0.39 0.3513610458266484
0.76 0.39 0.3537153273274195
0.77 0.39 0.35601285639836844
0.78 0.39 0.358253084196583
0.79 0.39 0.36043540081100706
0.8 0.39 0.3625591269645587
0.81 0.39 0.364623508226008
0.82 0.39 0.3666277056947796
0.83 0.39 0.3685707830094344
0.84 0.39 0.37045169336308514
0.85 0.39 0.37226926380432507
0.86 0.39 0.3740221746063808
0.87 0.39 0.3757089324390427
0.88 0.39 0.37732783856738533
0.89 0.39 0.3788769462644116
0.9 0.39 0.3803540048412008
0.91 0.39 0.3817563841526414
0.92 0.39 0.3830809694275764
0.93 0.39 0.3843240101584738
0.94 0.39 0.38548089316897555
0.95 0.39 0.3865457833051275
0.96 0.39 0.3875110130215216
0.97 0.39 0.38836593246438544
0.98 0.39 0.38909439835284293
0.99 0.39 0.38966768648850664
1.0 0.39 0.39000000050536304
0.0 0.4 NaN
0.01 0.4 0.00890187216442777
0.02 0.4 0.01722450044660606
0.03 0.4 0.025220223966001862
0.04 0.4 0.032966351475365814
0.05 0.4 0.04050482590985519
0.06 0.4 0.047862719007655825
0.07 0.4 0.0550592242381499
0.08 0.4 0.06210878757330976
0.09 0.4 0.06902274305132436
0.1 0.4 0.075810260244356
0.11 0.4 0.08247893424421858
0.12 0.4 0.08903517466461111
0.13 0.4 0.0954844730085571
0.14 0.4 0.10183159359868409
0.15 0.4 0.10808071345609004
0.16 0.4 0.11423552746732946
0.17 0.4 0.12029932951107263
0.18 0.4 0.1262750745913818
0.19 0.4 0.13216543103657008
0.2 0.4 0.13797281951506601
0.21 0.4 0.14369944304602103
0.22 0.4 0.14934732133276163
0.23 0.4 0.15491830687852673
0.24 0.4 0.16041410576918552
0.25 0.4 0.1658362942140721
0.26 0.4 0.1711863317054706
0.27 0.4 0.17646557266928928
0.28 0.4 0.18167527661745198
0.29 0.4 0.18681661650610137
0.3 0.4 0.1918906868202208
0.31 0.4 0.1968985100392089
0.32 0.4 0.20184104212320886
0.33 0.4 0.20671917839867812
0.34 0.4 0.21153375616600473
0.35 0.4 0.21628556187711231
0.36 0.4 0.22097533206407458
0.37 0.4 0.22560375785323972
0.38 0.4 0.23017148699947107
0.39 0.4 0.23467912705864258
0.4 0.4 0.23912724826763934
0.41 0.4 0.24351638131057254
0.42 0.4 0.24784702807774833
0.43 0.4 0.2521196533257349
0.44 0.4 0.25633469306380513
0.45 0.4 0.26049255234076163
0.46 0.4 0.26459360786412417
0.47 0.4 0.2686382086633982
0.48 0.4 0.2726266770068519
0.49 0.4 0.27655930917997124
0.5 0.4 0.28043637632421925
0.51 0.4 0.2842581247867631
0.52 0.4 0.2880247767853097
0.53 0.4 0.2917365307613613
0.54 0.4 0.295393561765743
0.55 0.4 0.2989960213396229
0.56 0.4 0.30254403819848935
0.57 0.4 0.3060377178565683
0.58 0.4 0.3094771428370515
0.59 0.4 0.31286237227082064
0.6 0.4 0.31619344201556654
0.61 0.4 0.3194703650577011
0.62 0.4 0.32269312602305034
0.63 0.4 0.32586169110912994
0.64 0.4 0.32897599691266705
0.65 0.4 0.3320359551448806
0.66 0.4 0.33504145004455965
0.67 0.4 0.3379923376619741
0.68 0.4 0.34088844489057324
0.69 0.4 0.3437295683495799
0.7 0.4 0.3465154712444308
0.71 0.4 0.3492458828294253
0.72 0.4 0.35192049594994146
0.73 0.4 0.3545389646985992
0.74 0.4 0.3571009031148692
0.75 0.4 0.3596058712280836
0.76 0.4 0.36205339380171964
0.77 0.4 0.3644429332146767
0.78 0.4 0.36677389612590744
0.79 0.4 0.369045623597464
0.8 0.4 0.37125738694857924
0.81 0.4 0.373408375741467
0.82 0.4 0.3754976921089808
0.83 0.4 0.3775243367385818
0.84 0.4 0.37948719293187916
0.85 0.4 0.38138501176625994
0.86 0.4 0.38321638981207407
0.87 0.4 0.3849797408858169
0.88 0.4 0.3866732623772488
0.89 0.4 0.38829489024166
0.9 0.4 0.3898422398733848
0.91 0.4 0.39131252617420276
0.92 0.4 0.39270245239929996
0.93 0.4 0.39400805012328993
0.94 0.4 0.3952244390122868
0.95 0.4 0.39634544608804584
0.96 0.4 0.3973629576595773
0.97 0.4 0.3982657018359272
0.98 0.4 0.3990365821806861
0.99 0.4 0.3996451274070712
1.0 0.4 0.40000000002929376
0.0 0.41 NaN
0.01 0.41 0.008956136998226023
0.02 0.41 0.017352367080459265
0.03 0.41 0.02543052661554163
0.04 0.41 0.03326506556428576
0.05 0.41 0.040896455461562904
0.06 0.41 0.048350853686031585
0.07 0.41 0.05564682428658939
0.08 0.41 0.06279835059624397
0.09 0.41 0.06981641095006609
0.1 0.41 0.07670989171871252
0.11 0.41 0.08348615666472911
0.12 0.41 0.09015142234766572
0.13 0.41 0.09671101632315317
0.14 0.41 0.10316956179303702
0.15 0.41 0.10953111256431769
0.16 0.41 0.11579925510184144
0.17 0.41 0.12197718652237508
0.18 0.41 0.12806777583441872
0.19 0.41 0.13407361249381147
0.2 0.41 0.1399970453543901
0.21 0.41 0.14584021497131625
0.22 0.41 0.15160507896235992
0.23 0.41 0.15729343384394615
0.24 0.41 0.16290693566101366
0.25 0.41 0.16844711210686747
0.26 0.41 0.17391537766616152
0.27 0.41 0.17931304443556598
0.28 0.41 0.18464133197359597
0.29 0.41 0.18990137537181126
0.3 0.41 0.1950942331829346
0.31 0.41 0.20022089356134276
0.32 0.41 0.20528227971085167
0.33 0.41 0.2102792551089236
0.34 0.41 0.2152126278958461
0.35 0.41 0.2200831547769129
0.36 0.41 0.22489154420385593
0.37 0.41 0.22963845971267227
0.38 0.41 0.23432452286008484
0.39 0.41 0.2389503151861492
0.4 0.41 0.24351638131057254
0.41 0.41 0.24802322976843758
0.42 0.41 0.25247133564809215
0.43 0.41 0.25686114141084454
0.44 0.41 0.26119305881660393
0.45 0.41 0.2654674749065347
0.46 0.41 0.269684729537783
0.47 0.41 0.2738451638212506
0.48 0.41 0.2779490726613112
0.49 0.41 0.2819967301019316
0.5 0.41 0.28598838514370106
0.51 0.41 0.28992426252991554
0.52 0.41 0.29380456084655854
0.53 0.41 0.29762945787994205
0.54 0.41 0.3013991059103226
0.55 0.41 0.30511363409698866
0.56 0.41 0.30877314855397114
0.57 0.41 0.31237773204028046
0.58 0.41 0.3159274438924698
0.59 0.41 0.319422319797496
0.6 0.41 0.32286237227020453
0.61 0.41 0.32624758861391007
0.62 0.41 0.329577932069934
0.63 0.41 0.33285334048627646
0.64 0.41 0.33607372571765637
0.65 0.41 0.3392389727785969
0.66 0.41 0.34234893908261843
0.67 0.41 0.3454034524461226
0.68 0.41 0.34840231079732803
0.69 0.41 0.3513452807675592
0.7 0.41 0.3542321028200684
0.71 0.41 0.35706245354898913
0.72 0.41 0.35983600371708374
0.73 0.41 0.3625523768098379
0.74 0.41 0.3652111435977131
0.75 0.41 0.3678118321807046
0.76 0.41 0.3703539196975737
0.77 0.41 0.3728368276717985
0.78 0.41 0.37525991635634737
0.79 0.41 0.37762247943528005
0.8 0.41 0.3799237351692406
0.81 0.41 0.38216281904279137
0.82 0.41 0.3843387710089214
0.83 0.41 0.3864505272207662
0.84 0.41 0.3884969010481207
0.85 0.41 0.39047656596294195
0.86 0.41 0.39238803186227283
0.87 0.41 0.3942296189695843
0.88 0.41 0.39599941839470787
0.89 0.41 0.39769524632096903
0.9 0.41 0.39931458587378055
0.91 0.41 0.40085447946229363
0.92 0.41 0.40231145879014274
0.93 0.41 0.403681327339907
0.94 0.41 0.4049589310949281
0.95 0.41 0.40613775062733376
0.96 0.41 0.40720921507123237
0.97 0.41 0.40816141209413725
0.98 0.41 0.40897626029372813
0.99 0.41 0.4096214888322943
1.0 0.41 0.41000000002257253
0.0 0.42 NaN
0.01 0.42 0.009008135175425066
0.02 0.42 0.01747541295133597
0.03 0.42 0.02563343770445132
0.04 0.42 0.03355384948320813
0.05 0.42 0.041275667801432
0.06 0.42 0.04882414491357841
0.07 0.42 0.05621722035705262
0.08 0.42 0.06346841716653984
0.09 0.42 0.0705883594635651
0.1 0.42 0.07758565112906032
0.11 0.42 0.08446742393847376
0.12 0.42 0.09123970189448602
0.13 0.42 0.09790764798555009
0.14 0.42 0.10447574381897894
0.15 0.42 0.11094791918198578
0.16 0.42 0.11732765162583964
0.17 0.42 0.12361804093355529
0.18 0.42 0.12982186889502917
0.19 0.42 0.1359416459899639
0.2 0.42 0.14197964944752683
0.21 0.42 0.14793795302573332
0.22 0.42 0.1538184546784784
0.23 0.42 0.15962289535754337
0.24 0.42 0.16535287829560302
0.25 0.42 0.17100988134732992
0.26 0.42 0.17659527495050292
0.27 0.42 0.18211032770580002
0.28 0.42 0.1875562186179573
0.29 0.42 0.1929340443160552
0.3 0.42 0.19824482681802905
0.31 0.42 0.20348952052338112
0.32 0.42 0.2086690119886523
0.33 0.42 0.2137841360614566
0.34 0.42 0.21883566898073725
0.35 0.42 0.22382433782520617
0.36 0.42 0.22875082214941567
0.37 0.42 0.2336157582025236
0.38 0.42 0.23841974032759497
0.39 0.42 0.24316332423404557
0.4 0.42 0.24784702807774833
0.41 0.42 0.25247133564809215
0.42 0.42 0.2570366970787364
0.43 0.42 0.26154353134487796
0.44 0.42 0.2659922264368243
0.45 0.42 0.2703831412493808
0.46 0.42 0.27471660652704366
0.47 0.42 0.278992926354811
0.48 0.42 0.28321237685840656
0.49 0.42 0.2873752104211759
0.5 0.42 0.29148165149708466
0.51 0.42 0.2955319043119733
0.52 0.42 0.2995261454046223
0.53 0.42 0.3034645284709563
0.54 0.42 0.30734718353918133
0.55 0.42 0.3111742172121622
0.56 0.42 0.31494571234096524
0.57 0.42 0.31866172856018127
0.58 0.42 0.32232230171341536
0.59 0.42 0.3259274438846522
0.6 0.42 0.3294771427844567
0.61 0.42 0.33297136169878894
0.62 0.42 0.3364100396943168
0.63 0.42 0.339793085632425
0.64 0.42 0.3431203884445651
0.65 0.42 0.34639180510276396
0.66 0.42 0.34960716513152773
0.67 0.42 0.35276626844793035
0.68 0.42 0.35586888311155995
0.69 0.42 0.35891474477435015
0.7 0.42 0.3619035549270542
0.71 0.42 0.36483497726690706
0.72 0.42 0.36770863664278136
0.73 0.42 0.37052411612996544
0.74 0.42 0.3732809532692011
0.75 0.42 0.375978639177137
0.76 0.42 0.378616602332815
0.77 0.42 0.3811942275735952
0.78 0.42 0.3837108267271658
0.79 0.42 0.38616564302649886
0.8 0.42 0.38855784234259133
0.81 0.42 0.39088650342681
0.82 0.42 0.39315060502524246
0.83 0.42 0.3953490172017268
0.84 0.42 0.3974804812342669
0.85 0.42 0.39954359100960385
0.86 0.42 0.4015367708551332
0.87 0.42 0.40345824380251105
0.88 0.42 0.40530599290171565
0.89 0.42 0.4070777121511642
0.9 0.42 0.4087707405385901
0.91 0.42 0.4103819728835178
0.92 0.42 0.4119077360898432
0.93 0.42 0.4133436111530346
0.94 0.42 0.41468416289644616
0.95 0.42 0.4159225174859166
0.96 0.42 0.4170496351413334
0.97 0.42 0.4180529447234712
0.98 0.42 0.4189133542857233
0.99 0.42 0.41959673123124624
1.0 0.42 0.42000000011826405
0.0 0.43 NaN
0.01 0.43 0.009057963114788911
0.02 0.43 0.017593821566572503
0.03 0.43 0.02582921746879831
0.04 0.43 0.03383303153394565
0.05 0.43 0.0416428516496865
0.06 0.43 0.04928303516839897
0.07 0.43 0.056770902591543604
0.08 0.43 0.06411952004946492
0.09 0.43 0.07133915881594861
0.1 0.43 0.07843814097506341
0.11 0.43 0.08542336834150788
0.12 0.43 0.0923006702449102
0.13 0.43 0.09907504690800464
0.14 0.43 0.10575083583312091
0.15 0.43 0.1123318444901354
0.16 0.43 0.118821440179192
0.17 0.43 0.12522262524947952
0.18 0.43 0.13153809289200227
0.19 0.43 0.13777027485627993
0.2 0.43 0.14392137545419512
0.21 0.43 0.1499934027421018
0.22 0.43 0.1559881930781279
0.23 0.43 0.16190743022993526
0.24 0.43 0.16775266492457314
0.25 0.43 0.1735253271619929
0.26 0.43 0.17922674018694526
0.27 0.43 0.18485812785943978
0.28 0.43 0.1904206298405083
0.29 0.43 0.1959153032225252
0.3 0.43 0.20134313297834272
0.31 0.43 0.20670503704376397
0.32 0.43 0.21200187148415808
0.33 0.43 0.21723443538758871
0.34 0.43 0.2224034751015131
0.35 0.43 0.22750968693723983
0.36 0.43 0.2325537220496029
0.37 0.43 0.2375361881756634
0.38 0.43 0.24245765229186986
0.39 0.43 0.24731864313559992
0.4 0.43 0.2521196533257349
0.41 0.43 0.25686114141084454
0.42 0.43 0.26154353134487796
0.43 0.43 0.2661672190624359
0.44 0.43 0.27073256677878194
0.45 0.43 0.2752399106800893
0.46 0.43 0.279689557373023
0.47 0.43 0.28408178761425884
0.48 0.43 0.28841685513718396
0.49 0.43 0.2926949884198825
0.5 0.43 0.2969163907522767
0.51 0.43 0.3010812411035653
0.52 0.43 0.3051896946394431
0.53 0.43 0.30924188039390077
0.54 0.43 0.31323790706705856
0.55 0.43 0.3171778575085011
0.56 0.43 0.3210617912188729
0.57 0.43 0.3248897442324675
0.58 0.43 0.3286617285296797
0.59 0.43 0.33237773200747317
0.6 0.43 0.33603771780754377
0.61 0.43 0.33964162422500715
0.62 0.43 0.3431893637382902
0.63 0.43 0.34668082248798215
0.64 0.43 0.35011585942976586
0.65 0.43 0.3534943053190731
0.66 0.43 0.35681596155659817
0.67 0.43 0.36008059913853746
0.68 0.43 0.36328795622327725
0.69 0.43 0.36643773753442305
0.7 0.43 0.369529612486488
0.71 0.43 0.37256321147659704
0.72 0.43 0.37553812918443985
0.73 0.43 0.37845389858481043
0.74 0.43 0.381310032984979
0.75 0.43 0.3841059765626676
0.76 0.43 0.38684112283854133
0.77 0.43 0.3895148049627455
0.78 0.43 0.3921262897231726
0.79 0.43 0.39467477055298156
0.8 0.43 0.3971593593463817
0.81 0.43 0.39957907681875354
0.82 0.43 0.4019328414029012
0.83 0.43 0.4042194532016193
0.84 0.43 0.406437581759978
0.85 0.43 0.4085857416353965
0.86 0.43 0.4106622671531056
0.87 0.43 0.4126652831727359
0.88 0.43 0.4145926634206637
0.89 0.43 0.416441977235809
0.9 0.43 0.4182104212617539
0.91 0.43 0.41989472554397517
0.92 0.43 0.4214910228068688
0.93 0.43 0.4229946603500242
0.94 0.43 0.42439991814743794
0.95 0.43 0.42569955844192514
0.96 0.43 0.4268840609070587
0.97 0.43 0.4279401792473456
0.98 0.43 0.42884777866562585
0.99 0.43 0.42957081349768383
1.0 0.43 0.4300000000699976
0.0 0.44 NaN
0.01 0.44 0.009105711646266099
0.02 0.44 0.017707766472957683
0.03 0.44 0.026018112710459406
0.04 0.44 0.03410292338140726
0.05 0.44 0.041998376582702265
0.06 0.44 0.04972794584858775
0.07 0.44 0.05730833786265933
0.08 0.44 0.0647521666604456
0.09 0.44 0.07206935250451121
0.1 0.44 0.07926793703116655
0.11 0.44 0.08635459180896235
0.12 0.44 0.0933349543859255
0.13 0.44 0.10021385899919429
0.14 0.44 0.1069955022245023
0.15 0.44 0.11368356709804577
0.16 0.44 0.12028131083050442
0.17 0.44 0.12679163775650934
0.18 0.44 0.13321715292554456
0.19 0.44 0.1395602081226556
0.2 0.44 0.14582293478575706
0.21 0.44 0.15200727423942795
0.22 0.44 0.15811500092379563
0.23 0.44 0.16414774227266682
0.24 0.44 0.17010699539500027
0.25 0.44 0.17599413995393914
0.26 0.44 0.18181045337298593
0.27 0.44 0.18755711551753798
0.28 0.44 0.19323522496953122
0.29 0.44 0.19884579749239975
0.3 0.44 0.20438978266531094
0.31 0.44 0.2098680618588697
0.32 0.44 0.21528145697345843
0.33 0.44 0.22063073423512086
0.34 0.44 0.2259166084005849
0.35 0.44 0.2311397451474272
0.36 0.44 0.23630076662487765
0.37 0.44 0.24140025125902778
0.38 0.44 0.24643873873518268
0.39 0.44 0.25141673061993747
0.4 0.44 0.25633469306380513
0.41 0.44 0.26119305881660393
0.42 0.44 0.2659922264368243
0.43 0.44 0.27073256677878194
0.44 0.44 0.2754144180565797
0.45 0.44 0.2800380920346393
0.46 0.44 0.2846038716692379
0.47 0.44 0.28911201383816026
0.48 0.44 0.29356274846789415
0.49 0.44 0.2979562809184615
0.5 0.44 0.302292790991356
0.51 0.44 0.3065724349614307
0.52 0.44 0.31079538633092324
0.53 0.44 0.31496162539217976
0.54 0.44 0.31907136293432714
0.55 0.44 0.323124616493574
0.56 0.44 0.32712142250943277
0.57 0.44 0.33106179185197016
0.58 0.44 0.3349457123490015
0.59 0.44 0.33877314852537166
0.6 0.44 0.34254404030924684
0.61 0.44 0.34625829404848996
0.62 0.44 0.3499158029627784
0.63 0.44 0.3535164246430869
0.64 0.44 0.35705999102262825
0.65 0.44 0.3605463051645095
0.66 0.44 0.36397513999618
0.67 0.44 0.3673462369899273
0.68 0.44 0.37065930467129743
0.69 0.44 0.3739140159983807
0.7 0.44 0.3771100073578607
0.71 0.44 0.38024687636711896
0.72 0.44 0.38332417748579495
0.73 0.44 0.3863414204532385
0.74 0.44 0.38929806657522176
0.75 0.44 0.39219352406102564
0.76 0.44 0.39502714373574127
0.77 0.44 0.39779821362536727
0.78 0.44 0.40050595265690153
0.79 0.44 0.4031495033184624
0.8 0.44 0.40572792304293714
0.81 0.44 0.40824017409878777
0.82 0.44 0.41068511193171325
0.83 0.44 0.41306146831751905
0.84 0.44 0.41536783853094383
0.85 0.44 0.41760265540337804
0.86 0.44 0.419764163908322
0.87 0.44 0.4218503890648369
0.88 0.44 0.4238590919644373
0.89 0.44 0.4257877161449229
0.9 0.44 0.42763331314240505
0.91 0.44 0.42939244498157236
0.92 0.44 0.4310610468606714
0.93 0.44 0.4326342280890757
0.94 0.44 0.43410597599966444
0.95 0.44 0.4354686816828531
0.96 0.44 0.436712332918585
0.97 0.44 0.437822991165958
0.98 0.44 0.4387794506366504
0.99 0.44 0.4395436939591765
1.0 0.44 0.440000000079407
0.0 0.45 NaN
0.01 0.45 0.009151466796615014
0.02 0.45 0.017817412323776795
0.03 0.45 0.026200357764803377
0.04 0.45 0.03436382156778012
0.05 0.45 0.04234259434215948
0.06 0.45 0.0501592771632407
0.07 0.45 0.0578299713460248
0.08 0.45 0.06536684109144061
0.09 0.45 0.07277945905921744
0.1 0.45 0.08007558788474546
0.11 0.45 0.0872616704454537
0.12 0.45 0.09434315172324241
0.13 0.45 0.10132470259895758
0.14 0.45 0.10821037759295604
0.15 0.45 0.11500373512793696
0.16 0.45 0.12170792247290159
0.17 0.45 0.1283257457125926
0.18 0.45 0.13485972217591644
0.19 0.45 0.14131212244649483
0.2 0.45 0.1476850054746884
0.21 0.45 0.1539802452153267
0.22 0.45 0.16019955418042414
0.23 0.45 0.16634450242729792
0.24 0.45 0.17241653325295958
0.25 0.45 0.17841697713670965
0.26 0.45 0.1843470633936377
0.27 0.45 0.19020792858147345
0.28 0.45 0.1960006280985777
0.29 0.45 0.2017261400950779
0.3 0.45 0.2073853745204564
0.31 0.45 0.2129791777430039
0.32 0.45 0.21850833518968799
0.33 0.45 0.22397358192772823
0.34 0.45 0.2293756000832739
0.35 0.45 0.2347150245097322
0.36 0.45 0.23999244752321783
0.37 0.45 0.245208418661217
0.38 0.45 0.2503634495076607
0.39 0.45 0.25545801426094206
0.4 0.45 0.26049255234076163
0.41 0.45 0.2654674749065347
0.42 0.45 0.2703831412493808
0.43 0.45 0.2752399106800893
0.44 0.45 0.2800380920346393
0.45 0.45 0.28477797264468446
0.46 0.45 0.2894598112370645
0.47 0.45 0.29408384053524833
0.48 0.45 0.2986502672374063
0.49 0.45 0.30315927278449006
0.5 0.45 0.30761101478839603
0.51 0.45 0.31200562257021414
0.52 0.45 0.3163432071415381
0.53 0.45 0.32062385000053994
0.54 0.45 0.32484761248084376
0.55 0.45 0.3290145307006859
0.56 0.45 0.33312461649946207
0.57 0.45 0.33717785748297374
0.58 0.45 0.34117421721476726
0.59 0.45 0.34511363406654594
0.6 0.45 0.34899602131633245
0.61 0.45 0.3528212667727964
0.62 0.45 0.3565892297834504
0.63 0.45 0.36029974456845154
0.64 0.45 0.3639526135582837
0.65 0.45 0.36754761469864045
0.66 0.45 0.3710844909415386
0.67 0.45 0.37456295409314244
0.68 0.45 0.37798268208533836
0.69 0.45 0.3813433161909826
0.7 0.45 0.3846444599390542
0.71 0.45 0.38788567679862235
0.72 0.45 0.3910664856321861
0.73 0.45 0.3941863589878166
0.74 0.45 0.39724471920070825
0.75 0.45 0.4002409334871633
0.76 0.45 0.40317430952455063
0.77 0.45 0.40604408966630007
0.78 0.45 0.4088494443989022
0.79 0.45 0.41158946462402585
0.8 0.45 0.4142631526339481
0.81 0.45 0.4168694114967438
0.82 0.45 0.4194070373895249
0.83 0.45 0.4218746797370067
0.84 0.45 0.4242708706568061
0.85 0.45 0.4265939569428874
0.86 0.45 0.4288420928247939
0.87 0.45 0.4310132010985912
0.88 0.45 0.43310492958100444
0.89 0.45 0.4351145931114417
0.9 0.45 0.43703909595859386
0.91 0.45 0.4388748292330944
0.92 0.45 0.4406175263638612
0.93 0.45 0.4422620550172336
0.94 0.45 0.4438021038318335
0.95 0.45 0.44522968462156903
0.96 0.45 0.4465342820749749
0.97 0.45 0.4477012485004977
0.98 0.45 0.4487082788094435
0.99 0.45 0.44951532384307663
1.0 0.45 0.4500000014156435
0.0 0.46 NaN
0.01 0.46 0.009195309671270958
0.02 0.46 0.01792291518138852
0.03 0.46 0.026376175406096884
0.04 0.46 0.034616008173720764
0.05 0.46 0.04267584016551926
0.06 0.46 0.05057741241289382
0.07 0.46 0.05833622756117954
0.08 0.46 0.06596400529437701
0.09 0.46 0.07346997340294294
0.1 0.46 0.08086161787084639
0.11 0.46 0.08814515373534221
0.12 0.46 0.09532583490725549
0.13 0.46 0.1024081683911504
0.14 0.46 0.10939606857216856
0.15 0.46 0.11629296784006969
0.16 0.46 0.12310190483198491
0.17 0.46 0.1298255871113807
0.18 0.46 0.13646644349363046
0.19 0.46 0.14302666427490213
0.2 0.46 0.1495082350507172
0.21 0.46 0.15591296247056083
0.22 0.46 0.1622424969050098
0.23 0.46 0.16849835054968518
0.24 0.46 0.1746819132364903
0.25 0.46 0.18079446494884416
0.26 0.46 0.18683718749246603
0.27 0.46 0.19281117378016954
0.28 0.46 0.1987174363667848
0.29 0.46 0.20455691313216037
0.3 0.46 0.21033047625934828
0.31 0.46 0.21603893509942965
0.32 0.46 0.22168304236173875
0.33 0.46 0.22726349822102826
0.34 0.46 0.2327809507956527
0.35 0.46 0.23823600679108997
0.36 0.46 0.24362922703902637
0.37 0.46 0.24896113211823948
0.38 0.46 0.2542322052443106
0.39 0.46 0.25944289301446527
0.4 0.46 0.26459360786412417
0.41 0.46 0.269684729537783
0.42 0.46 0.27471660652704366
0.43 0.46 0.279689557373023
0.44 0.46 0.28460387166923795
0.45 0.46 0.2894598112370645
0.46 0.46 0.29425761081629437
0.47 0.46 0.29899747873406657
0.48 0.46 0.30367959777020964
0.49 0.46 0.3083041254995035
0.5 0.46 0.3128711946789375
0.51 0.46 0.3173809137652933
0.52 0.46 0.3218333669930972
0.53 0.46 0.3262286144493015
0.54 0.46 0.33056669225223495
0.55 0.46 0.3348476127788886
0.56 0.46 0.33907136336796617
0.57 0.46 0.34323790750524036
0.58 0.46 0.34734718398359055
0.59 0.46 0.35139910588258444
0.6 0.46 0.35539356173816805
0.61 0.46 0.35933041246495667
0.62 0.46 0.3632094923705825
0.63 0.46 0.36703060768678336
0.64 0.46 0.37079353536443527
0.65 0.46 0.37449802222365447
0.66 0.46 0.3781437841126573
0.67 0.46 0.38173050138905495
0.68 0.46 0.3852578211033192
0.69 0.46 0.3887253540533647
0.7 0.46 0.3921326700797339
0.71 0.46 0.3954792974483709
0.72 0.46 0.3987647198194326
0.73 0.46 0.40198837205705484
0.74 0.46 0.4051496367357053
0.75 0.46 0.40824784008584897
0.76 0.46 0.4112822460516058
0.77 0.46 0.41425205084598155
0.78 0.46 0.41715637599733973
0.79 0.46 0.4199942602557478
0.8 0.46 0.4227646501728829
0.81 0.46 0.4254663889346053
0.82 0.46 0.42809820311895774
0.83 0.46 0.4306586872183683
0.84 0.46 0.4331462819414802
0.85 0.46 0.4355592554683595
0.86 0.46 0.4378956696496414
0.87 0.46 0.44015334453089205
0.88 0.46 0.44232981293249046
0.89 0.46 0.4444222583418781
0.9 0.46 0.4464274362263718
0.91 0.46 0.44834156371395095
0.92 0.46 0.45016016927614594
0.93 0.46 0.4518778739513401
0.94 0.46 0.45348806227048677
0.95 0.46 0.45498235902624484
0.96 0.46 0.45634973483292657
0.97 0.46 0.45757481620425794
0.98 0.46 0.45863417060973555
0.99 0.46 0.4594856601309168
1.0 0.46 0.4600000000995509
0.0 0.47 NaN
0.01 0.47 0.00923731720283759
0.02 0.47 0.018024423368419078
0.03 0.47 0.0265457776190922
0.04 0.47 0.03485975210958341
0.05 0.47 0.042998433621871966
0.06 0.47 0.05098271643851278
0.07 0.47 0.05882751201745154
0.08 0.47 0.06654410080325553
0.09 0.47 0.07414136967196124
0.1 0.47 0.08162652817717035
0.11 0.47 0.08900556744716126
0.12 0.47 0.09628355039755136
0.13 0.47 0.103464821619775
0.14 0.47 0.110553154154001
0.15 0.47 0.11755185766884374
0.16 0.47 0.12446395815600135
0.17 0.47 0.13129177140364334
0.18 0.47 0.13803793264881653
0.19 0.47 0.14470445135954535
0.2 0.47 0.15129324230600552
0.21 0.47 0.15780604383717647
0.22 0.47 0.1642444442845732
0.23 0.47 0.17060989731065884
0.24 0.47 0.17690374553558488
0.25 0.47 0.18312720020784104
0.26 0.47 0.18928141377760863
0.27 0.47 0.19536742833250875
0.28 0.47 0.20138621386845051
0.29 0.47 0.20733866892687733
0.3 0.47 0.21322562678457335
0.31 0.47 0.21904785987231806
0.32 0.47 0.2248061849600002
0.33 0.47 0.23050097090023833
0.34 0.47 0.2361331330292009
0.35 0.47 0.24170314548943783
0.36 0.47 0.24721153968444415
0.37 0.47 0.25265880506458077
0.38 0.47 0.25804539849533353
0.39 0.47 0.2633717379474983
0.4 0.47 0.2686382086633982
0.41 0.47 0.2738451638212506
0.42 0.47 0.278992926354811
0.43 0.47 0.28408178761425884
0.44 0.47 0.28911201383816026
0.45 0.47 0.29408384053524833
0.46 0.47 0.29899747873406657
0.47 0.47 0.30385311209342897
0.48 0.47 0.3086509051911212
0.49 0.47 0.31339097358001605
0.5 0.47 0.3180734440974393
0.51 0.47 0.3226983951747775
0.52 0.47 0.3272658871939738
0.53 0.47 0.33177595686671396
0.54 0.47 0.33622861440813695
0.55 0.47 0.34062384967182574
0.56 0.47 0.344961625473002
0.57 0.47 0.34924188047776106
0.58 0.47 0.35346452855507193
0.59 0.47 0.35762945831316534
0.6 0.47 0.3617365311878004
0.61 0.47 0.3657855851485565
0.62 0.47 0.36977642092121515
0.63 0.47 0.37370882454151994
0.64 0.47 0.3775826418339959
0.65 0.47 0.3813972940994556
0.66 0.47 0.38515276453203334
0.67 0.47 0.3888486055667541
0.68 0.47 0.39248443291117135
0.69 0.47 0.396059824302685
0.7 0.47 0.39957431623873446
0.71 0.47 0.4030274031433404
0.72 0.47 0.40641853119049065
0.73 0.47 0.40974709783764884
0.74 0.47 0.4130124452423491
0.75 0.47 0.41621385955502643
0.76 0.47 0.41935055990500353
0.77 0.47 0.422421695979113
0.78 0.47 0.4254263398731959
0.79 0.47 0.42836347771183914
0.8 0.47 0.43123199975582416
0.81 0.47 0.4340306887186332
0.82 0.47 0.43675820593021936
0.83 0.47 0.4394130746511356
0.84 0.47 0.4419936603981414
0.85 0.47 0.44449814371904645
0.86 0.47 0.4469244946543329
0.87 0.47 0.44927042964152475
0.88 0.47 0.4515333638059047
0.89 0.47 0.4537103486245746
0.9 0.47 0.455797987730142
0.91 0.47 0.45779232190059005
0.92 0.47 0.45968867132283064
0.93 0.47 0.4614814061979049
0.94 0.47 0.46316360143426166
0.95 0.47 0.46472648725928445
0.96 0.47 0.46615851548753495
0.97 0.47 0.4674435524799231
0.98 0.47 0.46855702830469587
0.99 0.47 0.46945465237065875
1.0 0.47 0.470000000105611
0.0 0.48 NaN
0.01 0.48 0.009277562230811472
0.02 0.48 0.0181220778606211
0.03 0.48 0.026709366457530758
0.04 0.48 0.035095309837863936
0.05 0.48 0.04331068003344157
0.06 0.48 0.05137553799428844
0.07 0.48 0.05930421239659894
0.08 0.48 0.06710754983558576
0.09 0.48 0.07479409845676856
0.1 0.48 0.082370798589684
0.11 0.48 0.08984341491067284
0.12 0.48 0.09721682175775875
0.13 0.48 0.10449520271537312
0.14 0.48 0.11168219051999635
0.15 0.48 0.11878097163338969
0.16 0.48 0.1257943647909678
0.17 0.48 0.1327248819379718
0.18 0.48 0.13957477510524646
0.19 0.48 0.14634607448888054
0.2 0.48 0.15304061867061425
0.21 0.48 0.15966008007512578
0.22 0.48 0.166205983164022
0.23 0.48 0.17267972527105666
0.24 0.48 0.17908258855701825
0.25 0.48 0.18541575174087796
0.26 0.48 0.19168030165244268
0.27 0.48 0.19787724155279576
0.28 0.48 0.20400749896198145
0.29 0.48 0.21007193213550568
0.3 0.48 0.21607133552201466
0.31 0.48 0.2220064455418756
0.32 0.48 0.22787794456497312
0.33 0.48 0.23368646499880255
0.34 0.48 0.23943259109556642
0.35 0.48 0.24511686597490842
0.36 0.48 0.250739789354968
0.37 0.48 0.25630182371367566
0.38 0.48 0.2618033947010368
0.39 0.48 0.26724489407474544
0.4 0.48 0.2726266770068519
0.41 0.48 0.2779490726613112
0.42 0.48 0.2832123768584065
0.43 0.48 0.28841685513718396
0.44 0.48 0.2935627484678941
0.45 0.48 0.2986502672374063
0.46 0.48 0.3036795977702097
0.47 0.48 0.3086509051911212
0.48 0.48 0.31356430579508254
0.49 0.48 0.3184199268830217
0.5 0.48 0.3232178472494492
0.51 0.48 0.3279581272515963
0.52 0.48 0.33264080322529077
0.53 0.48 0.3372658877933361
0.54 0.48 0.34183336705051154
0.55 0.48 0.34634320631786575
0.56 0.48 0.35079534398113693
0.57 0.48 0.3551896942175201
0.58 0.48 0.35952614555161927
0.59 0.48 0.36380456093623487
0.6 0.48 0.3680247768258404
0.61 0.48 0.37218660237115425
0.62 0.48 0.37628981841792175
0.63 0.48 0.3803341768481947
0.64 0.48 0.38431939937414883
0.65 0.48 0.3882451748490156
0.66 0.48 0.3921111600889845
0.67 0.48 0.39591697637913764
0.68 0.48 0.39966220809701275
0.69 0.48 0.4033464002180238
0.7 0.48 0.4069690563697702
0.71 0.48 0.41052963481687843
0.72 0.48 0.41402754686197524
0.73 0.48 0.4174621510664074
0.74 0.48 0.4208327504479049
0.75 0.48 0.424138587485527
0.76 0.48 0.42737883781905267
0.77 0.48 0.43055260513663346
0.78 0.48 0.4336589099992028
0.79 0.48 0.43669668633967657
0.8 0.48 0.43966476677591193
0.81 0.48 0.44256187482553
0.82 0.48 0.4453866050809334
0.83 0.48 0.44813740937464164
0.84 0.48 0.4508125753371382
0.85 0.48 0.45341019796676346
0.86 0.48 0.45592815283412774
0.87 0.48 0.4583640511555562
0.88 0.48 0.46071518986821036
0.89 0.48 0.46297848669590996
0.9 0.48 0.4651503906189188
0.91 0.48 0.4672267644055069
0.92 0.48 0.46920271652228757
0.93 0.48 0.47107236228972155
0.94 0.48 0.47282846768165926
0.95 0.48 0.47446184311029815
0.96 0.48 0.47596041711850445
0.97 0.48 0.4773073097731619
0.98 0.48 0.4784767501691087
0.99 0.48 0.479422249116103
1.0 0.48 0.4800000001161012
0.0 0.49 NaN
0.01 0.49 0.009316113881903999
0.02 0.49 0.018216012846805206
0.03 0.49 0.02686713416538295
0.04 0.49 0.03532292621050092
0.05 0.49 0.043612871016740135
0.06 0.49 0.051756210549395366
0.07 0.49 0.059766699649842416
0.08 0.49 0.06765475657609218
0.09 0.49 0.07542859572029756
0.1 0.49 0.08309488853242171
0.11 0.49 0.09065917743584202
0.12 0.49 0.0981261502700658
0.13 0.49 0.10549982972356087
0.14 0.49 0.11278370915526469
0.15 0.49 0.11998085280129248
0.16 0.49 0.1270939706068927
0.17 0.49 0.13412547712964995
0.18 0.49 0.14107753647933552
0.19 0.49 0.147952098842891
0.2 0.49 0.15475092976439034
0.21 0.49 0.16147563481190816
0.22 0.49 0.16812767454312558
0.23 0.49 0.17470839071697333
0.24 0.49 0.18121901025799528
0.25 0.49 0.18766066156469272
0.26 0.49 0.19403438393292652
0.27 0.49 0.2003411357964917
0.28 0.49 0.20658180203274187
0.29 0.49 0.21275720050382219
0.3 0.49 0.2188680872646277
0.31 0.49 0.22491516192373925
0.32 0.49 0.23089907152730532
0.33 0.49 0.23682041424509512
0.34 0.49 0.24267974284044264
0.35 0.49 0.24847756817253383
0.36 0.49 0.25421435883744525
0.37 0.49 0.25989054821378027
0.38 0.49 0.26550653322556117
0.39 0.49 0.2710626767621346
0.4 0.49 0.2765593091799712
0.41 0.49 0.28199673010193166
0.42 0.49 0.2873752104211759
0.43 0.49 0.2926949884198825
0.44 0.49 0.2979562809184615
0.45 0.49 0.30315927278449006
0.46 0.49 0.3083041254995035
0.47 0.49 0.31339097358001605
0.48 0.49 0.3184199268830217
0.49 0.49 0.3233910704702059
0.5 0.49 0.32830446491322324
0.51 0.49 0.3331601476312624
0.52 0.49 0.3379581272509164
0.53 0.49 0.3426983951860658
0.54 0.49 0.3473809138303229
0.55 0.49 0.35200562230929044
0.56 0.49 0.35657243500378616
0.57 0.49 0.3610812412487917
0.58 0.49 0.36553190446192735
0.59 0.49 0.36992426218173624
0.6 0.49 0.37425812488492116
0.61 0.49 0.3785332753284656
0.62 0.49 0.38274946806938104
0.63 0.49 0.386906426994532
0.64 0.49 0.39100384569066093
0.65 0.49 0.39504138498399866
0.66 0.49 0.3990186716791511
0.67 0.49 0.40293529668196276
0.68 0.49 0.4067908128776098
0.69 0.49 0.4105847332685158
0.7 0.49 0.414316526803605
0.71 0.49 0.4179856169551744
0.72 0.49 0.42159137771791144
0.73 0.49 0.4251331304761544
0.74 0.49 0.428610137196889
0.75 0.49 0.43202159867852863
0.76 0.49 0.43536664596332486
0.77 0.49 0.4386443345908073
0.78 0.49 0.441853636792161
0.79 0.49 0.4449934322037436
0.8 0.49 0.448062497212531
0.81 0.49 0.45105949211110113
0.82 0.49 0.45398294605087053
0.83 0.49 0.4568312398380234
0.84 0.49 0.45960258062207643
0.85 0.49 0.4622949785849701
0.86 0.49 0.4649062113645936
0.87 0.49 0.46743378709344563
0.88 0.49 0.4698748826549416
0.89 0.49 0.4722262792940422
0.9 0.49 0.4744842706798773
0.91 0.49 0.47664453828004
0.92 0.49 0.4787019762143468
0.93 0.49 0.48065044110693117
0.94 0.49 0.4824823728764005
0.95 0.49 0.48418819107631944
0.96 0.49 0.4857552608272855
0.97 0.49 0.48716593416923454
0.98 0.49 0.48839322989746037
0.99 0.49 0.48938839648265386
1.0 0.49 0.4900000001092671
0.0 0.5 NaN
0.01 0.5 0.009353037795023667
0.02 0.5 0.018306356184154975
0.03 0.5 0.02701926490086664
0.04 0.5 0.03554283523540187
0.05 0.5 0.043905285645709564
0.06 0.5 0.05212505353212432
0.07 0.5 0.0602153290891718
0.08 0.5 0.06818610824235224
0.09 0.5 0.07604527613289264
0.1 0.5 0.08379923841826088
0.11 0.5 0.0914533177837642
0.12 0.5 0.09901201681404062
0.13 0.5 0.10647919901121032
0.14 0.5 0.11385821985754334
0.15 0.5 0.12115202154616969
0.16 0.5 0.1283632064048537
0.17 0.5 0.1354940919004864
0.18 0.5 0.14254675469697062
0.19 0.5 0.1495230658683434
0.2 0.5 0.1564247166940015
0.21 0.5 0.16325324609020575
0.22 0.5 0.1700100550618316
0.23 0.5 0.1766964247879966
0.24 0.5 0.18331352924476046
0.25 0.5 0.18986244640329794
0.26 0.5 0.19634416807803828
0.27 0.5 0.20275960780909802
0.28 0.5 0.20910960799190173
0.29 0.5 0.2153949461778425
0.3 0.5 0.22161634742154818
0.31 0.5 0.22777445426437581
0.32 0.5 0.23386989357511276
0.33 0.5 0.23990322985360912
0.34 0.5 0.2458749805432409
0.35 0.5 0.2517856245247298
0.36 0.5 0.25763560067456304
0.37 0.5 0.2634253127378488
0.38 0.5 0.26915512841723865
0.39 0.5 0.27482538150804564
0.4 0.5 0.28043637632421925
0.41 0.5 0.2859883851437011
0.42 0.5 0.29148165149708466
0.43 0.5 0.2969163907522767
0.44 0.5 0.302292790991356
0.45 0.5 0.30761101478839603
0.46 0.5 0.3128711946789375
0.47 0.5 0.3180734440974393
0.48 0.5 0.3232178472494492
0.49 0.5 0.32830446491322324
0.5 0.5 0.33333333344231936
0.51 0.5 0.33830446491573274
0.52 0.5 0.3432178471991822
0.53 0.5 0.348073444053587
0.54 0.5 0.35287119532291034
0.55 0.5 0.3576110137811657
0.56 0.5 0.3622927910302185
0.57 0.5 0.36691639090951406
0.58 0.5 0.3714816516565354
0.59 0.5 0.37598838530451717
0.6 0.5 0.3804363841811654
0.61 0.5 0.3848253816184129
0.62 0.5 0.3891551305876389
0.63 0.5 0.3934253126581326
0.64 0.5 0.3976356007517184
0.65 0.5 0.4017856256905137
0.66 0.5 0.40587498061945904
0.67 0.5 0.4099032299330935
0.68 0.5 0.4138698935772934
0.69 0.5 0.4177744516218345
0.7 0.5 0.4216163399209456
0.71 0.5 0.42539494624669977
0.72 0.5 0.4291096079198041
0.73 0.5 0.43275960786187556
0.74 0.5 0.4363441686126468
0.75 0.5 0.4398624522439155
0.76 0.5 0.4433135296252328
0.77 0.5 0.4466964252292796
0.78 0.5 0.4500100555954388
0.79 0.5 0.4532532461344303
0.8 0.5 0.456424716739986
0.81 0.5 0.4595230654700305
0.82 0.5 0.4625467547433613
0.83 0.5 0.4654940919424509
0.84 0.5 0.4683632064519947
0.85 0.5 0.47115202214616325
0.86 0.5 0.47385821985550464
0.87 0.5 0.4764791990461249
0.88 0.5 0.47901201709062086
0.89 0.5 0.4814533181369719
0.9 0.5 0.48379923981692935
0.91 0.5 0.4860452772592099
0.92 0.5 0.48818610833535064
0.93 0.5 0.49021532911274385
0.94 0.5 0.4921250536030672
0.95 0.5 0.4939052857210059
0.96 0.5 0.49554283533938087
0.97 0.5 0.4970192649796214
0.98 0.5 0.4983063562926166
0.99 0.5 0.4993530378934207
1.0 0.5 0.5000000001228824
0.0 0.51 NaN
0.01 0.51 0.009388396378714012
0.02 0.51 0.018393229801170294
0.03 0.51 0.027165934072507402
0.04 0.51 0.03575526074664897
0.05 0.51 0.04418819098377966
0.06 0.51 0.05248237278577765
0.07 0.51 0.060650441013605054
0.08 0.51 0.06870197612223355
0.09 0.51 0.07664453818830796
0.1 0.51 0.0844842706197954
0.11 0.51 0.0922262789498648
0.12 0.51 0.09987488230743255
0.13 0.51 0.10743378706915259
0.14 0.51 0.11490621130706907
0.15 0.51 0.12229497708975673
0.16 0.51 0.12960257908409978
0.17 0.51 0.1368312388313461
0.18 0.51 0.14398294599795286
0.19 0.51 0.1510594920448344
0.2 0.51 0.15806249717619786
0.21 0.51 0.1649934321792096
0.22 0.51 0.17185363672992535
0.23 0.51 0.17864433454441572
0.24 0.51 0.18536664597920646
0.25 0.51 0.19202159871647065
0.26 0.51 0.19861013705198335
0.27 0.51 0.20513313058859828
0.28 0.51 0.21159137732178435
0.29 0.51 0.2179856164281231
0.3 0.51 0.22431652619063544
0.31 0.51 0.2305847329782712
0.32 0.51 0.23679081294944737
0.33 0.51 0.24293529674543712
0.34 0.51 0.24901867167550684
0.35 0.51 0.2550413849782884
0.36 0.51 0.26100384568224116
0.37 0.51 0.26690642713821516
0.38 0.51 0.2727494680167218
0.39 0.51 0.27853327540378087
0.4 0.51 0.2842581247867631
0.41 0.51 0.28992426252991566
0.42 0.51 0.2955319043119733
0.43 0.51 0.3010812411035653
0.44 0.51 0.3065724349614307
0.45 0.51 0.3120056225702141
0.46 0.51 0.3173809137652933
0.47 0.51 0.3226983951747775
0.48 0.51 0.3279581272515963
0.49 0.51 0.3331601476312624
0.5 0.51 0.33830446491573274
0.51 0.51 0.3433910704873598
0.52 0.51 0.3484199268560008
0.53 0.51 0.35339097354532406
0.54 0.51 0.35830412610488793
0.55 0.51 0.36315927280731386
0.56 0.51 0.3679562806289
0.57 0.51 0.37269498841857285
0.58 0.51 0.3773752095704607
0.59 0.51 0.38199673025961145
0.6 0.51 0.3865593093397898
0.61 0.51 0.39106267687333457
0.62 0.51 0.39550653335637065
0.63 0.51 0.39989054814148955
0.64 0.51 0.404214358495183
0.65 0.51 0.40847756758659187
0.66 0.51 0.4126797429243046
0.67 0.51 0.41682041432939576
0.68 0.51 0.420899071611238
0.69 0.51 0.4249151620015268
0.7 0.51 0.42886808754601613
0.71 0.51 0.4327572007277801
0.72 0.51 0.43658180231100885
0.73 0.51 0.4403411357187411
0.74 0.51 0.44403438402766066
0.75 0.51 0.44766066162272455
0.76 0.51 0.4512190101674236
0.77 0.51 0.4547083906913537
0.78 0.51 0.4581276745276104
0.79 0.51 0.4614756367813201
0.8 0.51 0.4647509302545551
0.81 0.51 0.46795209936997123
0.82 0.51 0.4710775369870421
0.83 0.51 0.47412547764147583
0.84 0.51 0.47709397112259616
0.85 0.51 0.47998085336320384
0.86 0.51 0.4827837097868646
0.87 0.51 0.48549982970246464
0.88 0.51 0.4881261502855379
0.89 0.51 0.4906591777733133
0.9 0.51 0.4930948888791115
0.91 0.51 0.4954285957997683
0.92 0.51 0.4976547566639041
0.93 0.51 0.49976669974754484
0.94 0.51 0.5017562105894459
0.95 0.51 0.503612871096185
0.96 0.51 0.5053229263159669
0.97 0.51 0.506867135384335
0.98 0.51 0.5082160140911225
0.99 0.51 0.5093161139841262
1.0 0.51 0.5100000001217299
0.0 0.52 NaN
0.01 0.52 0.00942224901847798
0.02 0.52 0.018476750079060245
0.03 0.52 0.027307309677648377
0.04 0.52 0.035960417104696135
0.05 0.52 0.044461843026192376
0.06 0.52 0.05282846160700282
0.07 0.52 0.061072362244595356
0.08 0.52 0.06920271650959535
0.09 0.52 0.07722676432323487
0.1 0.52 0.0851503905722602
0.11 0.52 0.09297848687950025
0.12 0.52 0.10071518953677855
0.13 0.52 0.10836405088074205
0.14 0.52 0.11592815284127213
0.15 0.52 0.12341019790648453
0.16 0.52 0.13081257483657194
0.17 0.52 0.1381374094010204
0.18 0.52 0.14538660502436304
0.19 0.52 0.15256187476211294
0.2 0.52 0.15966476674604932
0.21 0.52 0.16669668542312918
0.22 0.52 0.17365890956670357
0.23 0.52 0.1805526042049489
0.24 0.52 0.18737883783201456
0.25 0.52 0.19413858750019503
0.26 0.52 0.20083275046848276
0.27 0.52 0.20746215094434053
0.28 0.52 0.21402754675642907
0.29 0.52 0.22052963485175664
0.3 0.52 0.22696905627777808
0.31 0.52 0.2333464000802361
0.32 0.52 0.23966220772782781
0.33 0.52 0.2459169760105352
0.34 0.52 0.25211115973173714
0.35 0.52 0.25824517453545465
0.36 0.52 0.2643193989757833
0.37 0.52 0.27033417699172774
0.38 0.52 0.2762898184352309
0.39 0.52 0.28218660232776044
0.4 0.52 0.2880247767853097
0.41 0.52 0.29380456084655854
0.42 0.52 0.2995261454046223
0.43 0.52 0.3051896946394431
0.44 0.52 0.31079538633092324
0.45 0.52 0.3163432071415381
0.46 0.52 0.3218333669930973
0.47 0.52 0.3272658871939738
0.48 0.52 0.33264080322529077
0.49 0.52 0.3379581272509164
0.5 0.52 0.3432178471991822
0.51 0.52 0.3484199268560008
0.52 0.52 0.353564308215662
0.53 0.52 0.3586508991685074
0.54 0.52 0.3636795977500447
0.55 0.52 0.3686502672672592
0.56 0.52 0.3735627481963784
0.57 0.52 0.3784168551703487
0.58 0.52 0.38321237645406286
0.59 0.52 0.3879490727790946
0.6 0.52 0.39262667713119914
0.61 0.52 0.3972448932433683
0.62 0.52 0.40180339482140726
0.63 0.52 0.40630182377188206
0.64 0.52 0.41073978931734784
0.65 0.52 0.4151168658160345
0.66 0.52 0.41943259117923787
0.67 0.52 0.4236864646956063
0.68 0.52 0.4278779446493504
0.69 0.52 0.4320064456237803
0.7 0.52 0.436071335542367
0.71 0.52 0.44007193237305525
0.72 0.52 0.4440074993095463
0.73 0.52 0.44787724161739456
0.74 0.52 0.4516803018035286
0.75 0.52 0.45541575187832134
0.76 0.52 0.45908258854853917
0.77 0.52 0.46267972531541063
0.78 0.52 0.4662059828517861
0.79 0.52 0.46966007952715216
0.8 0.52 0.47304061864372965
0.81 0.52 0.4763460744868041
0.82 0.52 0.47957477512163293
0.83 0.52 0.4827248819363927
0.84 0.52 0.4857943647923001
0.85 0.52 0.48878097160562
0.86 0.52 0.4916821916398034
0.87 0.52 0.4944952032706727
0.88 0.52 0.4972168640555968
0.89 0.52 0.49984341548934136
0.9 0.52 0.5023707994227644
0.91 0.52 0.5047940988126607
0.92 0.52 0.5071075498738948
0.93 0.52 0.5093042124440328
0.94 0.52 0.5113755379867597
0.95 0.52 0.5133106800869611
0.96 0.52 0.5150953099480932
0.97 0.52 0.5167093664594967
0.98 0.52 0.5181220779666645
0.99 0.52 0.5192775623466801
1.0 0.52 0.5200000000876089
0.0 0.53 NaN
0.01 0.53 0.009454652267455189
0.02 0.53 0.01855702820857271
0.03 0.53 0.027443552384775246
0.04 0.53 0.03615850940261235
0.05 0.53 0.04472648717215238
0.06 0.53 0.05316360134736635
0.07 0.53 0.06148140614773909
0.08 0.53 0.06968867124086442
0.09 0.53 0.07779232182862128
0.1 0.53 0.08579798768028113
0.11 0.53 0.09371034854922033
0.12 0.53 0.10153336348292459
0.13 0.53 0.10927042934869619
0.14 0.53 0.11692449599120433
0.15 0.53 0.1244981437124663
0.16 0.53 0.13199365983855327
0.17 0.53 0.13941307468359138
0.18 0.53 0.1467582062442627
0.19 0.53 0.15403068866158445
0.2 0.53 0.1612319997226496
0.21 0.53 0.1683634776852387
0.22 0.53 0.1754263398161237
0.23 0.53 0.1824216959261328
0.24 0.53 0.1893505599200595
0.25 0.53 0.19621385957744286
0.26 0.53 0.20301244524207365
0.27 0.53 0.20974709686230855
0.28 0.53 0.2164185315997597
0.29 0.53 0.22302740234892265
0.3 0.53 0.22957431613364052
0.31 0.53 0.23605982414432028
0.32 0.53 0.24248443293472124
0.33 0.53 0.24884860704167716
0.34 0.53 0.2551527645689055
0.35 0.53 0.26139729414486657
0.36 0.53 0.2675825429048663
0.37 0.53 0.2737088243516733
0.38 0.53 0.2797764206238152
0.39 0.53 0.2857855824175776
0.4 0.53 0.2917365307613613
0.41 0.53 0.29762945787994205
0.42 0.53 0.3034645284709563
0.43 0.53 0.30924188039390077
0.44 0.53 0.31496162539217987
0.45 0.53 0.32062385000053994
0.46 0.53 0.3262286144493015
0.47 0.53 0.33177595686671396
0.48 0.53 0.3372658877933361
0.49 0.53 0.3426983951860658
0.5 0.53 0.348073444053587
0.51 0.53 0.35339097354532406
0.52 0.53 0.3586508991685074
0.53 0.53 0.36385311200905246
0.54 0.53 0.3689974785770809
0.55 0.53 0.37408384046392695
0.56 0.53 0.3791120148675634
0.57 0.53 0.38408178762458783
0.58 0.53 0.38899292597002816
0.59 0.53 0.3938451639616699
0.6 0.53 0.3986382088056606
0.61 0.53 0.4033717380793667
0.62 0.53 0.40804539858278144
0.63 0.53 0.41265880777477126
0.64 0.53 0.41721153878139283
0.65 0.53 0.4217031453254934
0.66 0.53 0.42613313454062723
0.67 0.53 0.4305009709811316
0.68 0.53 0.434806085804378
0.69 0.53 0.4390478595919941
0.7 0.53 0.44322562644315083
0.71 0.53 0.44733866917025406
0.72 0.53 0.4513862142247496
0.73 0.53 0.4553674284512032
0.74 0.53 0.4592814139903166
0.75 0.53 0.4631272114382399
0.76 0.53 0.4669037395411007
0.77 0.53 0.47060989736197484
0.78 0.53 0.4742444440600698
0.79 0.53 0.4778060438868729
0.8 0.53 0.48129324235224086
0.81 0.53 0.4847044514247236
0.82 0.53 0.4880379317796551
0.83 0.53 0.49129177141756375
0.84 0.53 0.49446386017235616
0.85 0.53 0.49755185762590554
0.86 0.53 0.5005531547115745
0.87 0.53 0.5034648222204928
0.88 0.53 0.5062835503355789
0.89 0.53 0.5090055674151633
0.9 0.53 0.5116265284465381
0.91 0.53 0.5141413691719797
0.92 0.53 0.5165441008378717
0.93 0.53 0.5188275126355133
0.94 0.53 0.5209827170130731
0.95 0.53 0.5229984342280254
0.96 0.53 0.524859752760568
0.97 0.53 0.5265457782750063
0.98 0.53 0.5280244234100546
0.99 0.53 0.52923731725925
1.0 0.53 0.530000000068793
0.0 0.54 NaN
0.01 0.54 0.009485660044124388
0.02 0.54 0.018634170510682228
0.03 0.54 0.027574816118211276
0.04 0.54 0.03634973478266928
0.05 0.54 0.044982358948872654
0.06 0.54 0.05348806219101347
0.07 0.54 0.06187787386770473
0.08 0.54 0.07016016923232467
0.09 0.54 0.078341563921349
0.1 0.54 0.0864274361495675
0.11 0.54 0.09442225826379329
0.12 0.54 0.10232981258447642
0.13 0.54 0.11015334424135449
0.14 0.54 0.11789566933497005
0.15 0.54 0.1255592570442272
0.16 0.54 0.13314628194006092
0.17 0.54 0.1406586866807507
0.18 0.54 0.14809820342953336
0.19 0.54 0.15546638911276767
0.2 0.54 0.16276465014582284
0.21 0.54 0.16999426023352396
0.22 0.54 0.17715637595318098
0.23 0.54 0.18425205080465892
0.24 0.54 0.1912822460069179
0.25 0.54 0.19824784011311725
0.26 0.54 0.20514963674141848
0.27 0.54 0.21198837190202136
0.28 0.54 0.2187647196780929
0.29 0.54 0.22547929722480184
0.3 0.54 0.23213267141528715
0.31 0.54 0.23872535390441244
0.32 0.54 0.24525782088516618
0.33 0.54 0.2517305006581096
0.34 0.54 0.2581437834036161
0.35 0.54 0.26449802226521013
0.36 0.54 0.27079353568782244
0.37 0.54 0.2770306077184027
0.38 0.54 0.28320949262390144
0.39 0.54 0.2893304125410676
0.4 0.54 0.295393561765743
0.41 0.54 0.3013991059103226
0.42 0.54 0.30734718353918133
0.43 0.54 0.31323790706705856
0.44 0.54 0.31907136293432714
0.45 0.54 0.3248476124808438
0.46 0.54 0.33056669225223495
0.47 0.54 0.33622861440813695
0.48 0.54 0.34183336705051154
0.49 0.54 0.3473809138303229
0.5 0.54 0.35287119532291034
0.51 0.54 0.35830412610488793
0.52 0.54 0.3636795977500447
0.53 0.54 0.3689974785770809
0.54 0.54 0.37425761073916824
0.55 0.54 0.3794598118854687
0.56 0.54 0.384603871641671
0.57 0.54 0.3896895573168112
0.58 0.54 0.39471660640181555
0.59 0.54 0.3996847296170262
0.6 0.54 0.40459360941015693
0.61 0.54 0.4094428928919952
0.62 0.54 0.4142322053353051
0.63 0.54 0.41896113221728687
0.64 0.54 0.42362922695002464
0.65 0.54 0.4282360068435166
0.66 0.54 0.4327809508486899
0.67 0.54 0.43726349753152405
0.68 0.54 0.441683042443778
0.69 0.54 0.4460389352180269
0.7 0.54 0.4503304762598979
0.71 0.54 0.4545569133731957
0.72 0.54 0.45871743640140333
0.73 0.54 0.4628111741370148
0.74 0.54 0.4668371875561388
0.75 0.54 0.4707944651620865
0.76 0.54 0.4746819134315493
0.77 0.54 0.4784983506536373
0.78 0.54 0.4822424969643939
0.79 0.54 0.4859129625389488
0.8 0.54 0.48950823511122676
0.81 0.54 0.49302666432463327
0.82 0.54 0.49646644344712487
0.83 0.54 0.49982558719194276
0.84 0.54 0.5031019049302293
0.85 0.54 0.5062929678804775
0.86 0.54 0.5093960683557465
0.87 0.54 0.5124081690903921
0.88 0.54 0.5153258349639853
0.89 0.54 0.518145153722755
0.9 0.54 0.5208616181354432
0.91 0.54 0.5234699736000256
0.92 0.54 0.5259640056503003
0.93 0.54 0.5283362275951967
0.94 0.54 0.5305774124182571
0.95 0.54 0.532675840165534
0.96 0.54 0.5346160082121489
0.97 0.54 0.5363761754581393
0.98 0.54 0.5379229152465566
0.99 0.54 0.5391953103453639
1.0 0.54 0.5400000007000917
0.0 0.55 NaN
0.01 0.55 0.009515323783290867
0.02 0.55 0.018708278724015263
0.03 0.55 0.027701248413302765
0.04 0.55 0.03653428198682767
0.05 0.55 0.04522968464176041
0.06 0.55 0.05380210375833205
0.07 0.55 0.06226205494500406
0.08 0.55 0.07061752632877774
0.09 0.55 0.07887482916442941
0.1 0.55 0.08703909597743875
0.11 0.55 0.09511459303876241
0.12 0.55 0.10310492950649523
0.13 0.55 0.11101320081926411
0.14 0.55 0.11884209251809422
0.15 0.55 0.12659395704829324
0.16 0.55 0.13427087065513976
0.17 0.55 0.1418746792491058
0.18 0.55 0.14940703235916447
0.19 0.55 0.15686941167672344
0.2 0.55 0.16426315269387748
0.21 0.55 0.17158946469673886
0.22 0.55 0.17884944435228742
0.23 0.55 0.1860440896226287
0.24 0.55 0.19317430948011385
0.25 0.55 0.2002409335114083
0.26 0.55 0.2072447192127735
0.27 0.55 0.21418635965475116
0.28 0.55 0.22106648550248628
0.29 0.55 0.22788567666562093
0.3 0.55 0.23464446006046372
0.31 0.55 0.24134331590065675
0.32 0.55 0.2479826834094532
0.33 0.55 0.25456295411008
0.34 0.55 0.26108449096311526
0.35 0.55 0.2675476147093339
0.36 0.55 0.2739526138887968
0.37 0.55 0.2802997434203442
0.38 0.55 0.28658922931660485
0.39 0.55 0.29282126616967563
0.4 0.55 0.2989960213396229
0.41 0.55 0.30511363409698866
0.42 0.55 0.3111742172121622
0.43 0.55 0.3171778575085011
0.44 0.55 0.323124616493574
0.45 0.55 0.3290145307006859
0.46 0.55 0.3348476127788886
0.47 0.55 0.34062384967182574
0.48 0.55 0.34634320631786575
0.49 0.55 0.35200562230929044
0.5 0.55 0.3576110137811657
0.51 0.55 0.36315927280731386
0.52 0.55 0.3686502672672592
0.53 0.55 0.37408384046392695
0.54 0.55 0.3794598118854687
0.55 0.55 0.38477797395995456
0.56 0.55 0.3900380920197882
0.57 0.55 0.39523991032804706
0.58 0.55 0.40038314121535473
0.59 0.55 0.4054674699649328
0.6 0.55 0.41049255242579
0.61 0.55 0.4154580143413821
0.62 0.55 0.42036344943283876
0.63 0.55 0.42520841870235465
0.64 0.55 0.429992448943955
0.65 0.55 0.43471502455659095
0.66 0.55 0.43937559991241865
0.67 0.55 0.44397358198939363
0.68 0.55 0.4485083352534859
0.69 0.55 0.45297917711623037
0.7 0.55 0.457385374526483
0.71 0.55 0.46172614019294284
0.72 0.55 0.4660006283596313
0.73 0.55 0.47020792894007446
0.74 0.55 0.4743470631471443
0.75 0.55 0.47841697732015337
0.76 0.55 0.4824165333927783
0.77 0.55 0.48634450852634437
0.78 0.55 0.4901995542839955
0.79 0.55 0.49398024528524054
0.8 0.55 0.49768500552898276
0.81 0.55 0.5013121225098028
0.82 0.55 0.5048597221276154
0.83 0.55 0.5083257457852427
0.84 0.55 0.5117079225627038
0.85 0.55 0.5150037351793397
0.86 0.55 0.5182103777018913
0.87 0.55 0.5213247030009444
0.88 0.55 0.5243431524434767
0.89 0.55 0.5272616705181452
0.9 0.55 0.5300755879768944
0.91 0.55 0.5327794593423062
0.92 0.55 0.535366841513841
0.93 0.55 0.5378299714828286
0.94 0.55 0.540159277216745
0.95 0.55 0.5423425943883068
0.96 0.55 0.5443638215864555
0.97 0.55 0.5462003578151943
0.98 0.55 0.54781741231777
0.99 0.55 0.5491514668360304
1.0 0.55 0.550000000071099
0.0 0.56 NaN
0.01 0.56 0.009543692600746924
0.02 0.56 0.018779450291511443
0.03 0.56 0.027822990815629285
0.04 0.56 0.03671233256911148
0.05 0.56 0.045468681349489885
0.06 0.56 0.054105975675756535
0.07 0.56 0.0626342277663725
0.08 0.56 0.07106104937469886
0.09 0.56 0.07939244496882131
0.1 0.56 0.08763331307682709
0.11 0.56 0.09578771609833867
0.12 0.56 0.10385909189923367
0.13 0.56 0.11185038877446213
0.14 0.56 0.11976416361125716
0.15 0.56 0.12760265524460807
0.16 0.56 0.13536784137588567
0.17 0.56 0.1430614682845247
0.18 0.56 0.1506851114553761
0.19 0.56 0.15824017424899622
0.2 0.56 0.16572792301239908
0.21 0.56 0.17314950339175486
0.22 0.56 0.18050595273504802
0.23 0.56 0.18779821390759113
0.24 0.56 0.19502714368456334
0.25 0.56 0.20219352407778945
0.26 0.56 0.20929806658614183
0.27 0.56 0.21634142042787222
0.28 0.56 0.22332417735072263
0.29 0.56 0.23024687697562726
0.3 0.56 0.23711000749741906
0.31 0.56 0.2439140158192144
0.32 0.56 0.25065930728609903
0.33 0.56 0.2573462369753538
0.34 0.56 0.2639751399803333
0.35 0.56 0.2705463051821679
0.36 0.56 0.2770599910454933
0.37 0.56 0.2835164246605534
0.38 0.56 0.2899158031484577
0.39 0.56 0.2962582941237549
0.4 0.56 0.30254403819848935
0.41 0.56 0.30877314855397114
0.42 0.56 0.31494571234096524
0.43 0.56 0.3210617912188729
0.44 0.56 0.32712142250943277
0.45 0.56 0.33312461649946207
0.46 0.56 0.33907136336796617
0.47 0.56 0.344961625473002
0.48 0.56 0.35079534398113693
0.49 0.56 0.35657243500378616
0.5 0.56 0.3622927910302185
0.51 0.56 0.3679562806289
0.52 0.56 0.37356274819637847
0.53 0.56 0.3791120148675634
0.54 0.56 0.3846038716416711
0.55 0.56 0.3900380920197882
0.56 0.56 0.39541441809052147
0.57 0.56 0.400732567254431
0.58 0.56 0.4059922271603975
0.59 0.56 0.4111930591744927
0.6 0.56 0.4163346931680248
0.61 0.56 0.4214167307099316
0.62 0.56 0.42643873881754013
0.63 0.56 0.4314002513064119
0.64 0.56 0.4363007693311135
0.65 0.56 0.441139745141213
0.66 0.56 0.4459166081689399
0.67 0.56 0.45063073563974093
0.68 0.56 0.4552814569574828
0.69 0.56 0.45986806355488336
0.7 0.56 0.4643897827174251
0.71 0.56 0.46884579754661315
0.72 0.56 0.47323522459546447
0.73 0.56 0.47755711589910954
0.74 0.56 0.4818104529561102
0.75 0.56 0.4859941401758532
0.76 0.56 0.49010699532862656
0.77 0.56 0.49414774246726717
0.78 0.56 0.49811500102392353
0.79 0.56 0.5020072743435409
0.8 0.56 0.5058229348737506
0.81 0.56 0.509560211460732
0.82 0.56 0.5132171530080293
0.83 0.56 0.5167916369098909
0.84 0.56 0.5202813109012503
0.85 0.56 0.5236835671912574
0.86 0.56 0.5269955023204386
0.87 0.56 0.5302138585763068
0.88 0.56 0.5333349548447307
0.89 0.56 0.5363545919328201
0.9 0.56 0.5392679371001827
0.91 0.56 0.5420693529263628
0.92 0.56 0.5447521670941954
0.93 0.56 0.5473083379813037
0.94 0.56 0.5497279457069659
0.95 0.56 0.5519983767257494
0.96 0.56 0.5541029235263957
0.97 0.56 0.5560181128625318
0.98 0.56 0.5577077666254605
0.99 0.56 0.5591057118193493
1.0 0.56 0.5600000000791217
0.0 0.57 NaN
0.01 0.57 0.009570813433324846
0.02 0.57 0.018847778608439603
0.03 0.57 0.027940179209022642
0.04 0.57 0.036884060864796515
0.05 0.57 0.04569955840919063
0.06 0.57 0.05439991812332356
0.07 0.57 0.06299466030289863
0.08 0.57 0.0714910224953547
0.09 0.57 0.07989472524722455
0.1 0.57 0.08821042102647464
0.11 0.57 0.09644197694938317
0.12 0.57 0.10459266311726009
0.13 0.57 0.11266528291300058
0.14 0.57 0.1206622666315883
0.15 0.57 0.12858574110831994
0.16 0.57 0.1364375818305328
0.17 0.57 0.1442194531742827
0.18 0.57 0.15193284091552542
0.19 0.57 0.15957907697349924
0.2 0.57 0.16715935937704884
0.21 0.57 0.17467477052799035
0.22 0.57 0.18212629044379083
0.23 0.57 0.18951480536823256
0.24 0.57 0.19684112291068337
0.25 0.57 0.20410597658136254
0.26 0.57 0.21131003299061804
0.27 0.57 0.2184538985686925
0.28 0.57 0.22553812456547503
0.29 0.57 0.2325632113453936
0.3 0.57 0.23952961251166355
0.31 0.57 0.2464377383003586
0.32 0.57 0.25328795606203436
0.33 0.57 0.2600805989002587
0.34 0.57 0.26681596154206527
0.35 0.57 0.27349430530136787
0.36 0.57 0.2801158594104523
0.37 0.57 0.2866808225087984
0.38 0.57 0.29318936391899475
0.39 0.57 0.2996416242749373
0.4 0.57 0.3060377178565683
0.41 0.57 0.31237773204028046
0.42 0.57 0.31866172856018127
0.43 0.57 0.3248897442324675
0.44 0.57 0.33106179185197016
0.45 0.57 0.3371778574829737
0.46 0.57 0.34323790750524036
0.47 0.57 0.349241880477761
0.48 0.57 0.3551896942175201
0.49 0.57 0.3610812412487917
0.5 0.57 0.36691639090951406
0.51 0.57 0.37269498841857285
0.52 0.57 0.3784168551703487
0.53 0.57 0.38408178762458783
0.54 0.57 0.3896895573168112
0.55 0.57 0.39523991032804706
0.56 0.57 0.400732567254431
0.57 0.57 0.4061672185502762
0.58 0.57 0.41154353134946
0.59 0.57 0.4168611410786075
0.6 0.57 0.42211965346956426
0.61 0.57 0.4273186440553177
0.62 0.57 0.43245765317773355
0.63 0.57 0.4375361882282555
0.64 0.57 0.44255372210260174
0.65 0.57 0.4475096868150391
0.66 0.57 0.45240347487112165
0.67 0.57 0.4572344353854018
0.68 0.57 0.46200187148407545
0.69 0.57 0.4667050370388803
0.7 0.57 0.47134313297541924
0.71 0.57 0.4759153031462633
0.72 0.57 0.480420630014066
0.73 0.57 0.4848581299224569
0.74 0.57 0.48922673993346544
0.75 0.57 0.49352532723663983
0.76 0.57 0.4977526651359775
0.77 0.57 0.5019074304459586
0.78 0.57 0.505988192938002
0.79 0.57 0.5099934028546967
0.8 0.57 0.5139213755506977
0.81 0.57 0.5177702749700119
0.82 0.57 0.5215380930148573
0.83 0.57 0.5252226251009469
0.84 0.57 0.5288214402495481
0.85 0.57 0.5323318445616576
0.86 0.57 0.5357508358274795
0.87 0.57 0.5390750464375628
0.88 0.57 0.5423006709832964
0.89 0.57 0.5454233682072772
0.9 0.57 0.5484381410424047
0.91 0.57 0.5513391589395938
0.92 0.57 0.5541195204592273
0.93 0.57 0.5567709029573047
0.94 0.57 0.5592830353167623
0.95 0.57 0.561642851799389
0.96 0.57 0.5638330316603313
0.97 0.57 0.565829217624206
0.98 0.57 0.56759382168641
0.99 0.57 0.5690579632386255
1.0 0.57 0.5700000001850274
0.0 0.58 NaN
0.01 0.58 0.00959673116929789
0.02 0.58 0.018913353258302838
0.03 0.58 0.02805294413637487
0.04 0.58 0.037049634560221985
0.05 0.58 0.045922516958969525
0.06 0.58 0.054684162446864554
0.07 0.58 0.06334361133743815
0.08 0.58 0.07190773612248014
0.09 0.58 0.08038197284989845
0.1 0.58 0.08877074054765124
0.11 0.58 0.09707771215061788
0.12 0.58 0.10530599299144859
0.13 0.58 0.11345824382820732
0.14 0.58 0.12153677157646717
0.15 0.58 0.1295435907545685
0.16 0.58 0.13748048081674577
0.17 0.58 0.14534901698104177
0.18 0.58 0.15315060478284048
0.19 0.58 0.16088650272603278
0.2 0.58 0.1685578421512867
0.21 0.58 0.17616564286289524
0.22 0.58 0.1837108264970664
0.23 0.58 0.19119422765282418
0.24 0.58 0.19861660241532256
0.25 0.58 0.20597863693884885
0.26 0.58 0.21328095330374214
0.27 0.58 0.2205241160245514
0.28 0.58 0.22770863735725624
0.29 0.58 0.23483497713904722
0.3 0.58 0.24190355494906315
0.31 0.58 0.24891474476398365
0.32 0.58 0.2558688829619146
0.33 0.58 0.26276626906243733
0.34 0.58 0.269607165120444
0.35 0.58 0.27639180508518313
0.36 0.58 0.28312038842186216
0.37 0.58 0.2897930859103739
0.38 0.58 0.2964100387022458
0.39 0.58 0.302971363661042
0.4 0.58 0.3094771428370515
0.41 0.58 0.3159274438924698
0.42 0.58 0.32232230171341536
0.43 0.58 0.3286617285296797
0.44 0.58 0.3349457123490015
0.45 0.58 0.34117421721476726
0.46 0.58 0.34734718398359055
0.47 0.58 0.35346452855507193
0.48 0.58 0.35952614555161927
0.49 0.58 0.36553190446192735
0.5 0.58 0.3714816516565354
0.51 0.58 0.3773752095704607
0.52 0.58 0.38321237645406275
0.53 0.58 0.38899292597002816
0.54 0.58 0.39471660640181555
0.55 0.58 0.40038314121535473
0.56 0.58 0.4059922271603975
0.57 0.58 0.41154353134946
0.58 0.58 0.41703669705369917
0.59 0.58 0.42247133540492304
0.6 0.58 0.42784702796737856
0.61 0.58 0.4331633241462308
0.62 0.58 0.438419740465105
0.63 0.58 0.44361575827423066
0.64 0.58 0.4487508222368929
0.65 0.58 0.4538243385393855
0.66 0.58 0.4588356698187206
0.67 0.58 0.463784136918123
0.68 0.58 0.4686690119982902
0.69 0.58 0.47348951941686734
0.7 0.58 0.4782448268277142
0.71 0.58 0.48293404424851144
0.72 0.58 0.48755621852089653
0.73 0.58 0.49211032800282645
0.74 0.58 0.49659527524464997
0.75 0.58 0.501009881322177
0.76 0.58 0.5053528778756887
0.77 0.58 0.5096228953484706
0.78 0.58 0.513818456659785
0.79 0.58 0.5179379530962143
0.8 0.58 0.5219796493147434
0.81 0.58 0.5259416460923566
0.82 0.58 0.5298218690379406
0.83 0.58 0.5336180410602803
0.84 0.58 0.5373276517126955
0.85 0.58 0.5409479192706502
0.86 0.58 0.5444757438145357
0.87 0.58 0.5479076480897822
0.88 0.58 0.5512397024381199
0.89 0.58 0.5544674247050964
0.9 0.58 0.5575856509632542
0.91 0.58 0.5605883595824596
0.92 0.58 0.5634684176198715
0.93 0.58 0.566217220685152
0.94 0.58 0.5688241450196351
0.95 0.58 0.5712756679360623
0.96 0.58 0.5735538496372807
0.97 0.58 0.5756334378618109
0.98 0.58 0.5774754131128252
0.99 0.58 0.5790081427445406
1.0 0.58 0.580000000201493
0.0 0.59 NaN
0.01 0.59 0.009621488856981041
0.02 0.59 0.0189762603150378
0.03 0.59 0.028161411102920825
0.04 0.59 0.03720921508864788
0.05 0.59 0.046137750564571416
0.06 0.59 0.054958931045340366
0.07 0.59 0.06368132729863551
0.08 0.59 0.07231145881015243
0.09 0.59 0.08085447942878723
0.1 0.59 0.08931458080066804
0.11 0.59 0.09769524587272015
0.12 0.59 0.1059994178733136
0.13 0.59 0.11422961857496254
0.14 0.59 0.12238803136801217
0.15 0.59 0.13047656525169576
0.16 0.59 0.13849690664919415
0.17 0.59 0.14645052885357274
0.18 0.59 0.154338771007669
0.19 0.59 0.1621628185992898
0.2 0.59 0.16992373515497647
0.21 0.59 0.17762247951141802
0.22 0.59 0.1852599164366076
0.23 0.59 0.1928368274883224
0.24 0.59 0.20035391947012574
0.25 0.59 0.20781183213878285
0.26 0.59 0.21521114356257004
0.27 0.59 0.222552376729603
0.28 0.59 0.22983600350816863
0.29 0.59 0.23706244897467338
0.3 0.59 0.24423209438365184
0.31 0.59 0.251345280796602
0.32 0.59 0.2584023166217147
0.33 0.59 0.26540345221835016
0.34 0.59 0.27234894047683006
0.35 0.59 0.27923897366966177
0.36 0.59 0.2860737257059403
0.37 0.59 0.29285334076941266
0.38 0.59 0.2995779320301975
0.39 0.59 0.3062475887689876
0.4 0.59 0.31286237227082064
0.41 0.59 0.319422319797496
0.42 0.59 0.3259274438846522
0.43 0.59 0.33237773200747317
0.44 0.59 0.33877314852537166
0.45 0.59 0.34511363406654594
0.46 0.59 0.35139910588258444
0.47 0.59 0.35762945831316534
0.48 0.59 0.3638045609362349
0.49 0.59 0.36992426218173624
0.5 0.59 0.37598838530451717
0.51 0.59 0.38199673025961145
0.52 0.59 0.3879490727790945
0.53 0.59 0.3938451639616699
0.54 0.59 0.3996847296170262
0.55 0.59 0.4054674699649328
0.56 0.59 0.4111930591744927
0.57 0.59 0.4168611410786075
0.58 0.59 0.42247133540492304
0.59 0.59 0.4280232297630316
0.6 0.59 0.4335163814494695
0.61 0.59 0.4389503153022197
0.62 0.59 0.44432452276815987
0.63 0.59 0.4496384595500482
0.64 0.59 0.45489154983255253
0.65 0.59 0.46008315771718
0.66 0.59 0.4652126279212454
0.67 0.59 0.47027925513374697
0.68 0.59 0.47528228133072364
0.69 0.59 0.480220894456806
0.7 0.59 0.48509423409623154
0.71 0.59 0.48990137622032265
0.72 0.59 0.4946413318834845
0.73 0.59 0.49931304473057436
0.74 0.59 0.5039153779698435
0.75 0.59 0.5084471121007625
0.76 0.59 0.5129069356143425
0.77 0.59 0.5172934339758476
0.78 0.59 0.5216050786544673
0.79 0.59 0.5258402147739611
0.8 0.59 0.5299970453852488
0.81 0.59 0.5340736125035604
0.82 0.59 0.5380677757319228
0.83 0.59 0.5419771885997245
0.84 0.59 0.5457992551763216
0.85 0.59 0.5495311126423827
0.86 0.59 0.553169561892862
0.87 0.59 0.5567110164280776
0.88 0.59 0.5601514224278377
0.89 0.59 0.5634861574376334
0.9 0.59 0.5667098918380379
0.91 0.59 0.5698164110459776
0.92 0.59 0.5727983510554747
0.93 0.59 0.5756468247197972
0.94 0.59 0.5783508541410745
0.95 0.59 0.5808964555947027
0.96 0.59 0.5832650657108719
0.97 0.59 0.5854305267472903
0.98 0.59 0.5873523672306454
0.99 0.59 0.5889561371645802
1.0 0.59 0.590000000374133
0.0 0.6 NaN
0.01 0.6 0.009645127389448558
0.02 0.6 0.019036582131454316
0.03 0.6 0.028265700852694323
0.04 0.6 0.0373629576132765
0.05 0.6 0.04634544602714925
0.06 0.6 0.05522443895616823
0.07 0.6 0.06400805007850029
0.08 0.6 0.07270245242826494
0.09 0.6 0.08131252614165344
0.1 0.6 0.08984223982543502
0.11 0.6 0.09829489021045702
0.12 0.6 0.10667326238671357
0.13 0.6 0.11497974083672952
0.14 0.6 0.12321638990419771
0.15 0.6 0.1313850117329739
0.16 0.6 0.13948719275531413
0.17 0.6 0.14752433649802696
0.18 0.6 0.15549769212015338
0.19 0.6 0.16340837528197552
0.2 0.6 0.17125738606705979
0.21 0.6 0.17904562317600076
0.22 0.6 0.18677389572177044
0.23 0.6 0.19444293325045384
0.24 0.6 0.20205339385870355
0.25 0.6 0.20960587898066196
0.26 0.6 0.21710090102796253
0.27 0.6 0.22453896630577463
0.28 0.6 0.2319204961135009
0.29 0.6 0.2392458827921649
0.3 0.6 0.24651547093658477
0.31 0.6 0.25372956820108034
0.32 0.6 0.26088844479563744
0.33 0.6 0.2679923372655087
0.34 0.6 0.2750414496514232
0.35 0.6 0.2820359549493742
0.36 0.6 0.2889759969121887
0.37 0.6 0.2958616923680411
0.38 0.6 0.30269312599213216
0.39 0.6 0.3094703641716927
0.4 0.6 0.31619344201556654
0.41 0.6 0.32286237227020453
0.42 0.6 0.3294771427844567
0.43 0.6 0.33603771780754377
0.44 0.6 0.34254404030924684
0.45 0.6 0.34899602131633245
0.46 0.6 0.35539356173816805
0.47 0.6 0.3617365311878004
0.48 0.6 0.3680247768258405
0.49 0.6 0.37425812488492116
0.5 0.6 0.3804363841811654
0.51 0.6 0.3865593093397898
0.52 0.6 0.39262667713119914
0.53 0.6 0.3986382088056606
0.54 0.6 0.40459360941015693
0.55 0.6 0.41049255242579
0.56 0.6 0.4163346931680248
0.57 0.6 0.42211965346956426
0.58 0.6 0.42784702796737856
0.59 0.6 0.4335163814494696
0.6 0.6 0.4391272476674965
0.61 0.6 0.4446791273325297
0.62 0.6 0.4501714871290342
0.63 0.6 0.4556037579763818
0.64 0.6 0.4609753321541335
0.65 0.6 0.46628556183573333
0.66 0.6 0.47153375598193525
0.67 0.6 0.4767191780218485
0.68 0.6 0.4818410421584928
0.69 0.6 0.4868985100718102
0.7 0.6 0.49189068685584625
0.71 0.6 0.4968166164418695
0.72 0.6 0.5016752765275458
0.73 0.6 0.5064655729642369
0.74 0.6 0.5111863329828127
0.75 0.6 0.5158362954929707
0.76 0.6 0.5204141057362547
0.77 0.6 0.5249183069934353
0.78 0.6 0.5293473215092026
0.79 0.6 0.5336994428357152
0.8 0.6 0.5379728186622167
0.81 0.6 0.5421654310630838
0.82 0.6 0.5462750746596489
0.83 0.6 0.5502993293625206
0.84 0.6 0.5542355274934239
0.85 0.6 0.5580807134774988
0.86 0.6 0.5618315936288332
0.87 0.6 0.5654844730118455
0.88 0.6 0.5690351766766797
0.89 0.6 0.5724789370082205
0.9 0.6 0.5758102609808162
0.91 0.6 0.5790227431008614
0.92 0.6 0.5821087877076135
0.93 0.6 0.5850592247263121
0.94 0.6 0.5878627194541647
0.95 0.6 0.5905048260501014
0.96 0.6 0.5929663516271833
0.97 0.6 0.5952202240895336
0.98 0.6 0.5972245005998084
0.99 0.6 0.5989018723281385
1.0 0.6 0.6000000080716886
0.0 0.61 NaN
0.01 0.61 0.009667686465181378
0.02 0.61 0.019094398335187925
0.03 0.61 0.028365929607545293
0.04 0.61 0.03751101207874248
0.05 0.61 0.0465457832438689
0.06 0.61 0.05548089310678326
0.07 0.61 0.0643240101102922
0.08 0.61 0.07308096938325939
0.09 0.61 0.08175638412119467
0.1 0.61 0.09035400479953525
0.11 0.61 0.09887694623134546
0.12 0.61 0.10732783858216516
0.13 0.61 0.11570893245134821
0.14 0.61 0.1240221745554507
0.15 0.61 0.13226926391542157
0.16 0.61 0.1404516931899835
0.17 0.61 0.1485707827776196
0.18 0.61 0.15662770570966925
0.19 0.61 0.1646235082196667
0.2 0.61 0.17255912652968272
0.21 0.61 0.18043540040979356
0.22 0.61 0.18825308420627715
0.23 0.61 0.1960128563753172
0.24 0.61 0.20371532736846096
0.25 0.61 0.21136104593368119
0.26 0.61 0.21895050500837787
0.27 0.61 0.22648414654530696
0.28 0.61 0.2339623659368772
0.29 0.61 0.24138551473261466
0.3 0.61 0.24875390465406302
0.31 0.61 0.256067809867755
0.32 0.61 0.2633274692727276
0.33 0.61 0.270533088776993
0.34 0.61 0.27768484300059904
0.35 0.61 0.2847828765387527
0.36 0.61 0.29182730558260195
0.37 0.61 0.2988182193241656
0.38 0.61 0.30575567932789544
0.39 0.61 0.31263972376680566
0.4 0.61 0.3194703650577011
0.41 0.61 0.32624758861391007
0.42 0.61 0.33297136169878894
0.43 0.61 0.33964162422500715
0.44 0.61 0.34625829404848996
0.45 0.61 0.3528212667727964
0.46 0.61 0.35933041246495667
0.47 0.61 0.3657855851485565
0.48 0.61 0.3721866023711542
0.49 0.61 0.3785332753284656
0.5 0.61 0.3848253816184129
0.51 0.61 0.39106267687333457
0.52 0.61 0.3972448932433683
0.53 0.61 0.4033717380793667
0.54 0.61 0.4094428928919952
0.55 0.61 0.4154580143413821
0.56 0.61 0.4214167307099316
0.57 0.61 0.4273186440553177
0.58 0.61 0.4331633241462308
0.59 0.61 0.4389503153022197
0.6 0.61 0.4446791273325297
0.61 0.61 0.45034923732288984
0.62 0.61 0.45596008805824434
0.63 0.61 0.461511085531074
0.64 0.61 0.46700159695924065
0.65 0.61 0.47243094841898503
0.66 0.61 0.47779842246741666
0.67 0.61 0.4831032548298105
0.68 0.61 0.4883446311829875
0.69 0.61 0.49352168361170856
0.7 0.61 0.4986334864016864
0.71 0.61 0.5036790513553974
0.72 0.61 0.5086573225140387
0.73 0.61 0.5135671701835033
0.74 0.61 0.5184073843307446
0.75 0.61 0.5231766656500498
0.76 0.61 0.5278736180633921
0.77 0.61 0.5324967386939768
0.78 0.61 0.5370444044665518
0.79 0.61 0.541514856160534
0.8 0.61 0.5459061879471776
0.81 0.61 0.550216321706673
0.82 0.61 0.5544429898636533
0.83 0.61 0.5585837046077747
0.84 0.61 0.5626357100583664
0.85 0.61 0.5665959757243586
0.86 0.61 0.5704611086769708
0.87 0.61 0.5742273063263109
0.88 0.61 0.5778902694207965
0.89 0.61 0.581445093263188
0.9 0.61 0.5848861237802407
0.91 0.61 0.5882067568339097
0.92 0.61 0.5913991682356402
0.93 0.61 0.5944539049877048
0.94 0.61 0.5973592779402461
0.95 0.61 0.6001003702179621
0.96 0.61 0.6026573612558849
0.97 0.61 0.605002254884877
0.98 0.61 0.6070916189198374
0.99 0.61 0.6088452385076979
1.0 0.61 0.6100000002118529
0.0 0.62 NaN
0.01 0.62 0.00968920383000377
0.02 0.62 0.01914978522248301
0.03 0.62 0.028462209325309108
0.04 0.62 0.0376535227461696
0.05 0.62 0.04673893576017915
0.06 0.62 0.055728493254270595
0.07 0.62 0.06462943045288773
0.08 0.62 0.07344725343941651
0.09 0.62 0.08218631490066887
0.1 0.62 0.09085015268791057
0.11 0.62 0.09944170389529619
0.12 0.62 0.10796344724082388
0.13 0.62 0.11641750264094053
0.14 0.62 0.12480570167486273
0.15 0.62 0.1331296418513679
0.16 0.62 0.1413907253083765
0.17 0.62 0.1495901900498918
0.18 0.62 0.15772913483055193
0.19 0.62 0.16580853786426242
0.2 0.62 0.17382927283519706
0.21 0.62 0.18179212284300614
0.22 0.62 0.18969778524912095
0.23 0.62 0.19754689175963241
0.24 0.62 0.20534000492712443
0.25 0.62 0.21307763201152996
0.26 0.62 0.22076021689783942
0.27 0.62 0.2283881697809403
0.28 0.62 0.23596184600250594
0.29 0.62 0.24348156194511167
0.3 0.62 0.2509475956012169
0.31 0.62 0.25836018853101206
0.32 0.62 0.2657195483778098
0.33 0.62 0.27302585119408324
0.34 0.62 0.2802792430372251
0.35 0.62 0.2874798405295308
0.36 0.62 0.29462773292190053
0.37 0.62 0.301722982942249
0.38 0.62 0.3087656276524786
0.39 0.62 0.3157556795011221
0.4 0.62 0.32269312602305034
0.41 0.62 0.329577932069934
0.42 0.62 0.3364100396943168
0.43 0.62 0.3431893637382902
0.44 0.62 0.3499158029627784
0.45 0.62 0.3565892297834504
0.46 0.62 0.3632094923705825
0.47 0.62 0.36977642092121515
0.48 0.62 0.37628981841792175
0.49 0.62 0.38274946806938104
0.5 0.62 0.3891551305876389
0.51 0.62 0.39550653335637065
0.52 0.62 0.40180339482140726
0.53 0.62 0.4080453985827815
0.54 0.62 0.4142322053353051
0.55 0.62 0.4203634494328388
0.56 0.62 0.42643873881754013
0.57 0.62 0.43245765317773355
0.58 0.62 0.43841974046510496
0.59 0.62 0.44432452276815987
0.6 0.62 0.4501714871290342
0.61 0.62 0.45596008805824434
0.62 0.62 0.46168974441644445
0.63 0.62 0.46735983833335304
0.64 0.62 0.47296971236035645
0.65 0.62 0.4785186674772691
0.66 0.62 0.48400595985911143
0.67 0.62 0.48943079845614895
0.68 0.62 0.4947923411010437
0.69 0.62 0.5000896924989242
0.7 0.62 0.505321892037017
0.71 0.62 0.5104879250501787
0.72 0.62 0.515586700992138
0.73 0.62 0.520617055615188
0.74 0.62 0.5255777425457877
0.75 0.62 0.5304674239805183
0.76 0.62 0.5352846630983668
0.77 0.62 0.5400279133505616
0.78 0.62 0.5446955048450136
0.79 0.62 0.5492856302139862
0.8 0.62 0.5537963285937475
0.81 0.62 0.5582254653118944
0.82 0.62 0.5625707072020936
0.83 0.62 0.5668294956976152
0.84 0.62 0.5709990072096526
0.85 0.62 0.5750761168816677
0.86 0.62 0.5790573396793054
0.87 0.62 0.5829387686731148
0.88 0.62 0.5867159823107887
0.89 0.62 0.5903839365819431
0.9 0.62 0.5939368151849894
0.91 0.62 0.5973678223688671
0.92 0.62 0.6006689036023236
0.93 0.62 0.6038303226336198
0.94 0.62 0.6068400322611972
0.95 0.62 0.6096826557531292
0.96 0.62 0.6123377293205082
0.97 0.62 0.6147763292738555
0.98 0.62 0.616953517155316
0.99 0.62 0.6187861292396443
1.0 0.62 0.6200000026643862
0.0 0.63 NaN
0.01 0.63 0.009709715786781974
0.02 0.63 0.019202816287166267
0.03 0.63 0.028554647914323182
0.04 0.63 0.03779062885522407
0.05 0.63 0.04692507109185269
0.06 0.63 0.05596743222319436
0.07 0.63 0.06492452650724065
0.08 0.63 0.07380153964132073
0.09 0.63 0.08260257083920597
0.1 0.63 0.09133095062690016
0.11 0.63 0.09998944276669167
0.12 0.63 0.1085803782447466
0.13 0.63 0.11710574906429186
0.14 0.63 0.12556727498752257
0.15 0.63 0.13396645380376335
0.16 0.63 0.14230459915952212
0.17 0.63 0.15058286861916323
0.18 0.63 0.15880228839450972
0.19 0.63 0.16696377008419713
0.2 0.63 0.17506812619950432
0.21 0.63 0.1831160821905632
0.22 0.63 0.1911082862451488
0.23 0.63 0.19904531782807733
0.24 0.63 0.20692769463921032
0.25 0.63 0.21475587838866947
0.26 0.63 0.22253027999886438
0.27 0.63 0.23025126364185242
0.28 0.63 0.2379191506264501
0.29 0.63 0.24553422271783554
0.3 0.63 0.2530967244485409
0.31 0.63 0.26060686619444895
0.32 0.63 0.26806482504701146
0.33 0.63 0.27547074794382803
0.34 0.63 0.28282475236758314
0.35 0.63 0.2901269278018874
0.36 0.63 0.2973773374913608
0.37 0.63 0.3045760184542066
0.38 0.63 0.31172298292880274
0.39 0.63 0.31881821918269765
0.4 0.63 0.32586169110912994
0.41 0.63 0.33285334048627646
0.42 0.63 0.339793085632425
0.43 0.63 0.34668082248798215
0.44 0.63 0.3535164246430869
0.45 0.63 0.36029974456845154
0.46 0.63 0.36703060768678336
0.47 0.63 0.37370882454151994
0.48 0.63 0.3803341768481947
0.49 0.63 0.386906426994532
0.5 0.63 0.3934253126581326
0.51 0.63 0.39989054814148955
0.52 0.63 0.40630182377188206
0.53 0.63 0.41265880777477126
0.54 0.63 0.41896113221728687
0.55 0.63 0.42520841870235465
0.56 0.63 0.43140025130641185
0.57 0.63 0.4375361882282555
0.58 0.63 0.44361575827423055
0.59 0.63 0.4496384595500482
0.6 0.63 0.4556037579763818
0.61 0.63 0.461511085531074
0.62 0.63 0.46735983833335304
0.63 0.63 0.4731493751165412
0.64 0.63 0.47887901458368604
0.65 0.63 0.48454803287814097
0.66 0.63 0.4901556642751705
0.67 0.63 0.4957010817385298
0.68 0.63 0.5011834257065622
0.69 0.63 0.5066017679403115
0.7 0.63 0.511955123290555
0.71 0.63 0.5172424415526806
0.72 0.63 0.522462601798278
0.73 0.63 0.5276144060637802
0.74 0.63 0.5326965723396433
0.75 0.63 0.5377077255999767
0.76 0.63 0.5426463892954937
0.77 0.63 0.5475109734721303
0.78 0.63 0.5522997637863551
0.79 0.63 0.5570109038467377
0.8 0.63 0.5616423800919889
0.81 0.63 0.5661920008254049
0.82 0.63 0.5706573707466932
0.83 0.63 0.5750358595641858
0.84 0.63 0.57932457823294
0.85 0.63 0.583520309926171
0.86 0.63 0.5876194799384842
0.87 0.63 0.5916180738895319
0.88 0.63 0.595511552648307
0.89 0.63 0.5992947318800167
0.9 0.63 0.6029616356013068
0.91 0.63 0.6065052771777444
0.92 0.63 0.6099173731552224
0.93 0.63 0.6131879061942876
0.94 0.63 0.6163044719572108
0.95 0.63 0.619251227432672
0.96 0.63 0.6220070697957703
0.97 0.63 0.6245421393775222
0.98 0.63 0.6268099767348567
0.99 0.63 0.6287244214774094
1.0 0.63 0.6300000000893532
0.0 0.64 NaN
0.01 0.64 0.009729257207939568
0.02 0.64 0.019253562314129696
0.03 0.64 0.028643349443512357
0.04 0.64 0.03792246478218564
0.05 0.64 0.04710435097163557
0.06 0.64 0.05619789623967013
0.07 0.64 0.06520950884828262
0.08 0.64 0.0741440549957234
0.09 0.64 0.08300539549364933
0.1 0.64 0.09179665630387336
0.11 0.64 0.10052043237126944
0.12 0.64 0.10917891064720775
0.13 0.64 0.11777395851387734
0.14 0.64 0.12630718919092895
0.15 0.64 0.13477999523934717
0.16 0.64 0.14319361158886187
0.17 0.64 0.1515491156438196
0.18 0.64 0.15984746149968376
0.19 0.64 0.16808949642888166
0.2 0.64 0.1762759730257675
0.21 0.64 0.18440756152331958
0.22 0.64 0.19248485881894134
0.23 0.64 0.2005083965557139
0.24 0.64 0.2084786476700761
0.25 0.64 0.21639603176904432
0.26 0.64 0.22426092011065554
0.27 0.64 0.23207363927201935
0.28 0.64 0.23983447794562351
0.29 0.64 0.24754367543851333
0.3 0.64 0.2552014524677762
0.31 0.64 0.26280798549757933
0.32 0.64 0.27036342187716067
0.33 0.64 0.27786788068922647
0.34 0.64 0.2853214511850641
0.35 0.64 0.2927241968855819
0.36 0.64 0.30007615495729434
0.37 0.64 0.3073773374999843
0.38 0.64 0.3146277332589953
0.39 0.64 0.32182730575520885
0.4 0.64 0.32897599691266705
0.41 0.64 0.33607372571765637
0.42 0.64 0.34312038844456516
0.43 0.64 0.35011585942976586
0.44 0.64 0.35705999102262825
0.45 0.64 0.3639526135582837
0.46 0.64 0.37079353536443527
0.47 0.64 0.37758264183399587
0.48 0.64 0.38431939937414883
0.49 0.64 0.39100384569066093
0.5 0.64 0.3976356007517184
0.51 0.64 0.404214358495183
0.52 0.64 0.41073978931734784
0.53 0.64 0.41721153878139283
0.54 0.64 0.42362922695002464
0.55 0.64 0.429992448943955
0.56 0.64 0.4363007693311135
0.57 0.64 0.44255372210260174
0.58 0.64 0.4487508222368929
0.59 0.64 0.45489154983255253
0.6 0.64 0.4609753321541335
0.61 0.64 0.46700159695924065
0.62 0.64 0.47296971236035645
0.63 0.64 0.47887901458368604
0.64 0.64 0.48472879893095416
0.65 0.64 0.490518317829689
0.66 0.64 0.49624677776166015
0.67 0.64 0.501913335827789
0.68 0.64 0.5075170966371811
0.69 0.64 0.5130571078161782
0.7 0.64 0.5185323557593273
0.71 0.64 0.5239417605129316
0.72 0.64 0.5292841700095156
0.73 0.64 0.5345583535435616
0.74 0.64 0.5397629944129905
0.75 0.64 0.5448966816742298
0.76 0.64 0.5499578991755208
0.77 0.64 0.5549450159214686
0.78 0.64 0.5598562730598469
0.79 0.64 0.5646897670039056
0.8 0.64 0.5694434325133553
0.81 0.64 0.574115022200988
0.82 0.64 0.5787020798554245
0.83 0.64 0.5832019109171166
0.84 0.64 0.587611548983913
0.85 0.64 0.5919276913188545
0.86 0.64 0.5961466803830064
0.87 0.64 0.6002643943392302
0.88 0.64 0.6042761746536063
0.89 0.64 0.6081767030006022
0.9 0.64 0.6119598423358972
0.91 0.64 0.6156184206655234
0.92 0.64 0.6191439224182869
0.93 0.64 0.6225260526498315
0.94 0.64 0.6257521469808522
0.95 0.64 0.6288056046066399
0.96 0.64 0.6316649755545697
0.97 0.64 0.6342993593683652
0.98 0.64 0.6366607660723707
0.99 0.64 0.6386599990967503
1.0 0.64 0.6400000000963018
0.0 0.65 NaN
0.01 0.65 0.009747861616221739
0.02 0.65 0.01930209152509841
0.03 0.65 0.028728414333188623
0.04 0.65 0.03804916030740615
0.05 0.65 0.04727693164289561
0.06 0.65 0.05642006518489294
0.07 0.65 0.06548456997836162
0.08 0.65 0.07447501884417566
0.09 0.65 0.08339502397856374
0.1 0.65 0.09224751833307351
0.11 0.65 0.10103493249868056
0.12 0.65 0.10975931328074984
0.13 0.65 0.11842240667972276
0.14 0.65 0.1270257165480022
0.15 0.65 0.13557054961607568
0.16 0.65 0.14405804775921255
0.17 0.65 0.1524892146061092
0.18 0.65 0.16086493588719158
0.19 0.65 0.1691859947424237
0.2 0.65 0.17745308516512337
0.21 0.65 0.18566682439233922
0.22 0.65 0.19382775898661334
0.23 0.65 0.20193637395033767
0.24 0.65 0.20999309895206264
0.25 0.65 0.21799831277100587
0.26 0.65 0.2259523451220625
0.27 0.65 0.23385548963175457
0.28 0.65 0.24170799610550603
0.29 0.65 0.2495100793481081
0.3 0.65 0.257261920212318
0.31 0.65 0.264963667724444
0.32 0.65 0.27261544050114506
0.33 0.65 0.28021732951690403
0.34 0.65 0.2877693976747582
0.35 0.65 0.29527168287520994
0.36 0.65 0.3027241968895032
0.37 0.65 0.31012692798273855
0.38 0.65 0.3174798410592222
0.39 0.65 0.32478287671031436
0.4 0.65 0.3320359551448806
0.41 0.65 0.3392389727785969
0.42 0.65 0.34639180510276396
0.43 0.65 0.35349430531907317
0.44 0.65 0.3605463051645095
0.45 0.65 0.36754761469864045
0.46 0.65 0.37449802222365447
0.47 0.65 0.3813972940994556
0.48 0.65 0.3882451748490156
0.49 0.65 0.39504138498399866
0.5 0.65 0.4017856256905137
0.51 0.65 0.40847756758659187
0.52 0.65 0.4151168658160345
0.53 0.65 0.4217031453254934
0.54 0.65 0.4282360068435166
0.55 0.65 0.434715024556591
0.56 0.65 0.441139745141213
0.57 0.65 0.4475096868150391
0.58 0.65 0.4538243385393855
0.59 0.65 0.46008315771718
0.6 0.65 0.46628556183573333
0.61 0.65 0.47243094841898503
0.62 0.65 0.4785186674772691
0.63 0.65 0.48454803287814097
0.64 0.65 0.490518317829689
0.65 0.65 0.49642875160353345
0.66 0.65 0.5022785170849934
0.67 0.65 0.5080667468230449
0.68 0.65 0.5137925199185214
0.69 0.65 0.5194548576720723
0.7 0.65 0.525052720768799
0.71 0.65 0.5305849950981036
0.72 0.65 0.5360505038476743
0.73 0.65 0.541447982832613
0.74 0.65 0.5467760818525167
0.75 0.65 0.5520333545835632
0.76 0.65 0.5572182471889443
0.77 0.65 0.562329088508763
0.78 0.65 0.5673640766485833
0.79 0.65 0.5723212618794314
0.8 0.65 0.5771985287518553
0.81 0.65 0.5819935751157307
0.82 0.65 0.5867038857376076
0.83 0.65 0.5913267010087194
0.84 0.65 0.5958589784461378
0.85 0.65 0.6002973464758962
0.86 0.65 0.6046380461347738
0.87 0.65 0.6088768575613333
0.88 0.65 0.6130090059102415
0.89 0.65 0.6170290385260321
0.9 0.65 0.6209306612236966
0.91 0.65 0.6247065154178191
0.92 0.65 0.6283478607306145
0.93 0.65 0.6318441201729266
0.94 0.65 0.6351821822622074
0.95 0.65 0.6383452733486475
0.96 0.65 0.6413110087931315
0.97 0.65 0.644047643282442
0.98 0.65 0.6465056386606122
0.99 0.65 0.6485927290540223
1.0 0.65 0.6500000014306487
0.0 0.66 NaN
0.01 0.66 0.00976556123744871
0.02 0.66 0.019348469691530486
0.03 0.66 0.028809939551774043
0.04 0.66 0.03817084080057307
0.05 0.66 0.047442964096990156
0.06 0.66 0.05663411334230643
0.07 0.66 0.06574991250593322
0.08 0.66 0.07479464268720161
0.09 0.66 0.08377168328055645
0.1 0.66 0.09268377657238887
0.11 0.66 0.10153319361719874
0.12 0.66 0.11032184543054405
0.13 0.66 0.11905135878019361
0.14 0.66 0.12772313513129294
0.15 0.66 0.13633838886175828
0.16 0.66 0.14489817985020179
0.17 0.66 0.15340343734420825
0.18 0.66 0.16185497930770743
0.19 0.66 0.1702535281843837
0.2 0.66 0.17859972044245653
0.21 0.66 0.1868941205166159
0.22 0.66 0.1951372272572776
0.23 0.66 0.2033294799280028
0.24 0.66 0.21147126566203184
0.25 0.66 0.2195629220363527
0.26 0.66 0.22760474517558335
0.27 0.66 0.23559698910425175
0.28 0.66 0.24353987122671036
0.29 0.66 0.2514335751025744
0.3 0.66 0.2592782483984995
0.31 0.66 0.267074013425753
0.32 0.66 0.2748209605241058
0.33 0.66 0.2825191657465969
0.34 0.66 0.29016862762405715
0.35 0.66 0.29776939776827305
0.36 0.66 0.30532145101380237
0.37 0.66 0.31282475238015217
0.38 0.66 0.3202792435713849
0.39 0.66 0.3276848431805159
0.4 0.66 0.33504145004455965
0.41 0.66 0.34234893908261843
0.42 0.66 0.34960716513152773
0.43 0.66 0.35681596155659817
0.44 0.66 0.36397513999618
0.45 0.66 0.3710844909415386
0.46 0.66 0.3781437841126573
0.47 0.66 0.38515276453203334
0.48 0.66 0.3921111600889845
0.49 0.66 0.3990186716791511
0.5 0.66 0.40587498061945904
0.51 0.66 0.4126797429243046
0.52 0.66 0.41943259117923787
0.53 0.66 0.42613313454062723
0.54 0.66 0.4327809508486899
0.55 0.66 0.43937559991241865
0.56 0.66 0.4459166081689399
0.57 0.66 0.45240347487112165
0.58 0.66 0.4588356698187206
0.59 0.66 0.4652126279212454
0.6 0.66 0.47153375598193525
0.61 0.66 0.47779842246741666
0.62 0.66 0.48400595985911143
0.63 0.66 0.4901556642751705
0.64 0.66 0.49624677776166015
0.65 0.66 0.5022785170849934
0.66 0.66 0.5082500521691933
0.67 0.66 0.5141604562110742
0.68 0.66 0.5200088128965964
0.69 0.66 0.52579411532417
0.7 0.66 0.5315152943916125
0.71 0.66 0.5371712080490018
0.72 0.66 0.542760650624993
0.73 0.66 0.5482823273397263
0.74 0.66 0.5537348557306769
0.75 0.66 0.5591167550499083
0.76 0.66 0.5644264358195444
0.77 0.66 0.5696621876105512
0.78 0.66 0.574822166101434
0.79 0.66 0.579904377739456
0.8 0.66 0.5849066581802658
0.81 0.66 0.5898266524695922
0.82 0.66 0.5946617878286504
0.83 0.66 0.5994092407658839
0.84 0.66 0.6040658987298483
0.85 0.66 0.6086283118210759
0.86 0.66 0.6130926330168663
0.87 0.66 0.6174545426008119
0.88 0.66 0.6217091520320421
0.89 0.66 0.6258508764682761
0.9 0.66 0.6298732670427812
0.91 0.66 0.6337687804013824
0.92 0.66 0.6375284553936483
0.93 0.66 0.6411414368283352
0.94 0.66 0.6445942627254044
0.95 0.66 0.6478696965051156
0.96 0.66 0.6509447137316919
0.97 0.66 0.6537866234974913
0.98 0.66 0.656344331726041
0.99 0.66 0.6585224662559255
1.0 0.66 0.6599999998653626
0.0 0.67 NaN
0.01 0.67 0.00978238708624173
0.02 0.67 0.01939276027491429
0.03 0.67 0.028888018740563886
0.04 0.67 0.03828762745455277
0.05 0.67 0.047602594515550614
0.06 0.67 0.056840207636282634
0.07 0.67 0.0660057212040391
0.08 0.67 0.07510313138776512
0.09 0.67 0.08413559259686214
0.1 0.67 0.0931056626109346
0.11 0.67 0.10201545713129859
0.12 0.67 0.11086675513437366
0.13 0.67 0.11966106979073975
0.14 0.67 0.128399702316287
0.15 0.67 0.13708377368453467
0.16 0.67 0.14571426836244267
0.17 0.67 0.15429204223198895
0.18 0.67 0.16281784754541914
0.19 0.67 0.17129234614941222
0.2 0.67 0.1797161210787219
0.21 0.67 0.1880896849652236
0.22 0.67 0.19641348869526626
0.23 0.67 0.20468792904256414
0.24 0.67 0.21291334904277673
0.25 0.67 0.22109005096255868
0.26 0.67 0.22921829249407558
0.27 0.67 0.23729829353622536
0.28 0.67 0.24533024030649114
0.29 0.67 0.2533142798564282
0.3 0.67 0.2612505372724953
0.31 0.67 0.2691391024898458
0.32 0.67 0.2769800394664896
0.33 0.67 0.2847733852825774
0.34 0.67 0.292519152607833
0.35 0.67 0.30021732944650326
0.36 0.67 0.3078678805333818
0.37 0.67 0.31547074786790125
0.38 0.67 0.32302585153480656
0.39 0.67 0.3305330889545278
0.4 0.67 0.3379923376619742
0.41 0.67 0.3454034524461226
0.42 0.67 0.35276626844793035
0.43 0.67 0.36008059913853746
0.44 0.67 0.3673462369899273
0.45 0.67 0.37456295409314244
0.46 0.67 0.38173050138905495
0.47 0.67 0.3888486055667541
0.48 0.67 0.39591697637913764
0.49 0.67 0.4029352966819628
0.5 0.67 0.4099032299330935
0.51 0.67 0.41682041432939576
0.52 0.67 0.4236864646956063
0.53 0.67 0.4305009709811316
0.54 0.67 0.43726349753152405
0.55 0.67 0.44397358198939363
0.56 0.67 0.45063073563974093
0.57 0.67 0.4572344353854018
0.58 0.67 0.463784136918123
0.59 0.67 0.4702792551337469
0.6 0.67 0.47671917802184854
0.61 0.67 0.4831032548298105
0.62 0.67 0.48943079845614895
0.63 0.67 0.4957010817385298
0.64 0.67 0.501913335827789
0.65 0.67 0.5080667468230449
0.66 0.67 0.5141604562110742
0.67 0.67 0.520193540494084
0.68 0.67 0.5261650409210225
0.69 0.67 0.5320739259552014
0.7 0.67 0.5379191095676276
0.71 0.67 0.5436994079462664
0.72 0.67 0.5494136029159442
0.73 0.67 0.5550603653136884
0.74 0.67 0.5606382817559593
0.75 0.67 0.5661458384052587
0.76 0.67 0.5715814111642095
0.77 0.67 0.5769432519479895
0.78 0.67 0.5822294764040483
0.79 0.67 0.587438047706706
0.8 0.67 0.5925667547043401
0.81 0.67 0.5976131912676077
0.82 0.67 0.6025747288430672
0.83 0.67 0.6074484823352635
0.84 0.67 0.6122312709554805
0.85 0.67 0.6169195686368069
0.86 0.67 0.6215094426445562
0.87 0.67 0.6259964761543422
0.88 0.67 0.6303756687463233
0.89 0.67 0.634641306484688
0.9 0.67 0.6387867886980727
0.91 0.67 0.6428043908227324
0.92 0.67 0.6466849323662616
0.93 0.67 0.6504172851619556
0.94 0.67 0.6539876392982851
0.95 0.67 0.6573782978496574
0.96 0.67 0.6605655999437611
0.97 0.67 0.6635159072904905
0.98 0.67 0.6661765647839543
0.99 0.67 0.6684490635225758
1.0 0.67 0.6700000000979398
0.0 0.68 NaN
0.01 0.68 0.009798369026616422
0.02 0.68 0.019435024544745317
0.03 0.68 0.02896274242747479
0.04 0.68 0.03839963747381919
0.05 0.68 0.04775596355092849
0.06 0.68 0.057038511829195886
0.07 0.68 0.06625217743184962
0.08 0.68 0.07540068257234932
0.09 0.68 0.08448696353493408
0.1 0.68 0.09351339930564648
0.11 0.68 0.10248195586656994
0.12 0.68 0.11139428340655391
0.13 0.68 0.12025178461931885
0.14 0.68 0.1290556616796068
0.15 0.68 0.13780695337765267
0.16 0.68 0.14650656237665077
0.17 0.68 0.1551552755686755
0.18 0.68 0.16375378243927954
0.19 0.68 0.1723026863727751
0.2 0.68 0.18080251682728543
0.21 0.68 0.189253737122724
0.22 0.68 0.19765675309890265
0.23 0.68 0.20601191677295613
0.24 0.68 0.21431953434902895
0.25 0.68 0.2225798681033487
0.26 0.68 0.23079314113752736
0.27 0.68 0.23895953997372715
0.28 0.68 0.24707921757321635
0.29 0.68 0.25515229556511937
0.3 0.68 0.2631788657885037
0.31 0.68 0.27115899229325424
0.32 0.68 0.27909271285219495
0.33 0.68 0.2869800393808561
0.34 0.68 0.2948209602866666
0.35 0.68 0.30261544407619945
0.36 0.68 0.3103634219831937
0.37 0.68 0.3180648249907288
0.38 0.68 0.32571954824691507
0.39 0.68 0.3333274692747602
0.4 0.68 0.34088844489057324
0.41 0.68 0.34840231079732803
0.42 0.68 0.35586888311155995
0.43 0.68 0.36328795622327725
0.44 0.68 0.37065930467129743
0.45 0.68 0.37798268208533836
0.46 0.68 0.3852578211033192
0.47 0.68 0.39248443291117135
0.48 0.68 0.39966220809701275
0.49 0.68 0.4067908128776098
0.5 0.68 0.4138698935772934
0.51 0.68 0.420899071611238
0.52 0.68 0.4278779446493504
0.53 0.68 0.434806085804378
0.54 0.68 0.441683042443778
0.55 0.68 0.4485083352534859
0.56 0.68 0.4552814569574828
0.57 0.68 0.46200187148407545
0.58 0.68 0.4686690119982902
0.59 0.68 0.4752822813307236
0.6 0.68 0.4818410421584928
0.61 0.68 0.4883446311829875
0.62 0.68 0.4947923411010437
0.63 0.68 0.5011834257065622
0.64 0.68 0.5075170966371811
0.65 0.68 0.5137925199185214
0.66 0.68 0.5200088128965964
0.67 0.68 0.5261650409210225
0.68 0.68 0.5322602128814833
0.69 0.68 0.5382932774724432
0.7 0.68 0.5442631212834124
0.71 0.68 0.5501685452796112
0.72 0.68 0.5560082946978949
0.73 0.68 0.5617810157821576
0.74 0.68 0.5674852655578901
0.75 0.68 0.5731194990143326
0.76 0.68 0.5786820584893607
0.77 0.68 0.5841711601820222
0.78 0.68 0.5895848812663435
0.79 0.68 0.5949211433341661
0.8 0.68 0.6001776905476351
0.81 0.68 0.6053520674335451
0.82 0.68 0.6104415911885687
0.83 0.68 0.6154433179088692
0.84 0.68 0.6203540006597773
0.85 0.68 0.6251700396184255
0.86 0.68 0.6298874189161903
0.87 0.68 0.63450162717984
0.88 0.68 0.6390075553882684
0.89 0.68 0.643399363453969
0.9 0.68 0.6476703022302257
0.91 0.68 0.6518124699411925
0.92 0.68 0.6558164697043918
0.93 0.68 0.6596709055768238
0.94 0.68 0.6633616215221914
0.95 0.68 0.6668704670750429
0.96 0.68 0.6701731462996143
0.97 0.68 0.6732350768746223
0.98 0.68 0.6760020378093778
0.99 0.68 0.6783723571895467
1.0 0.68 0.680000000097931
0.0 0.69 NaN
0.01 0.69 0.009813535834453178
0.02 0.69 0.019475321667579263
0.03 0.69 0.02903419816617985
0.04 0.69 0.0385069842372642
0.05 0.69 0.047903208391963284
0.06 0.69 0.05722918279977639
0.07 0.69 0.06648945663948072
0.08 0.69 0.07568748747639109
0.09 0.69 0.08482600042644899
0.1 0.69 0.09390720197065291
0.11 0.69 0.10293291320989291
0.12 0.69 0.1119046605204944
0.13 0.69 0.12082373862411562
0.14 0.69 0.12969125558161418
0.15 0.69 0.13850816629882604
0.16 0.69 0.147275298585745
0.17 0.69 0.1559933715940457
0.18 0.69 0.16466301325089602
0.19 0.69 0.17328477097958445
0.2 0.69 0.18185912235275142
0.21 0.69 0.19038648273415687
0.22 0.69 0.1988672138227493
0.23 0.69 0.20730162706208266
0.24 0.69 0.2156899886722233
0.25 0.69 0.22403252564070117
0.26 0.69 0.23232942669360757
0.27 0.69 0.24058084612602837
0.28 0.69 0.2487869063963136
0.29 0.69 0.2569477000004817
0.3 0.69 0.26506329130635087
0.31 0.69 0.27313371964842814
0.32 0.69 0.28115899246370335
0.33 0.69 0.28913910257521414
0.34 0.69 0.29707401342697964
0.35 0.69 0.3049636674998782
0.36 0.69 0.31280798527732795
0.37 0.69 0.3206068660489769
0.38 0.69 0.3283601883401042
0.39 0.69 0.33606780981294565
0.4 0.69 0.3437295683495799
0.41 0.69 0.3513452807675592
0.42 0.69 0.35891474477435015
0.43 0.69 0.36643773753442305
0.44 0.69 0.3739140159983807
0.45 0.69 0.3813433161909826
0.46 0.69 0.3887253540533647
0.47 0.69 0.39605982430268505
0.48 0.69 0.4033464002180238
0.49 0.69 0.4105847332685158
0.5 0.69 0.4177744516218345
0.51 0.69 0.4249151620015268
0.52 0.69 0.43200644562378043
0.53 0.69 0.4390478595919941
0.54 0.69 0.4460389352180269
0.55 0.69 0.45297917711623037
0.56 0.69 0.45986806355488336
0.57 0.69 0.4667050370388802
0.58 0.69 0.47348951941686734
0.59 0.69 0.480220894456806
0.6 0.69 0.48689851007181023
0.61 0.69 0.49352168361170856
0.62 0.69 0.5000896924989242
0.63 0.69 0.5066017679403115
0.64 0.69 0.5130571078161782
0.65 0.69 0.5194548576720723
0.66 0.69 0.52579411532417
0.67 0.69 0.5320739259552014
0.68 0.69 0.5382932774724432
0.69 0.69 0.5444510967945524
0.7 0.69 0.550546244052513
0.71 0.69 0.5565775091946615
0.72 0.69 0.562543595818528
0.73 0.69 0.5684431330633628
0.74 0.69 0.5742746519305414
0.75 0.69 0.580036566024098
0.76 0.69 0.5857271975303823
0.77 0.69 0.5913447247412609
0.78 0.69 0.5968871964838546
0.79 0.69 0.6023524700111177
0.8 0.69 0.6077382713420378
0.81 0.69 0.613042089742156
0.82 0.69 0.6182611908190794
0.83 0.69 0.6233925737805911
0.84 0.69 0.6284329280520781
0.85 0.69 0.6333785828672036
0.86 0.69 0.6382254421341368
0.87 0.69 0.6429689029530828
0.88 0.69 0.6476037510516018
0.89 0.69 0.6521240237503337
0.9 0.69 0.6565228272458806
0.91 0.69 0.6607920862389406
0.92 0.69 0.6649221922241615
0.93 0.69 0.6689014869326231
0.94 0.69 0.6727154735364539
0.95 0.69 0.676345551731636
0.96 0.69 0.6797667968430421
0.97 0.69 0.6829436853271138
0.98 0.69 0.6858204299191967
0.99 0.69 0.688292172852594
1.0 0.69 0.6900000000980271
0.0 0.7 NaN
0.01 0.7 0.009827915238241737
0.02 0.7 0.019513708839244748
0.03 0.7 0.029102470639909724
0.04 0.7 0.038609777670894
0.05 0.7 0.04804446109151496
0.06 0.7 0.05741237274516355
0.07 0.7 0.06671772836429081
0.08 0.7 0.07596373034881065
0.09 0.7 0.0851529005183682
0.1 0.7 0.0942872785610353
0.11 0.7 0.10336854553881587
0.12 0.7 0.11239810841367222
0.13 0.7 0.1213771573338302
0.14 0.7 0.13030670992026158
0.15 0.7 0.1391876399297573
0.16 0.7 0.14802070273372503
0.17 0.7 0.15680655576956454
0.18 0.7 0.16554575657913953
0.19 0.7 0.17423880920426135
0.2 0.7 0.1828861377650053
0.21 0.7 0.19148811190921647
0.22 0.7 0.20004504979981785
0.23 0.7 0.20855722338708094
0.24 0.7 0.2170248624547432
0.25 0.7 0.22544815768631132
0.26 0.7 0.23382726588268876
0.27 0.7 0.24216231007378294
0.28 0.7 0.25045338335418216
0.29 0.7 0.2587005503442406
0.3 0.7 0.26690384888109725
0.31 0.7 0.27506329130091506
0.32 0.7 0.28317886594813424
0.33 0.7 0.2912505373614225
0.34 0.7 0.29927825206437847
0.35 0.7 0.3072619201411635
0.36 0.7 0.31520145238201885
0.37 0.7 0.3230967244601292
0.38 0.7 0.33094759547137076
0.39 0.7 0.33875390451386855
0.4 0.7 0.3465154712444308
0.41 0.7 0.3542321028200684
0.42 0.7 0.3619035549270542
0.43 0.7 0.369529612486488
0.44 0.7 0.3771100073578607
0.45 0.7 0.3846444599390542
0.46 0.7 0.3921326700797339
0.47 0.7 0.39957431623873446
0.48 0.7 0.4069690563697702
0.49 0.7 0.414316526803605
0.5 0.7 0.4216163399209456
0.51 0.7 0.42886808754601613
0.52 0.7 0.43607133554236704
0.53 0.7 0.44322562644315083
0.54 0.7 0.4503304762598979
0.55 0.7 0.457385374526483
0.56 0.7 0.4643897827174251
0.57 0.7 0.47134313297541924
0.58 0.7 0.4782448268277142
0.59 0.7 0.48509423409623154
0.6 0.7 0.49189068685584625
0.61 0.7 0.4986334864016864
0.62 0.7 0.505321892037017
0.63 0.7 0.511955123290555
0.64 0.7 0.5185323557593273
0.65 0.7 0.525052720768799
0.66 0.7 0.5315152943916125
0.67 0.7 0.5379191095676276
0.68 0.7 0.5442631212834124
0.69 0.7 0.550546244052513
0.7 0.7 0.5567673207077359
0.71 0.7 0.5629251132658909
0.72 0.7 0.5690183075340379
0.73 0.7 0.5750455020787808
0.74 0.7 0.5810051996344022
0.75 0.7 0.5868957973544082
0.76 0.7 0.5927155756899919
0.77 0.7 0.5984626857130972
0.78 0.7 0.6041351368118887
0.79 0.7 0.6097307604718674
0.8 0.7 0.6152472305102902
0.81 0.7 0.6206819955259246
0.82 0.7 0.6260322801845235
0.83 0.7 0.6312950044172864
0.84 0.7 0.6364668221048688
0.85 0.7 0.6415439860778637
0.86 0.7 0.64652232317102
0.87 0.7 0.6513971424833433
0.88 0.7 0.6561631282416328
0.89 0.7 0.6608141989882679
0.9 0.7 0.6653433207515823
0.91 0.7 0.669742249855195
0.92 0.7 0.6740011708586878
0.93 0.7 0.6781081677875921
0.94 0.7 0.6820484109967154
0.95 0.7 0.6858028561668698
0.96 0.7 0.6893459559061382
0.97 0.7 0.6926412532032729
0.98 0.7 0.6956313946375872
0.99 0.7 0.6982083217500089
1.0 0.7 0.7000000003533006
0.0 0.71 NaN
0.01 0.71 0.009841533998336146
0.02 0.71 0.019550241377070125
0.03 0.71 0.029167641818671167
0.04 0.71 0.038708123532949334
0.05 0.71 0.04817984968776542
0.06 0.71 0.05758822893673709
0.07 0.71 0.06693715669878465
0.08 0.71 0.07622958959246075
0.09 0.71 0.08546785420093965
0.1 0.71 0.09465382896862691
0.11 0.71 0.10378906031965432
0.12 0.71 0.11287483923765845
0.13 0.71 0.12191225688696708
0.14 0.71 0.13090224212564874
0.15 0.71 0.13984559095089708
0.16 0.71 0.14874298891040183
0.17 0.71 0.15759502686132304
0.18 0.71 0.16640221584538673
0.19 0.71 0.17516499686638168
0.2 0.71 0.18388374952715128
0.21 0.71 0.19255879934815137
0.22 0.71 0.20119042325383166
0.23 0.71 0.20977885459478932
0.24 0.71 0.218324287547565
0.25 0.71 0.22682688009323324
0.26 0.71 0.23528675626566886
0.27 0.71 0.24370400954720037
0.28 0.71 0.2520787054139848
0.29 0.71 0.2604108815289873
0.3 0.71 0.2687005503442071
0.31 0.71 0.27694769999263597
0.32 0.71 0.2851522957265645
0.33 0.71 0.2933142798385275
0.34 0.71 0.30143357435042567
0.35 0.71 0.3095100793437967
0.36 0.71 0.3175436753665166
0.37 0.71 0.3255342226573212
0.38 0.71 0.3334815619495223
0.39 0.71 0.3413855149612756
0.4 0.71 0.3492458828294253
0.41 0.71 0.35706245354898913
0.42 0.71 0.36483497726690706
0.43 0.71 0.37256321147659704
0.44 0.71 0.38024687636711896
0.45 0.71 0.38788567679862246
0.46 0.71 0.3954792974483709
0.47 0.71 0.4030274031433404
0.48 0.71 0.41052963481687843
0.49 0.71 0.4179856169551744
0.5 0.71 0.42539494624669977
0.51 0.71 0.4327572007277801
0.52 0.71 0.44007193237305525
0.53 0.71 0.44733866917025406
0.54 0.71 0.4545569133731957
0.55 0.71 0.46172614019294284
0.56 0.71 0.4688457975466132
0.57 0.71 0.4759153031462633
0.58 0.71 0.48293404424851144
0.59 0.71 0.48990137622032265
0.6 0.71 0.4968166164418694
0.61 0.71 0.5036790513553974
0.62 0.71 0.5104879250501788
0.63 0.71 0.5172424415526806
0.64 0.71 0.5239417605129316
0.65 0.71 0.5305849950981036
0.66 0.71 0.5371712080490018
0.67 0.71 0.5436994079462664
0.68 0.71 0.5501685452796112
0.69 0.71 0.5565775091946615
0.7 0.71 0.5629251132658909
0.71 0.71 0.5692101080795622
0.72 0.71 0.5754311556773819
0.73 0.71 0.5815868315583413
0.74 0.71 0.5876756139535275
0.75 0.71 0.5936958739237497
0.76 0.71 0.5996458639724961
0.77 0.71 0.605523705182075
0.78 0.71 0.6113273704257357
0.79 0.71 0.6170546682681226
0.8 0.71 0.6227032220821664
0.81 0.71 0.6282704424151894
0.82 0.71 0.6337535038314746
0.83 0.71 0.6391492861541772
0.84 0.71 0.6444543743317334
0.85 0.71 0.6496649602653037
0.86 0.71 0.6547767973421007
0.87 0.71 0.6597851104828057
0.88 0.71 0.6646844863713597
0.89 0.71 0.6694687297243411
0.9 0.71 0.6741306710919441
0.91 0.71 0.6786619036446132
0.92 0.71 0.683052411521215
0.93 0.71 0.6872900271383876
0.94 0.71 0.6913595960686806
0.95 0.71 0.6952416356611916
0.96 0.71 0.6989099871686396
0.97 0.71 0.7023272664910873
0.98 0.71 0.7054345610126912
0.99 0.71 0.7081206010491786
1.0 0.71 0.710000000347903
0.0 0.72 NaN
0.01 0.72 0.009854417939191888
0.02 0.72 0.019584972753819617
0.03 0.72 0.029229791112039
0.04 0.72 0.03880212524460017
0.05 0.72 0.0483094981724023
0.06 0.72 0.057756893944739346
0.07 0.72 0.06714790029770062
0.08 0.72 0.07648523790233303
0.09 0.72 0.08577104515418668
0.1 0.72 0.09500704590260851
0.11 0.72 0.10419465672773622
0.12 0.72 0.11333505792177571
0.13 0.72 0.1224292440643539
0.14 0.72 0.13147805952468114
0.15 0.72 0.14048222527536042
0.16 0.72 0.14944235953674392
0.17 0.72 0.15835899311282112
0.18 0.72 0.16723258152035894
0.19 0.72 0.17606351569697035
0.2 0.72 0.18485212906429183
0.21 0.72 0.1935987045578037
0.22 0.72 0.20230347988588884
0.23 0.72 0.21096665152858124
0.24 0.72 0.21958837922118574
0.25 0.72 0.2281687886197528
0.26 0.72 0.23670797422518258
0.27 0.72 0.24520600150001148
0.28 0.72 0.2536629074297074
0.29 0.72 0.2620787053737265
0.3 0.72 0.2704533833172161
0.31 0.72 0.2787869063489967
0.32 0.72 0.28707921775061424
0.33 0.72 0.295330238782345
0.34 0.72 0.30353987131459587
0.35 0.72 0.3117079961058297
0.36 0.72 0.31983447509246954
0.37 0.72 0.3279191505690985
0.38 0.72 0.33596184594878725
0.39 0.72 0.34396236618220244
0.4 0.72 0.35192049594994146
0.41 0.72 0.35983600371708374
0.42 0.72 0.36770863664278136
0.43 0.72 0.37553812918443985
0.44 0.72 0.38332417748579495
0.45 0.72 0.3910664856321861
0.46 0.72 0.3987647198194326
0.47 0.72 0.40641853119049065
0.48 0.72 0.41402754686197524
0.49 0.72 0.42159137771791144
0.5 0.72 0.4291096079198041
0.51 0.72 0.43658180231100885
0.52 0.72 0.4440074993095463
0.53 0.72 0.45138621422474956
0.54 0.72 0.45871743640140333
0.55 0.72 0.4660006283596313
0.56 0.72 0.47323522459546447
0.57 0.72 0.48042063001406593
0.58 0.72 0.48755621852089653
0.59 0.72 0.4946413318834845
0.6 0.72 0.5016752765275458
0.61 0.72 0.5086573225140387
0.62 0.72 0.515586700992138
0.63 0.72 0.522462601798278
0.64 0.72 0.5292841700095156
0.65 0.72 0.5360505038476743
0.66 0.72 0.542760650624993
0.67 0.72 0.5494136029159442
0.68 0.72 0.5560082946978949
0.69 0.72 0.562543595818528
0.7 0.72 0.5690183075340379
0.71 0.72 0.5754311556773819
0.72 0.72 0.5817807882269502
0.73 0.72 0.5880657493974891
0.74 0.72 0.5942845008636578
0.75 0.72 0.600435391759818
0.76 0.72 0.6065166467463536
0.77 0.72 0.6125263591909569
0.78 0.72 0.6184624719335806
0.79 0.72 0.6243227612833689
0.8 0.72 0.6301048135912013
0.81 0.72 0.6358060019015725
0.82 0.72 0.6414234521022948
0.83 0.72 0.6469540089089585
0.84 0.72 0.6523941903649583
0.85 0.72 0.6577401314956739
0.86 0.72 0.6629875207362964
0.87 0.72 0.6681314891550812
0.88 0.72 0.6731665450890095
0.89 0.72 0.6780863788343455
0.9 0.72 0.6828836914827787
0.91 0.72 0.6875499284417793
0.92 0.72 0.6920748523279807
0.93 0.72 0.6964460783964711
0.94 0.72 0.7006481286387419
0.95 0.72 0.7046610914147785
0.96 0.72 0.7084582055440128
0.97 0.72 0.7120011712943654
0.98 0.72 0.7152295280362643
0.99 0.72 0.7180287895054225
1.0 0.72 0.7200000003093407
0.0 0.73 NaN
0.01 0.73 0.00986659200234763
0.02 0.73 0.019617954761273794
0.03 0.73 0.02928899554063588
0.04 0.73 0.03889188236587006
0.05 0.73 0.048433526651950574
0.06 0.73 0.05791850591874095
0.07 0.73 0.0673501126120856
0.08 0.73 0.07673084156469433
0.09 0.73 0.08606265048061722
0.1 0.73 0.0953471148915754
0.11 0.73 0.10458552676483386
0.12 0.73 0.1137789600133158
0.13 0.73 0.12292831635350254
0.14 0.73 0.13203435970774563
0.15 0.73 0.1410977380353395
0.16 0.73 0.15011900600164818
0.17 0.73 0.1590986360319425
0.18 0.73 0.16803703091574862
0.19 0.73 0.17693453345715868
0.2 0.73 0.18579143289777394
0.21 0.73 0.19460797141644554
0.22 0.73 0.20338434891557605
0.23 0.73 0.21212072712149505
0.24 0.73 0.22081723270135556
0.25 0.73 0.22947396090646413
0.26 0.73 0.23809097713432437
0.27 0.73 0.24666831985254428
0.28 0.73 0.2552060014749875
0.29 0.73 0.26370400977001907
0.3 0.73 0.27216231000704444
0.31 0.73 0.2805808460517521
0.32 0.73 0.2889595400745689
0.33 0.73 0.29729829349297554
0.34 0.73 0.3055969891557206
0.35 0.73 0.31385548958731024
0.36 0.73 0.3220736412757718
0.37 0.73 0.3302512635372746
0.38 0.73 0.3383881696736459
0.39 0.73 0.34648414691420076
0.4 0.73 0.3545389646985992
0.41 0.73 0.3625523768098379
0.42 0.73 0.37052411612996544
0.43 0.73 0.37845389858481043
0.44 0.73 0.3863414204532385
0.45 0.73 0.3941863589878167
0.46 0.73 0.40198837205705484
0.47 0.73 0.40974709783764884
0.48 0.73 0.4174621510664074
0.49 0.73 0.4251331304761544
0.5 0.73 0.43275960786187556
0.51 0.73 0.4403411357187411
0.52 0.73 0.4478772416173946
0.53 0.73 0.4553674284512032
0.54 0.73 0.4628111741370148
0.55 0.73 0.47020792894007446
0.56 0.73 0.47755711589910954
0.57 0.73 0.4848581299224569
0.58 0.73 0.49211032800282645
0.59 0.73 0.49931304473057436
0.6 0.73 0.5064655729642369
0.61 0.73 0.5135671701835033
0.62 0.73 0.5206170556151881
0.63 0.73 0.5276144060637802
0.64 0.73 0.5345583535435616
0.65 0.73 0.541447982832613
0.66 0.73 0.5482823273397263
0.67 0.73 0.5550603653136884
0.68 0.73 0.5617810157821576
0.69 0.73 0.5684431330633628
0.7 0.73 0.5750455020787808
0.71 0.73 0.5815868315583413
0.72 0.73 0.5880657493974891
0.73 0.73 0.5944807812776641
0.74 0.73 0.6008303784931005
0.75 0.73 0.6071128543457234
0.76 0.73 0.6133264175396878
0.77 0.73 0.6194691319199843
0.78 0.73 0.625538912808156
0.79 0.73 0.631533510905777
0.8 0.73 0.6374504776615267
0.81 0.73 0.6432871499135296
0.82 0.73 0.6490406136022769
0.83 0.73 0.6547076684997921
0.84 0.73 0.6602847823720999
0.85 0.73 0.6657680331779847
0.86 0.73 0.6711530396088031
0.87 0.73 0.6764348714673688
0.88 0.73 0.6816079350064324
0.89 0.73 0.6866658225435832
0.9 0.73 0.6916011112435064
0.91 0.73 0.6964050919518993
0.92 0.73 0.7010673548102992
0.93 0.73 0.7055752660291135
0.94 0.73 0.7099130451092858
0.95 0.73 0.7140603658637201
0.96 0.73 0.7179898841383926
0.97 0.73 0.7216623722914658
0.98 0.73 0.725015862935928
0.99 0.73 0.7279326481336347
1.0 0.73 0.7300000001860206
0.0 0.74 NaN
0.01 0.74 0.009878080282583086
0.02 0.74 0.019649237597391973
0.03 0.74 0.02934532925446674
0.04 0.74 0.03897749157768246
0.05 0.74 0.04855205148316193
0.06 0.74 0.05807319802101611
0.07 0.74 0.0675439419837165
0.08 0.74 0.07696656129994608
0.09 0.74 0.08634284090983331
0.1 0.74 0.09567421433221628
0.11 0.74 0.1049618541478839
0.12 0.74 0.11420673215925058
0.13 0.74 0.12340966193965491
0.14 0.74 0.13257132904484906
0.15 0.74 0.14169231382164682
0.16 0.74 0.15077310748702535
0.17 0.74 0.1598141281557538
0.18 0.74 0.1688157279110302
0.19 0.74 0.1777782035782774
0.2 0.74 0.1867018022575512
0.21 0.74 0.19558672721898857
0.22 0.74 0.20443314244557553
0.23 0.74 0.21324117617385296
0.24 0.74 0.2220109241747106
0.25 0.74 0.23074245260798779
0.26 0.74 0.2394357994426616
0.27 0.74 0.24809097720429305
0.28 0.74 0.2567079742753514
0.29 0.74 0.2652867562288772
0.3 0.74 0.27382726709043054
0.31 0.74 0.28232942662155736
0.32 0.74 0.2907931410592845
0.33 0.74 0.29921829242077175
0.34 0.74 0.3076047451953774
0.35 0.74 0.3159523450523874
0.36 0.74 0.32426092005201407
0.37 0.74 0.33253027993461304
0.38 0.74 0.3407602167788573
0.39 0.74 0.34895050528867283
0.4 0.74 0.3571009031148692
0.41 0.74 0.3652111435977131
0.42 0.74 0.3732809532692011
0.43 0.74 0.381310032984979
0.44 0.74 0.38929806657522176
0.45 0.74 0.39724471920070825
0.46 0.74 0.40514963673570537
0.47 0.74 0.4130124452423491
0.48 0.74 0.4208327504479049
0.49 0.74 0.428610137196889
0.5 0.74 0.4363441686126468
0.51 0.74 0.4440343840276607
0.52 0.74 0.4516803018035286
0.53 0.74 0.4592814139903166
0.54 0.74 0.4668371875561388
0.55 0.74 0.4743470631471443
0.56 0.74 0.4818104529561102
0.57 0.74 0.48922673993346544
0.58 0.74 0.49659527524464997
0.59 0.74 0.5039153779698436
0.6 0.74 0.5111863329828127
0.61 0.74 0.5184073843307446
0.62 0.74 0.5255777425457877
0.63 0.74 0.5326965723396433
0.64 0.74 0.5397629944129905
0.65 0.74 0.5467760818525167
0.66 0.74 0.5537348557306769
0.67 0.74 0.5606382817559593
0.68 0.74 0.5674852655578901
0.69 0.74 0.5742746519305414
0.7 0.74 0.5810051996344022
0.71 0.74 0.5876756139535275
0.72 0.74 0.5942845008636578
0.73 0.74 0.6008303784931005
0.74 0.74 0.6073116640089449
0.75 0.74 0.6137266632203587
0.76 0.74 0.6200735584969539
0.77 0.74 0.6263503949102404
0.78 0.74 0.6325550643475635
0.79 0.74 0.6386852851029052
0.8 0.74 0.6447385837507024
0.81 0.74 0.6507122598628534
0.82 0.74 0.6566033627535638
0.83 0.74 0.6624086560237358
0.84 0.74 0.66812455832215
0.85 0.74 0.6737470955914149
0.86 0.74 0.6792718258774507
0.87 0.74 0.6846937490234245
0.88 0.74 0.6900071893964204
0.89 0.74 0.6952056421278413
0.9 0.74 0.7002815677687206
0.91 0.74 0.7052261098603424
0.92 0.74 0.7100286958884984
0.93 0.74 0.7146764520089043
0.94 0.74 0.7191533067845631
0.95 0.74 0.7234385368809433
0.96 0.74 0.7275041975947599
0.97 0.74 0.7313102232837796
0.98 0.74 0.7347930953350668
0.99 0.74 0.7378319165311352
1.0 0.74 0.7400000006728478
0.0 0.75 NaN
0.01 0.75 0.009888906096621537
0.02 0.75 0.01967886983362443
0.03 0.75 0.0293988649160716
0.04 0.75 0.0390590465823365
0.05 0.75 0.04866518542289017
0.06 0.75 0.05822109995726382
0.07 0.75 0.06772953179900576
0.08 0.75 0.07719255219359525
0.09 0.75 0.08661178081887172
0.1 0.75 0.09598851555731079
0.11 0.75 0.10532381490612107
0.12 0.75 0.11461855331811725
0.13 0.75 0.12387345986348353
0.14 0.75 0.13308914548989845
0.15 0.75 0.14226612497537244
0.16 0.75 0.1514048314704982
0.17 0.75 0.1605056292192642
0.18 0.75 0.16956882261124873
0.19 0.75 0.17859466472520588
0.2 0.75 0.1875833625421354
0.21 0.75 0.1965350824345426
0.22 0.75 0.20544995426519533
0.23 0.75 0.2143280745809459
0.24 0.75 0.22316950973885805
0.25 0.75 0.2319743036614942
0.26 0.75 0.24074245261284857
0.27 0.75 0.24947396101646807
0.28 0.75 0.25816878866176934
0.29 0.75 0.26682687984502673
0.3 0.75 0.27544815866756506
0.31 0.75 0.284032525954413
0.32 0.75 0.2925798684362413
0.33 0.75 0.3010900511517217
0.34 0.75 0.30956292213257774
0.35 0.75 0.3179983114348776
0.36 0.75 0.3263960317752629
0.37 0.75 0.3347558783939352
0.38 0.75 0.34307762943185605
0.39 0.75 0.3513610458266484
0.4 0.75 0.3596058712280835
0.41 0.75 0.3678118321807046
0.42 0.75 0.375978639177137
0.43 0.75 0.3841059765626676
0.44 0.75 0.39219352406102564
0.45 0.75 0.4002409334871632
0.46 0.75 0.40824784008584897
0.47 0.75 0.41621385955502643
0.48 0.75 0.424138587485527
0.49 0.75 0.43202159867852863
0.5 0.75 0.4398624522439155
0.51 0.75 0.44766066162272455
0.52 0.75 0.45541575187832134
0.53 0.75 0.4631272114382399
0.54 0.75 0.4707944651620865
0.55 0.75 0.47841697732015337
0.56 0.75 0.4859941401758532
0.57 0.75 0.49352532723663983
0.58 0.75 0.501009881322177
0.59 0.75 0.5084471121007625
0.6 0.75 0.5158362954929707
0.61 0.75 0.5231766656500497
0.62 0.75 0.5304674239805183
0.63 0.75 0.5377077255999767
0.64 0.75 0.5448966816742298
0.65 0.75 0.5520333545835632
0.66 0.75 0.5591167550499083
0.67 0.75 0.5661458384052587
0.68 0.75 0.5731194990143326
0.69 0.75 0.580036566024098
0.7 0.75 0.5868957973544082
0.71 0.75 0.5936958739237496
0.72 0.75 0.600435391759818
0.73 0.75 0.6071128543457234
0.74 0.75 0.6137266632203587
0.75 0.75 0.620275107379576
0.76 0.75 0.6267563509796552
0.77 0.75 0.633168419303749
0.78 0.75 0.6395091826783449
0.79 0.75 0.645776335666768
0.8 0.75 0.6519673767180213
0.81 0.75 0.658079579386772
0.82 0.75 0.6641099621762314
0.83 0.75 0.6700552463005587
0.84 0.75 0.6759118135027553
0.85 0.75 0.6816756372632665
0.86 0.75 0.6873422203690226
0.87 0.75 0.6929065032776222
0.88 0.75 0.6983627322689686
0.89 0.75 0.703704312378257
0.9 0.75 0.7089235952121904
0.91 0.75 0.7140115905892194
0.92 0.75 0.7189575585782917
0.93 0.75 0.7237484109057031
0.94 0.75 0.7283677924648259
0.95 0.75 0.732794590140609
0.96 0.75 0.7370003148247811
0.97 0.75 0.7409440244003197
0.98 0.75 0.7445607137809098
0.99 0.75 0.7477263097969484
1.0 0.75 0.7500000059854299
0.0 0.76 NaN
0.01 0.76 0.00989909195578928
0.02 0.76 0.019706898587743
0.03 0.76 0.029449672494034483
0.04 0.76 0.03913663824274914
0.05 0.76 0.04877303766996233
0.06 0.76 0.058362336734717725
0.07 0.76 0.0679070208597511
0.08 0.76 0.07740896380835129
0.09 0.76 0.08686962838616749
0.1 0.76 0.09629018296780516
0.11 0.76 0.1056715774460493
0.12 0.76 0.11501459334876264
0.13 0.76 0.12431987916402995
0.14 0.76 0.133587975798251
0.15 0.76 0.14281933452105836
0.16 0.76 0.15201433327151145
0.17 0.76 0.16117328578842635
0.18 0.76 0.17029645093141677
0.19 0.76 0.17938404025944832
0.2 0.76 0.1884362227881798
0.21 0.76 0.19745312995548156
0.22 0.76 0.20643485939755005
0.23 0.76 0.21538147778788586
0.24 0.76 0.22429302369943116
0.25 0.76 0.2331695102082443
0.26 0.76 0.24201092418105744
0.27 0.76 0.2508172328119054
0.28 0.76 0.25958837931509915
0.29 0.76 0.2683242877217635
0.3 0.76 0.2770248622131022
0.31 0.76 0.285689988667687
0.32 0.76 0.2943195346822445
0.33 0.76 0.3029133495813182
0.34 0.76 0.3114712653687091
0.35 0.76 0.3199930985727045
0.36 0.76 0.3284786476796008
0.37 0.76 0.33692769464572087
0.38 0.76 0.3453400049384456
0.39 0.76 0.3537153273274195
0.4 0.76 0.36205339380171964
0.41 0.76 0.3703539196975737
0.42 0.76 0.37861660233281513
0.43 0.76 0.38684112283854133
0.44 0.76 0.39502714373574127
0.45 0.76 0.40317430952455063
0.46 0.76 0.4112822460516058
0.47 0.76 0.41935055990500353
0.48 0.76 0.42737883781905267
0.49 0.76 0.43536664596332486
0.5 0.76 0.44331352962523285
0.51 0.76 0.4512190101674236
0.52 0.76 0.45908258854853917
0.53 0.76 0.4669037395411007
0.54 0.76 0.4746819134315493
0.55 0.76 0.4824165333927783
0.56 0.76 0.49010699532862656
0.57 0.76 0.4977526651359775
0.58 0.76 0.5053528778756887
0.59 0.76 0.5129069356143425
0.6 0.76 0.5204141057362546
0.61 0.76 0.5278736180633921
0.62 0.76 0.5352846630983668
0.63 0.76 0.5426463892954937
0.64 0.76 0.5499578991755208
0.65 0.76 0.5572182471889443
0.66 0.76 0.5644264358195444
0.67 0.76 0.5715814111642095
0.68 0.76 0.5786820584893606
0.69 0.76 0.5857271975303823
0.7 0.76 0.5927155756899918
0.71 0.76 0.5996458639724961
0.72 0.76 0.6065166467463536
0.73 0.76 0.6133264175396878
0.74 0.76 0.6200735584969539
0.75 0.76 0.6267563509796552
0.76 0.76 0.6333729417442786
0.77 0.76 0.6399213394162743
0.78 0.76 0.6463993960103794
0.79 0.76 0.6528047858322812
0.8 0.76 0.6591349848339171
0.81 0.76 0.6653872412720439
0.82 0.76 0.671558545300786
0.83 0.76 0.6776455859128538
0.84 0.76 0.6836447055334904
0.85 0.76 0.6895518399798166
0.86 0.76 0.6953624427434142
0.87 0.76 0.7010713915108125
0.88 0.76 0.7066728687953088
0.89 0.76 0.7121601921898753
0.9 0.76 0.7175256129158424
0.91 0.76 0.7227600217960726
0.92 0.76 0.727852519959111
0.93 0.76 0.7327898173400412
0.94 0.76 0.7375552907237909
0.95 0.76 0.7421274572521688
0.96 0.76 0.7464772923303038
0.97 0.76 0.7505630148026642
0.98 0.76 0.7543181620917361
0.99 0.76 0.7576155162128214
1.0 0.76 0.7600000005472493
0.0 0.77 NaN
0.01 0.77 0.009908659718060115
0.02 0.77 0.01973336958116802
0.03 0.77 0.029497820003549804
0.04 0.77 0.03921035470743142
0.05 0.77 0.04887571409007629
0.06 0.77 0.058497029427671265
0.07 0.77 0.06807654248036926
0.08 0.77 0.07761594025336634
0.09 0.77 0.08711653552969255
0.1 0.77 0.09657937396377775
0.11 0.77 0.10600530220038779
0.12 0.77 0.11539501361565112
0.13 0.77 0.12474908019780015
0.14 0.77 0.13406797578406207
0.15 0.77 0.14335209276811503
0.16 0.77 0.15260175568468232
0.17 0.77 0.16181723083905947
0.18 0.77 0.17099873402136545
0.19 0.77 0.18014643761226393
0.2 0.77 0.1892604748160156
0.21 0.77 0.19834094418302403
0.22 0.77 0.20738791304678147
0.23 0.77 0.21640142004712518
0.24 0.77 0.22538147775163841
0.25 0.77 0.23432807502357106
0.26 0.77 0.2432411761425815
0.27 0.77 0.2521207270562024
0.28 0.77 0.26096665157207544
0.29 0.77 0.26977885473873686
0.3 0.77 0.2785572235374956
0.31 0.77 0.2873016267817595
0.32 0.77 0.29601191675856947
0.33 0.77 0.3046879284695256
0.34 0.77 0.3133294803640247
0.35 0.77 0.32193637433229927
0.36 0.77 0.3305083965731556
0.37 0.77 0.339045317840782
0.38 0.77 0.34754689181204224
0.39 0.77 0.35601285639836844
0.4 0.77 0.3644429332146767
0.41 0.77 0.3728368276717985
0.42 0.77 0.3811942275735952
0.43 0.77 0.3895148049627455
0.44 0.77 0.39779821362536727
0.45 0.77 0.40604408966630007
0.46 0.77 0.41425205084598155
0.47 0.77 0.42242169597911305
0.48 0.77 0.43055260513663346
0.49 0.77 0.4386443345908073
0.5 0.77 0.4466964252292796
0.51 0.77 0.4547083906913537
0.52 0.77 0.46267972531541063
0.53 0.77 0.4706098973619747
0.54 0.77 0.4784983506536373
0.55 0.77 0.48634450852634425
0.56 0.77 0.49414774246726717
0.57 0.77 0.5019074304459586
0.58 0.77 0.5096228953484706
0.59 0.77 0.5172934339758476
0.6 0.77 0.5249183069934353
0.61 0.77 0.5324967386939768
0.62 0.77 0.5400279133505616
0.63 0.77 0.5475109734721303
0.64 0.77 0.5549450159214686
0.65 0.77 0.562329088508763
0.66 0.77 0.5696621876105512
0.67 0.77 0.5769432519479895
0.68 0.77 0.5841711601820222
0.69 0.77 0.5913447247412609
0.7 0.77 0.5984626857130974
0.71 0.77 0.605523705182075
0.72 0.77 0.612526359190957
0.73 0.77 0.6194691319199843
0.74 0.77 0.6263503949102404
0.75 0.77 0.633168419303749
0.76 0.77 0.6399213394162743
0.77 0.77 0.6466071505631745
0.78 0.77 0.6532236899290584
0.79 0.77 0.6597686154089413
0.8 0.77 0.6662393843874268
0.81 0.77 0.6726332242330761
0.82 0.77 0.6789471012363997
0.83 0.77 0.6851776772344134
0.84 0.77 0.6913212630151729
0.85 0.77 0.6973737577844721
0.86 0.77 0.7033305720054807
0.87 0.77 0.7091865324184973
0.88 0.77 0.7149357579738139
0.89 0.77 0.720571497390271
0.9 0.77 0.7260859111348108
0.91 0.77 0.7314697716674278
0.92 0.77 0.7367120385625944
0.93 0.77 0.7417992368236623
0.94 0.77 0.7467144838586164
0.95 0.77 0.751435954925463
0.96 0.77 0.7559341106600473
0.97 0.77 0.7601663638084283
0.98 0.77 0.76406483007409
0.99 0.77 0.767499192793577
1.0 0.77 0.7700000005209934
0.0 0.78 NaN
0.01 0.78 0.009917630509101646
0.02 0.78 0.019758327152231903
0.03 0.78 0.029543373459328347
0.04 0.78 0.03928028145589634
0.05 0.78 0.048973317217911295
0.06 0.78 0.0586252960517129
0.07 0.78 0.06823822626115192
0.08 0.78 0.07781362019630121
0.09 0.78 0.08735264801051133
0.1 0.78 0.09685623893475975
0.11 0.78 0.10632514182475758
0.12 0.78 0.11575996753174825
0.13 0.78 0.12516121299193023
0.14 0.78 0.13452929142435258
0.15 0.78 0.14386453861454443
0.16 0.78 0.1531672285111058
0.17 0.78 0.16243758304677822
0.18 0.78 0.17167577798221187
0.19 0.78 0.18088194745656713
0.2 0.78 0.19005619232010715
0.21 0.78 0.19919857995583745
0.22 0.78 0.20830914936026243
0.23 0.78 0.21738791304720806
0.24 0.78 0.22643486027621582
0.25 0.78 0.2354499542422678
0.26 0.78 0.24443314242750905
0.27 0.78 0.25338434898189727
0.28 0.78 0.26230347983983143
0.29 0.78 0.27119042509350383
0.3 0.78 0.28004504996695895
0.31 0.78 0.2888672139695192
0.32 0.78 0.2976567530318745
0.33 0.78 0.3064134888491324
0.34 0.78 0.31513722733039884
0.35 0.78 0.3238277589658726
0.36 0.78 0.332484859179431
0.37 0.78 0.3411082866269768
0.38 0.78 0.3496977852366805
0.39 0.78 0.35825308419658336
0.4 0.78 0.36677389612590744
0.41 0.78 0.37525991635634737
0.42 0.78 0.3837108267271658
0.43 0.78 0.3921262897231726
0.44 0.78 0.40050595265690153
0.45 0.78 0.4088494443989022
0.46 0.78 0.4171563759973397
0.47 0.78 0.4254263398731959
0.48 0.78 0.4336589099992028
0.49 0.78 0.441853636792161
0.5 0.78 0.4500100555954388
0.51 0.78 0.4581276745276104
0.52 0.78 0.4662059828517861
0.53 0.78 0.4742444440600698
0.54 0.78 0.482242496964394
0.55 0.78 0.4901995542839955
0.56 0.78 0.4981150010239236
0.57 0.78 0.505988192938002
0.58 0.78 0.513818456659785
0.59 0.78 0.5216050786544673
0.6 0.78 0.5293473215092026
0.61 0.78 0.5370444044665518
0.62 0.78 0.5446955048450135
0.63 0.78 0.5522997637863551
0.64 0.78 0.5598562730598469
0.65 0.78 0.5673640766485833
0.66 0.78 0.574822166101434
0.67 0.78 0.5822294764040483
0.68 0.78 0.5895848812663435
0.69 0.78 0.5968871964838546
0.7 0.78 0.6041351368118887
0.71 0.78 0.6113273704257357
0.72 0.78 0.6184624719335806
0.73 0.78 0.625538912808156
0.74 0.78 0.6325550643475635
0.75 0.78 0.6395091826783449
0.76 0.78 0.6463993960103793
0.77 0.78 0.6532236899290584
0.78 0.78 0.6599798899848822
0.79 0.78 0.6666656435097918
0.8 0.78 0.6732783922547744
0.81 0.78 0.6798153476687026
0.82 0.78 0.6862734570951629
0.83 0.78 0.6926493610359181
0.84 0.78 0.6989393442480619
0.85 0.78 0.7051392751859966
0.86 0.78 0.7112445289448894
0.87 0.78 0.7172498886385107
0.88 0.78 0.7231494206905684
0.89 0.78 0.7289363093369374
0.9 0.78 0.7346026347856074
0.91 0.78 0.7401390682545901
0.92 0.78 0.7455344389714116
0.93 0.78 0.7507750976861123
0.94 0.78 0.7558439372844704
0.95 0.78 0.7607187970685485
0.96 0.78 0.7653696587711838
0.97 0.78 0.7697531647086484
0.98 0.78 0.7738000506069628
0.99 0.78 0.7773769606791239
1.0 0.78 0.7800000005562853
0.0 0.79 NaN
0.01 0.79 0.009926024815658557
0.02 0.79 0.01978181435232496
0.03 0.79 0.02958639697224291
0.04 0.79 0.039346501586035754
0.05 0.79 0.049065946376319586
0.06 0.79 0.05874724708421815
0.07 0.79 0.06839219654269087
0.08 0.79 0.07800213708802758
0.09 0.79 0.08757810533194825
0.1 0.79 0.09712092113430143
0.11 0.79 0.10663124092658438
0.12 0.79 0.11610959592363922
0.13 0.79 0.12555641767427142
0.14 0.79 0.1349720570386846
0.15 0.79 0.14435679796104534
0.16 0.79 0.1537108681589406
0.17 0.79 0.1630344464778444
0.18 0.79 0.1723276711042685
0.19 0.79 0.1815906431353294
0.2 0.79 0.19082343017351683
0.21 0.79 0.20002607148995796
0.22 0.79 0.20919857999517705
0.23 0.79 0.2183409442277797
0.24 0.79 0.22745312998949077
0.25 0.79 0.2365350824488232
0.26 0.79 0.24558672723550518
0.27 0.79 0.25460797152810977
0.28 0.79 0.26359870466458685
0.29 0.79 0.27255879931566335
0.3 0.79 0.2814881118311694
0.31 0.79 0.29038648291982044
0.32 0.79 0.2992537372808378
0.33 0.79 0.30808968511096974
0.34 0.79 0.31689412046872084
0.35 0.79 0.32566682446891265
0.36 0.79 0.3344075615031368
0.37 0.79 0.34311608256875753
0.38 0.79 0.35179212212233396
0.39 0.79 0.36043540081100706
0.4 0.79 0.369045623597464
0.41 0.79 0.37762247943528005
0.42 0.79 0.38616564302649886
0.43 0.79 0.39467477055298156
0.44 0.79 0.4031495033184624
0.45 0.79 0.41158946462402585
0.46 0.79 0.4199942602557478
0.47 0.79 0.42836347771183914
0.48 0.79 0.43669668633967657
0.49 0.79 0.4449934322037436
0.5 0.79 0.4532532461344303
0.51 0.79 0.4614756367813201
0.52 0.79 0.4696600795271522
0.53 0.79 0.477806043886873
0.54 0.79 0.4859129625389488
0.55 0.79 0.49398024528524054
0.56 0.79 0.5020072743435409
0.57 0.79 0.5099934028546967
0.58 0.79 0.5179379530962143
0.59 0.79 0.525840214773961
0.6 0.79 0.5336994428357152
0.61 0.79 0.541514856160534
0.62 0.79 0.5492856302139862
0.63 0.79 0.5570109038467377
0.64 0.79 0.5646897670039055
0.65 0.79 0.5723212618794314
0.66 0.79 0.579904377739456
0.67 0.79 0.587438047706706
0.68 0.79 0.5949211433341661
0.69 0.79 0.6023524700111176
0.7 0.79 0.6097307604718675
0.71 0.79 0.6170546682681226
0.72 0.79 0.6243227612833689
0.73 0.79 0.631533510905777
0.74 0.79 0.6386852851029052
0.75 0.79 0.6457763356667681
0.76 0.79 0.6528047858322812
0.77 0.79 0.6597686154089413
0.78 0.79 0.6666656435097918
0.79 0.79 0.6734935087636307
0.8 0.79 0.680249643855291
0.81 0.79 0.6869312490494583
0.82 0.79 0.6935352578835593
0.83 0.79 0.7000582957274432
0.84 0.79 0.7064966276320768
0.85 0.79 0.7128460986530757
0.86 0.79 0.7191020554877485
0.87 0.79 0.7252592463236952
0.88 0.79 0.7313116943129354
0.89 0.79 0.737252534394325
0.9 0.79 0.7430737638977203
0.91 0.79 0.7487659804867505
0.92 0.79 0.7543178936420655
0.93 0.79 0.7597157004824648
0.94 0.79 0.7649420826836104
0.95 0.79 0.7699745782965454
0.96 0.79 0.7747827171255144
0.97 0.79 0.7793224104774289
0.98 0.79 0.7835230768433185
0.99 0.79 0.7872484014331601
1.0 0.79 0.7900000005415947
0.0 0.8 NaN
0.01 0.8 0.009933862511138099
0.02 0.8 0.019803873011335807
0.03 0.8 0.02962695275871065
0.04 0.8 0.03940909499843439
0.05 0.8 0.049153697714224516
0.06 0.8 0.058862994506654304
0.07 0.8 0.06853857321362836
0.08 0.8 0.07818161823001386
0.09 0.8 0.08779304073329275
0.1 0.8 0.09737355749916168
0.11 0.8 0.10692373587728062
0.12 0.8 0.11644403572085137
0.13 0.8 0.1259348238498343
0.14 0.8 0.1353963952898386
0.15 0.8 0.14482898474628544
0.16 0.8 0.15423277596336563
0.17 0.8 0.163607909341431
0.18 0.8 0.17295448662391702
0.19 0.8 0.18227257746620817
0.2 0.8 0.1915622217957221
0.21 0.8 0.20082342996317964
0.22 0.8 0.21005619234774056
0.23 0.8 0.21926047485161712
0.24 0.8 0.22843622280715684
0.25 0.8 0.23758336254287377
0.26 0.8 0.24670180225781968
0.27 0.8 0.2557914330101746
0.28 0.8 0.26485212917492024
0.29 0.8 0.27388374957924744
0.3 0.8 0.282886137694439
0.31 0.8 0.2918591220900893
0.32 0.8 0.30080251666227026
0.33 0.8 0.3097161212862497
0.34 0.8 0.31859972025501065
0.35 0.8 0.3274530854828485
0.36 0.8 0.33627597302475487
0.37 0.8 0.3450681284860914
0.38 0.8 0.3538292728547735
0.39 0.8 0.3625591269645587
0.4 0.8 0.3712573869485791
0.41 0.8 0.3799237351692406
0.42 0.8 0.38855784234259133
0.43 0.8 0.3971593593463817
0.44 0.8 0.40572792304293714
0.45 0.8 0.4142631526339481
0.46 0.8 0.4227646501728828
0.47 0.8 0.43123199975582416
0.48 0.8 0.43966476677591193
0.49 0.8 0.448062497212531
0.5 0.8 0.456424716739986
0.51 0.8 0.4647509302545551
0.52 0.8 0.4730406186437297
0.53 0.8 0.48129324235224086
0.54 0.8 0.4895082351112267
0.55 0.8 0.49768500552898276
0.56 0.8 0.5058229348737506
0.57 0.8 0.5139213755506977
0.58 0.8 0.5219796493147434
0.59 0.8 0.5299970453852488
0.6 0.8 0.5379728186622167
0.61 0.8 0.5459061879471776
0.62 0.8 0.5537963285937475
0.63 0.8 0.5616423800919889
0.64 0.8 0.5694434325133553
0.65 0.8 0.5771985287518553
0.66 0.8 0.5849066581802657
0.67 0.8 0.5925667547043401
0.68 0.8 0.6001776905476351
0.69 0.8 0.6077382713420378
0.7 0.8 0.6152472305102903
0.71 0.8 0.6227032220821664
0.72 0.8 0.6301048135912013
0.73 0.8 0.6374504776615267
0.74 0.8 0.6447385837507024
0.75 0.8 0.6519673767180213
0.76 0.8 0.6591349848339171
0.77 0.8 0.6662393843874269
0.78 0.8 0.6732783922547746
0.79 0.8 0.680249643855291
0.8 0.8 0.6871505675789795
0.81 0.8 0.6939783583997718
0.82 0.8 0.7007299415482158
0.83 0.8 0.7074019332436763
0.84 0.8 0.7139905863514101
0.85 0.8 0.72049172957839
0.86 0.8 0.7269006904504514
0.87 0.8 0.7332121910320054
0.88 0.8 0.7394202214623535
0.89 0.8 0.7455178692581074
0.9 0.8 0.7514970907049002
0.91 0.8 0.757348395938329
0.92 0.8 0.7630604014419659
0.93 0.8 0.7686191708285225
0.94 0.8 0.7740071986198147
0.95 0.8 0.7792017510298166
0.96 0.8 0.7841719428259555
0.97 0.8 0.7888730042292842
0.98 0.8 0.7932330997606376
0.99 0.8 0.7971130480982888
1.0 0.8 0.800000000084154
0.0 0.81 NaN
0.01 0.81 0.009941162873228064
0.02 0.81 0.01982454377128506
0.03 0.81 0.029665101213637232
0.04 0.81 0.03946814023005042
0.05 0.81 0.049236664294410676
0.06 0.81 0.05897264293995482
0.07 0.81 0.06867747152214737
0.08 0.81 0.07835218650833918
0.09 0.81 0.08799758099990194
0.1 0.81 0.09761427406508263
0.11 0.81 0.10720275452007612
0.12 0.81 0.1167634105836694
0.13 0.81 0.1262965502683723
0.14 0.81 0.13580241664462103
0.15 0.81 0.14528119852805776
0.16 0.81 0.15473303912126496
0.17 0.81 0.16415804230395956
0.18 0.81 0.17355627803360485
0.19 0.81 0.1829277853080992
0.2 0.81 0.19227257747076748
0.21 0.81 0.2015906433976695
0.22 0.81 0.21088194744862843
0.23 0.81 0.2201464376509243
0.24 0.81 0.22938404028382345
0.25 0.81 0.23859466472127866
0.26 0.81 0.24777820357751387
0.27 0.81 0.25693453354707174
0.28 0.81 0.2660635157904907
0.29 0.81 0.27516499692732954
0.3 0.81 0.2842388092165124
0.31 0.81 0.2932847708848022
0.32 0.81 0.30230268628622553
0.33 0.81 0.31129234635956143
0.34 0.81 0.32025352784063077
0.35 0.81 0.32918599470368115
0.36 0.81 0.3380894966337614
0.37 0.81 0.3469637703067417
0.38 0.81 0.3558085378490396
0.39 0.81 0.364623508226008
0.4 0.81 0.373408375741467
0.41 0.81 0.38216281904279137
0.42 0.81 0.39088650342681
0.43 0.81 0.39957907681875354
0.44 0.81 0.40824017409878777
0.45 0.81 0.41686941149674384
0.46 0.81 0.4254663889346053
0.47 0.81 0.4340306887186332
0.48 0.81 0.44256187482553
0.49 0.81 0.45105949211110113
0.5 0.81 0.4595230654700305
0.51 0.81 0.46795209936997123
0.52 0.81 0.47634607448680405
0.53 0.81 0.4847044514247236
0.54 0.81 0.49302666432463327
0.55 0.81 0.5013121225098028
0.56 0.81 0.509560211460732
0.57 0.81 0.5177702749700119
0.58 0.81 0.5259416460923566
0.59 0.81 0.5340736125035604
0.6 0.81 0.5421654310630838
0.61 0.81 0.550216321706673
0.62 0.81 0.5582254653118944
0.63 0.81 0.5661920008254049
0.64 0.81 0.574115022200988
0.65 0.81 0.5819935751157307
0.66 0.81 0.5898266524695922
0.67 0.81 0.5976131912676077
0.68 0.81 0.6053520674335451
0.69 0.81 0.613042089742156
0.7 0.81 0.6206819955259246
0.71 0.81 0.6282704424151894
0.72 0.81 0.6358060019015727
0.73 0.81 0.6432871499135296
0.74 0.81 0.6507122598628534
0.75 0.81 0.658079579386772
0.76 0.81 0.6653872412720439
0.77 0.81 0.6726332242330761
0.78 0.81 0.6798153476687026
0.79 0.81 0.6869312490494583
0.8 0.81 0.6939783583997718
0.81 0.81 0.7009538701143443
0.82 0.81 0.7078547088915873
0.83 0.81 0.714677488366952
0.84 0.81 0.7214184566861674
0.85 0.81 0.7280734358224901
0.86 0.81 0.7346377407922363
0.87 0.81 0.741106079221161
0.88 0.81 0.7474724193258347
0.89 0.81 0.7537298182228348
0.9 0.81 0.7598701920885014
0.91 0.81 0.7658839939770072
0.92 0.81 0.7717597617236632
0.93 0.81 0.7774834480363652
0.94 0.81 0.7830373874101999
0.95 0.81 0.7883986074889134
0.96 0.81 0.7935358493864603
0.97 0.81 0.7984037206894771
0.98 0.81 0.802929207119002
0.99 0.81 0.8069703788937725
1.0 0.81 0.8100000000722619
0.0 0.82 NaN
0.01 0.82 0.009947944627716875
0.02 0.82 0.01984386611469149
0.03 0.82 0.02970090111941309
0.04 0.82 0.039523712740875225
0.05 0.82 0.04931493611157746
0.06 0.82 0.05907629399954691
0.07 0.82 0.06880900206514033
0.08 0.82 0.07851395849028348
0.09 0.82 0.08819184632344028
0.1 0.82 0.09784319433570136
0.11 0.82 0.10746841583699358
0.12 0.82 0.11706783484008094
0.13 0.82 0.12664170406173506
0.14 0.82 0.1361902184914715
0.15 0.82 0.1457135243898861
0.16 0.82 0.15521172771508135
0.17 0.82 0.16468489899639308
0.18 0.82 0.17413307832917652
0.19 0.82 0.18355627783928732
0.2 0.82 0.19295448664660075
0.21 0.82 0.2023276713218017
0.22 0.82 0.21167577807074
0.23 0.82 0.22099873406177506
0.24 0.82 0.2302964509745339
0.25 0.82 0.2395688226178046
0.26 0.82 0.2488157279133652
0.27 0.82 0.2580370309210199
0.28 0.82 0.26723258161715485
0.29 0.82 0.2764022159093967
0.3 0.82 0.2855457566012847
0.31 0.82 0.2946630132584358
0.32 0.82 0.30375378235691947
0.33 0.82 0.31281784767641874
0.34 0.82 0.32185497933159285
0.35 0.82 0.330864944145998
0.36 0.82 0.33984746170574237
0.37 0.82 0.3488022886156014
0.38 0.82 0.35772913505762816
0.39 0.82 0.3666277056947796
0.4 0.82 0.3754976921089808
0.41 0.82 0.3843387710089221
0.42 0.82 0.39315060502524246
0.43 0.82 0.40193284140290114
0.44 0.82 0.41068511193171325
0.45 0.82 0.4194070373895249
0.46 0.82 0.42809820311895774
0.47 0.82 0.43675820593021936
0.48 0.82 0.4453866050809334
0.49 0.82 0.45398294605087053
0.5 0.82 0.4625467547433613
0.51 0.82 0.4710775369870421
0.52 0.82 0.47957477512163293
0.53 0.82 0.4880379317796551
0.54 0.82 0.49646644344712487
0.55 0.82 0.5048597221276154
0.56 0.82 0.5132171530080293
0.57 0.82 0.5215380930148573
0.58 0.82 0.5298218690379406
0.59 0.82 0.5380677757319227
0.6 0.82 0.5462750746596489
0.61 0.82 0.5544429898636533
0.62 0.82 0.5625707072020936
0.63 0.82 0.5706573707466932
0.64 0.82 0.5787020798554245
0.65 0.82 0.5867038857376076
0.66 0.82 0.5946617878286504
0.67 0.82 0.6025747288430673
0.68 0.82 0.6104415911885687
0.69 0.82 0.6182611908190794
0.7 0.82 0.6260322801845235
0.71 0.82 0.6337535038314746
0.72 0.82 0.6414234521022948
0.73 0.82 0.6490406136022769
0.74 0.82 0.6566033627535638
0.75 0.82 0.6641099621762314
0.76 0.82 0.671558545300786
0.77 0.82 0.6789471012363997
0.78 0.82 0.6862734570951629
0.79 0.82 0.6935352578835593
0.8 0.82 0.7007299415482158
0.81 0.82 0.7078547088915873
0.82 0.82 0.7149064915264107
0.83 0.82 0.7218819057359209
0.84 0.82 0.7287772056499151
0.85 0.82 0.7355882138907361
0.86 0.82 0.7423102448484066
0.87 0.82 0.7489380017033331
0.88 0.82 0.7554654434490182
0.89 0.82 0.7618856117941337
0.9 0.82 0.7681904019091792
0.91 0.82 0.7743702140017713
0.92 0.82 0.7804135432809748
0.93 0.82 0.7863062527704894
0.94 0.82 0.79203054659796
0.95 0.82 0.7975632530159736
0.96 0.82 0.8028727872916545
0.97 0.82 0.8079131966301719
0.98 0.82 0.8126103830682573
0.99 0.82 0.8168198072854602
1.0 0.82 0.8200000000719876
0.0 0.83 NaN
0.01 0.83 0.009954225980122957
0.02 0.83 0.019861878470173674
0.03 0.83 0.029734409502933542
0.04 0.83 0.0395758858281053
0.05 0.83 0.04938860008356551
0.06 0.83 0.05917404550371095
0.07 0.83 0.0689332705911512
0.08 0.83 0.07866704516613249
0.09 0.83 0.08837595002667585
0.1 0.83 0.09806043028251303
0.11 0.83 0.10772082935862956
0.12 0.83 0.11735741200924402
0.13 0.83 0.12697037997472155
0.14 0.83 0.1365598839660333
0.15 0.83 0.14612603147899905
0.16 0.83 0.15566889425675393
0.17 0.83 0.16518851249650776
0.18 0.83 0.17468489900975484
0.19 0.83 0.18415804253175452
0.2 0.83 0.1936079091716645
0.21 0.83 0.2030344464737448
0.22 0.83 0.21243758305757096
0.23 0.83 0.2218172312965163
0.24 0.83 0.23117328575440363
0.25 0.83 0.24050562913360343
0.26 0.83 0.24981412808163295
0.27 0.83 0.25909863594996085
0.28 0.83 0.2683589931285162
0.29 0.83 0.2775950268395834
0.3 0.83 0.2868065521310441
0.31 0.83 0.2959933716343628
0.32 0.83 0.30515527557721167
0.33 0.83 0.3142920421597537
0.34 0.83 0.3234034374967751
0.35 0.83 0.33248921473841264
0.36 0.83 0.3415491155002128
0.37 0.83 0.3505828688606847
0.38 0.83 0.35959019027998285
0.39 0.83 0.3685707830094344
0.4 0.83 0.3775243367385818
0.41 0.83 0.3864505272207662
0.42 0.83 0.3953490172017268
0.43 0.83 0.4042194532016193
0.44 0.83 0.41306146831751905
0.45 0.83 0.4218746797370067
0.46 0.83 0.4306586872183683
0.47 0.83 0.4394130746511356
0.48 0.83 0.44813740937464164
0.49 0.83 0.4568312398380234
0.5 0.83 0.4654940919424508
0.51 0.83 0.47412547764147583
0.52 0.83 0.4827248819363927
0.53 0.83 0.49129177141756375
0.54 0.83 0.49982558719194276
0.55 0.83 0.5083257457852427
0.56 0.83 0.5167916369098909
0.57 0.83 0.5252226251009467
0.58 0.83 0.5336180410602803
0.59 0.83 0.5419771885997245
0.6 0.83 0.5502993293625206
0.61 0.83 0.5585837046077747
0.62 0.83 0.5668294956976152
0.63 0.83 0.5750358595641858
0.64 0.83 0.5832019109171166
0.65 0.83 0.5913267010087194
0.66 0.83 0.5994092407658839
0.67 0.83 0.6074484823352635
0.68 0.83 0.6154433179088693
0.69 0.83 0.6233925737805911
0.7 0.83 0.6312950044172864
0.71 0.83 0.6391492861541771
0.72 0.83 0.6469540089089585
0.73 0.83 0.6547076684997921
0.74 0.83 0.6624086560237358
0.75 0.83 0.6700552463005587
0.76 0.83 0.6776455859128538
0.77 0.83 0.6851776772344134
0.78 0.83 0.6926493610359181
0.79 0.83 0.7000582957274432
0.8 0.83 0.7074019332436763
0.81 0.83 0.714677488366952
0.82 0.83 0.7218819057359209
0.83 0.83 0.7290118162508428
0.84 0.83 0.7360634862042192
0.85 0.83 0.7430327500481584
0.86 0.83 0.7499149321228221
0.87 0.83 0.7567047441558721
0.88 0.83 0.7633961484126669
0.89 0.83 0.7699821875222927
0.9 0.83 0.7764547435400553
0.91 0.83 0.7828042141643496
0.92 0.83 0.7890190467286787
0.93 0.83 0.7950850511510924
0.94 0.83 0.8009843374987696
0.95 0.83 0.8066935748666373
0.96 0.83 0.812180910113088
0.97 0.83 0.817399904580177
0.98 0.83 0.8222754825147452
0.99 0.83 0.826660670042741
1.0 0.83 0.8300000000782601
0.0 0.84 NaN
0.01 0.84 0.009960024603166938
0.02 0.84 0.019878618211257765
0.03 0.84 0.02976568170631243
0.04 0.84 0.039624730486464546
0.05 0.84 0.049457740063412636
0.06 0.84 0.05926599128555662
0.07 0.84 0.0690503781269504
0.08 0.84 0.07881155152659962
0.09 0.84 0.08854999822201783
0.1 0.84 0.09826608642092043
0.11 0.84 0.10796009464969651
0.12 0.84 0.11763223399282084
0.13 0.84 0.12728265937436287
0.14 0.84 0.136911481187511
0.15 0.84 0.14651877170596356
0.16 0.84 0.15610457181638804
0.17 0.84 0.16566889425373427
0.18 0.84 0.17521172771214522
0.19 0.84 0.18473303912876074
0.2 0.84 0.19423277620775722
0.21 0.84 0.20371086797794563
0.22 0.84 0.21316722850272782
0.23 0.84 0.22260175573633265
0.24 0.84 0.23201433385259088
0.25 0.84 0.2414048314849757
0.26 0.84 0.25077310751110204
0.27 0.84 0.26011900602001176
0.28 0.84 0.26944235964561825
0.29 0.84 0.2787429888052215
0.3 0.84 0.2880207025840932
0.31 0.84 0.29727529956180176
0.32 0.84 0.30650656223510214
0.33 0.84 0.3157142683898646
0.34 0.84 0.3248981800078607
0.35 0.84 0.33405804781752163
0.36 0.84 0.34319361162875867
0.37 0.84 0.35230459904348627
0.38 0.84 0.36139072527034033
0.39 0.84 0.37045169336308514
0.4 0.84 0.37948719293187916
0.41 0.84 0.3884969010481207
0.42 0.84 0.3974804812342668
0.43 0.84 0.406437581759978
0.44 0.84 0.41536783853094383
0.45 0.84 0.4242708706568061
0.46 0.84 0.43314628194148025
0.47 0.84 0.44199366039814153
0.48 0.84 0.45081257533713825
0.49 0.84 0.45960258062207643
0.5 0.84 0.4683632064519948
0.51 0.84 0.47709397112259616
0.52 0.84 0.4857943647923001
0.53 0.84 0.49446386017235616
0.54 0.84 0.5031019049302294
0.55 0.84 0.5117079225627038
0.56 0.84 0.5202813109012503
0.57 0.84 0.5288214402495481
0.58 0.84 0.5373276517126955
0.59 0.84 0.5457992551763216
0.6 0.84 0.554235527493424
0.61 0.84 0.5626357100583664
0.62 0.84 0.5709990072096526
0.63 0.84 0.57932457823294
0.64 0.84 0.587611548983913
0.65 0.84 0.5958589784461378
0.66 0.84 0.6040658987298483
0.67 0.84 0.6122312709554805
0.68 0.84 0.6203540006597773
0.69 0.84 0.6284329280520781
0.7 0.84 0.6364668221048688
0.71 0.84 0.6444543743317334
0.72 0.84 0.6523941903649583
0.73 0.84 0.6602847823720999
0.74 0.84 0.66812455832215
0.75 0.84 0.6759118135027553
0.76 0.84 0.6836447055334902
0.77 0.84 0.6913212630151729
0.78 0.84 0.6989393442480619
0.79 0.84 0.7064966276320768
0.8 0.84 0.7139905863514101
0.81 0.84 0.7214184566861674
0.82 0.84 0.7287772056499151
0.83 0.84 0.7360634862042192
0.84 0.84 0.7432735876727068
0.85 0.84 0.750403385367529
0.86 0.84 0.7574481712949871
0.87 0.84 0.7644027330417147
0.88 0.84 0.7712610354935746
0.89 0.84 0.7780161370068596
0.9 0.84 0.784659932685976
0.91 0.84 0.7911828256447085
0.92 0.84 0.797573255577581
0.93 0.84 0.8038170077499559
0.94 0.84 0.8098961362543491
0.95 0.84 0.8157872009930645
0.96 0.84 0.8214581433297665
0.97 0.84 0.8268621221335095
0.98 0.84 0.8319232134462957
0.99 0.84 0.8364922129251755
1.0 0.84 0.8400000000726066
0.0 0.85 NaN
0.01 0.85 0.009965357724357608
0.02 0.85 0.019894121709118088
0.03 0.85 0.029794771564332054
0.04 0.85 0.03967031539332858
0.05 0.85 0.04952243679762274
0.06 0.85 0.0593522211257776
0.07 0.85 0.06916042025446999
0.08 0.85 0.07894757625815137
0.09 0.85 0.08871408934581324
0.1 0.85 0.09846025716668239
0.11 0.85 0.10818630037662501
0.12 0.85 0.11789237997283832
0.13 0.85 0.1275786089620139
0.14 0.85 0.13724506136865966
0.15 0.85 0.14689177786074128
0.16 0.85 0.15651877171190448
0.17 0.85 0.16612603147758087
0.18 0.85 0.17571352435745663
0.19 0.85 0.1852811985372889
0.2 0.85 0.19482898475550167
0.21 0.85 0.2043567981933641
0.22 0.85 0.2138645384475472
0.23 0.85 0.2233520928062975
0.24 0.85 0.23281933459300885
0.25 0.85 0.24226612553869253
0.26 0.85 0.25169231353825205
0.27 0.85 0.26109773805895026
0.28 0.85 0.2704822253945258
0.29 0.85 0.2798455910305685
0.3 0.85 0.28918763995707186
0.31 0.85 0.2985081663383356
0.32 0.85 0.307806953394459
0.33 0.85 0.31708377370901375
0.34 0.85 0.3263383891071313
0.35 0.85 0.33557054967485184
0.36 0.85 0.344779995210083
0.37 0.85 0.35396645384987463
0.38 0.85 0.36312964189161845
0.39 0.85 0.37226926380432507
0.4 0.85 0.38138501176625994
0.41 0.85 0.39047656596294195
0.42 0.85 0.39954359100960385
0.43 0.85 0.4085857416353965
0.44 0.85 0.41760265540337804
0.45 0.85 0.4265939569428874
0.46 0.85 0.4355592554683595
0.47 0.85 0.44449814371904645
0.48 0.85 0.45341019796676346
0.49 0.85 0.4622949785849701
0.5 0.85 0.47115202214616325
0.51 0.85 0.47998085336320384
0.52 0.85 0.48878097160562
0.53 0.85 0.49755185762590554
0.54 0.85 0.5062929678804775
0.55 0.85 0.5150037351793397
0.56 0.85 0.5236835671912574
0.57 0.85 0.5323318445616576
0.58 0.85 0.5409479192706502
0.59 0.85 0.5495311126423827
0.6 0.85 0.5580807134774988
0.61 0.85 0.5665959757243586
0.62 0.85 0.5750761168816677
0.63 0.85 0.583520309926171
0.64 0.85 0.5919276913188545
0.65 0.85 0.6002973464758962
0.66 0.85 0.6086283118210759
0.67 0.85 0.6169195686368069
0.68 0.85 0.6251700396184255
0.69 0.85 0.6333785828672036
0.7 0.85 0.6415439860778637
0.71 0.85 0.6496649602653037
0.72 0.85 0.6577401314956739
0.73 0.85 0.6657680331779847
0.74 0.85 0.6737470955914149
0.75 0.85 0.6816756372632665
0.76 0.85 0.6895518399798166
0.77 0.85 0.6973737577844721
0.78 0.85 0.7051392751859966
0.79 0.85 0.7128460986530757
0.8 0.85 0.72049172957839
0.81 0.85 0.7280734358224901
0.82 0.85 0.7355882138907361
0.83 0.85 0.7430327500481584
0.84 0.85 0.750403385367529
0.85 0.85 0.757695957481661
0.86 0.85 0.7649059034907164
0.87 0.85 0.7720279737229503
0.88 0.85 0.7790561888124072
0.89 0.85 0.7859836422269392
0.9 0.85 0.792802265458413
0.91 0.85 0.7995024951510272
0.92 0.85 0.8060727803170983
0.93 0.85 0.8124989322575382
0.94 0.85 0.8187629877721923
0.95 0.85 0.8248414538846115
0.96 0.85 0.8307021370357702
0.97 0.85 0.8362978955644629
0.98 0.85 0.8415521011317548
0.99 0.85 0.8463135706160397
1.0 0.85 0.8500000006044758
0.0 0.86 NaN
0.01 0.86 0.00997024214564106
0.02 0.86 0.019908424400385722
0.03 0.86 0.02982173130116075
0.04 0.86 0.039712706970729275
0.05 0.86 0.049582767846639106
0.06 0.86 0.05943282065911219
0.07 0.86 0.06926348748656268
0.08 0.86 0.07907521122872278
0.09 0.86 0.08886831355936864
0.1 0.86 0.09864302833299575
0.11 0.86 0.10839952358978869
0.12 0.86 0.11813791518254514
0.13 0.86 0.1278582797740812
0.14 0.86 0.13756065698610281
0.15 0.86 0.14724506127724107
0.16 0.86 0.15691148109259548
0.17 0.86 0.16655988409040037
0.18 0.86 0.17619021840499802
0.19 0.86 0.18580241663744745
0.2 0.86 0.19539639530836597
0.21 0.86 0.20497205703240165
0.22 0.86 0.21452929167415324
0.23 0.86 0.22406797578681836
0.24 0.86 0.23358797564758382
0.25 0.86 0.2430891454907888
0.26 0.86 0.2525713295994568
0.27 0.86 0.2620343594021961
0.28 0.86 0.27147805960139487
0.29 0.86 0.28090224216367965
0.3 0.86 0.2903067099081574
0.31 0.86 0.2996912555783741
0.32 0.86 0.309055661702703
0.33 0.86 0.31839970081640906
0.34 0.86 0.3277231353754962
0.35 0.86 0.33702571669035525
0.36 0.86 0.346307186370294
0.37 0.86 0.35556727496181206
0.38 0.86 0.3648057017234759
0.39 0.86 0.37402217460638076
0.4 0.86 0.38321638981207407
0.41 0.86 0.39238803186227283
0.42 0.86 0.4015367708551332
0.43 0.86 0.41066226715310566
0.44 0.86 0.419764163908322
0.45 0.86 0.4288420928247939
0.46 0.86 0.4378956696496414
0.47 0.86 0.4469244946543329
0.48 0.86 0.45592815283412774
0.49 0.86 0.4649062113645937
0.5 0.86 0.47385821985550464
0.51 0.86 0.4827837097868646
0.52 0.86 0.4916821916398034
0.53 0.86 0.5005531547115746
0.54 0.86 0.5093960683557465
0.55 0.86 0.5182103777018913
0.56 0.86 0.5269955023204386
0.57 0.86 0.5357508358274795
0.58 0.86 0.5444757438145357
0.59 0.86 0.553169561892862
0.6 0.86 0.5618315936288332
0.61 0.86 0.5704611086769708
0.62 0.86 0.5790573396793054
0.63 0.86 0.5876194799384842
0.64 0.86 0.5961466803830064
0.65 0.86 0.6046380461347738
0.66 0.86 0.6130926330168663
0.67 0.86 0.6215094426445561
0.68 0.86 0.6298874189161903
0.69 0.86 0.6382254421341368
0.7 0.86 0.64652232317102
0.71 0.86 0.6547767973421007
0.72 0.86 0.6629875207362964
0.73 0.86 0.6711530396088031
0.74 0.86 0.6792718258774507
0.75 0.86 0.6873422203690226
0.76 0.86 0.6953624427434142
0.77 0.86 0.7033305720054809
0.78 0.86 0.7112445289448894
0.79 0.86 0.7191020554877485
0.8 0.86 0.7269006904504514
0.81 0.86 0.7346377407922363
0.82 0.86 0.7423102448484066
0.83 0.86 0.7499149321228221
0.84 0.86 0.7574481712949871
0.85 0.86 0.7649059034907164
0.86 0.86 0.772283561006585
0.87 0.86 0.779575965648609
0.88 0.86 0.7867771936529364
0.89 0.86 0.7938803966447673
0.9 0.86 0.8008775630258572
0.91 0.86 0.807759185206359
0.92 0.86 0.8145137847160654
0.93 0.86 0.8211272083168839
0.94 0.86 0.8275815367718216
0.95 0.86 0.8338532857755446
0.96 0.86 0.8399102123142879
0.97 0.86 0.8457049881566784
0.98 0.86 0.8511604531157057
0.99 0.86 0.8561237416508686
1.0 0.86 0.8600000006098621
0.0 0.87 NaN
0.01 0.87 0.00997469409547408
0.02 0.87 0.019921560649189925
0.03 0.87 0.029846611529462524
0.04 0.87 0.03975196913384175
0.05 0.87 0.04963880746028047
0.06 0.87 0.05950787098525684
0.07 0.87 0.06935966432757355
0.08 0.87 0.07919454107124263
0.09 0.87 0.08901275195017383
0.1 0.87 0.09881447373978945
0.11 0.87 0.10859982709730712
0.12 0.87 0.11836888926794056
0.13 0.87 0.12812170221660865
0.14 0.87 0.13785827930721364
0.15 0.87 0.1475786089789292
0.16 0.87 0.157282659379439
0.17 0.87 0.1669703801984796
0.18 0.87 0.1766417040731622
0.19 0.87 0.1862965502944331
0.2 0.87 0.19593482384770983
0.21 0.87 0.20555641762303223
0.22 0.87 0.21516121299265117
0.23 0.87 0.2247490805120268
0.24 0.87 0.2343198792205886
0.25 0.87 0.24387345972327992
0.26 0.87 0.2534096619799646
0.27 0.87 0.2629283169833624
0.28 0.87 0.27242924419691505
0.29 0.87 0.28191225695911304
0.3 0.87 0.2913771573642883
0.31 0.87 0.30082373866410067
0.32 0.87 0.3102517846363989
0.33 0.87 0.3196610697394084
0.34 0.87 0.3290513589435514
0.35 0.87 0.3384224067446509
0.36 0.87 0.3477739584835959
0.37 0.87 0.3571057490279279
0.38 0.87 0.36641750255280925
0.39 0.87 0.3757089324390427
0.4 0.87 0.3849797408858169
0.41 0.87 0.3942296189695844
0.42 0.87 0.40345824380251105
0.43 0.87 0.4126652831727359
0.44 0.87 0.4218503890648369
0.45 0.87 0.4310132010985912
0.46 0.87 0.4401533445308921
0.47 0.87 0.4492704296415248
0.48 0.87 0.4583640511555562
0.49 0.87 0.46743378709344563
0.5 0.87 0.4764791990461249
0.51 0.87 0.48549982970246464
0.52 0.87 0.4944952032706727
0.53 0.87 0.5034648222204928
0.54 0.87 0.5124081690903921
0.55 0.87 0.5213247030009444
0.56 0.87 0.5302138585763068
0.57 0.87 0.5390750464375628
0.58 0.87 0.5479076480897822
0.59 0.87 0.5567110164280776
0.6 0.87 0.5654844730118456
0.61 0.87 0.5742273063263109
0.62 0.87 0.5829387686731148
0.63 0.87 0.5916180738895319
0.64 0.87 0.6002643943392303
0.65 0.87 0.6088768575613331
0.66 0.87 0.6174545426008119
0.67 0.87 0.6259964761543422
0.68 0.87 0.63450162717984
0.69 0.87 0.6429689029530828
0.7 0.87 0.6513971424833433
0.71 0.87 0.6597851104828057
0.72 0.87 0.6681314891550812
0.73 0.87 0.6764348714673688
0.74 0.87 0.6846937490234245
0.75 0.87 0.6929065032776223
0.76 0.87 0.7010713915108125
0.77 0.87 0.7091865324184973
0.78 0.87 0.7172498886385107
0.79 0.87 0.7252592463236952
0.8 0.87 0.7332121910320054
0.81 0.87 0.741106079221161
0.82 0.87 0.7489380017033331
0.83 0.87 0.7567047441558721
0.84 0.87 0.7644027330417147
0.85 0.87 0.7720279737229503
0.86 0.87 0.779575965648609
0.87 0.87 0.7870416020173558
0.88 0.87 0.7944190356913038
0.89 0.87 0.8017014991699625
0.9 0.87 0.8088810675607497
0.91 0.87 0.8159483245730677
0.92 0.87 0.8228918873428593
0.93 0.87 0.8296977004285533
0.94 0.87 0.8363479390310335
0.95 0.87 0.8428192011726676
0.96 0.87 0.8490792889277513
0.97 0.87 0.8550808213516436
0.98 0.87 0.8607463087273773
0.99 0.87 0.8659215600154363
1.0 0.87 0.8700000000491109
0.0 0.88 NaN
0.01 0.88 0.009978729640862383
0.02 0.88 0.01993356411744202
0.03 0.88 0.02986946131579246
0.04 0.88 0.03978816357843393
0.05 0.88 0.04969062639821774
0.06 0.88 0.05957744879690813
0.07 0.88 0.0694490292771296
0.08 0.88 0.07930564227121714
0.09 0.88 0.08914747552936775
0.1 0.88 0.09897465506358574
0.11 0.88 0.10878726024639769
0.12 0.88 0.11858533416736718
0.13 0.88 0.1283688897802622
0.14 0.88 0.13813791529703948
0.15 0.88 0.14789237996103552
0.16 0.88 0.15763223398435802
0.17 0.88 0.1673574122267642
0.18 0.88 0.17706783494682563
0.19 0.88 0.1867634105859762
0.2 0.88 0.19644403569064253
0.21 0.88 0.206109595844214
0.22 0.88 0.21575996658892035
0.23 0.88 0.22539501364202552
0.24 0.88 0.23501459367274075
0.25 0.88 0.24461855332873375
0.26 0.88 0.25420673270150496
0.27 0.88 0.26377895992246303
0.28 0.88 0.27333505869920366
0.29 0.88 0.2828748392585873
0.3 0.88 0.2923981081973398
0.31 0.88 0.30190466055367376
0.32 0.88 0.311394283424137
0.33 0.88 0.320866755148221
0.34 0.88 0.33032184527664016
0.35 0.88 0.3397593132996332
0.36 0.88 0.34917891079917457
0.37 0.88 0.3585803782802294
0.38 0.88 0.36796344729777586
0.39 0.88 0.37732783856738533
0.4 0.88 0.3866732623772488
0.41 0.88 0.39599941839470787
0.42 0.88 0.40530599290171565
0.43 0.88 0.4145926634206637
0.44 0.88 0.4238590919644375
0.45 0.88 0.43310492958100444
0.46 0.88 0.44232981293249046
0.47 0.88 0.4515333638059047
0.48 0.88 0.4607151898682105
0.49 0.88 0.4698748826549416
0.5 0.88 0.47901201709062086
0.51 0.88 0.4881261502855379
0.52 0.88 0.4972168640555968
0.53 0.88 0.5062835503355789
0.54 0.88 0.5153258349639852
0.55 0.88 0.5243431524434767
0.56 0.88 0.5333349548447307
0.57 0.88 0.5423006709832964
0.58 0.88 0.5512397024381199
0.59 0.88 0.5601514224278377
0.6 0.88 0.5690351766766797
0.61 0.88 0.5778902694207965
0.62 0.88 0.5867159823107887
0.63 0.88 0.595511552648307
0.64 0.88 0.6042761746536063
0.65 0.88 0.6130090059102415
0.66 0.88 0.6217091520320421
0.67 0.88 0.6303756687463233
0.68 0.88 0.6390075553882684
0.69 0.88 0.6476037510516018
0.7 0.88 0.6561631282416328
0.71 0.88 0.6646844863713597
0.72 0.88 0.6731665450890095
0.73 0.88 0.6816079350064324
0.74 0.88 0.6900071893964204
0.75 0.88 0.6983627322689686
0.76 0.88 0.7066728687953088
0.77 0.88 0.7149357579738139
0.78 0.88 0.7231494206905684
0.79 0.88 0.7313116943129354
0.8 0.88 0.7394202214623535
0.81 0.88 0.7474724193258347
0.82 0.88 0.7554654434490182
0.83 0.88 0.7633961484126669
0.84 0.88 0.7712610354935745
0.85 0.88 0.7790561888124072
0.86 0.88 0.7867771936529364
0.87 0.88 0.7944190356913038
0.88 0.88 0.8019759665865561
0.89 0.88 0.8094413283093896
0.9 0.88 0.8168073129098068
0.91 0.88 0.8240646319059255
0.92 0.88 0.8312020414689637
0.93 0.88 0.8382056356128874
0.94 0.88 0.8450577498002135
0.95 0.88 0.8517351472057778
0.96 0.88 0.8582057856973371
0.97 0.88 0.8644223885775298
0.98 0.88 0.8703073745194649
0.99 0.88 0.8757056522293635
1.0 0.88 0.8800000003758742
0.0 0.89 NaN
0.01 0.89 0.009982364301292498
0.02 0.89 0.019944467409296212
0.03 0.89 0.029890328117095258
0.04 0.89 0.03982134931561653
0.05 0.89 0.04973829165406036
0.06 0.89 0.05964162435823139
0.07 0.89 0.06953165350999449
0.08 0.89 0.07940858232422937
0.09 0.89 0.08927254370440724
0.1 0.89 0.09912361975711775
0.11 0.89 0.10896185411498047
0.12 0.89 0.118787260249283
0.13 0.89 0.1285998270967882
0.14 0.89 0.13839952333521321
0.15 0.89 0.14818630045042905
0.16 0.89 0.1579600946828043
0.17 0.89 0.16772082962535614
0.18 0.89 0.17746841598046567
0.19 0.89 0.1872027545632589
0.2 0.89 0.1969237359096911
0.21 0.89 0.2066312409189301
0.22 0.89 0.21632514180109758
0.23 0.89 0.22600530222392198
0.24 0.89 0.23567157747274914
0.25 0.89 0.24532381519885962
0.26 0.89 0.2549618546632958
0.27 0.89 0.26458552676431063
0.28 0.89 0.27419465683736266
0.29 0.89 0.28378906030182005
0.3 0.89 0.29336854560519615
0.31 0.89 0.30293291321242555
0.32 0.89 0.31248195563349335
0.33 0.89 0.32201545712256646
0.34 0.89 0.3315331938306721
0.35 0.89 0.3410349324765717
0.36 0.89 0.3505204324840627
0.37 0.89 0.3599894427773851
0.38 0.89 0.36944170392777853
0.39 0.89 0.3788769462644116
0.4 0.89 0.38829489024166
0.41 0.89 0.39769524632096903
0.42 0.89 0.4070777121511642
0.43 0.89 0.416441977235809
0.44 0.89 0.4257877161449229
0.45 0.89 0.4351145931114417
0.46 0.89 0.4444222583418781
0.47 0.89 0.4537103486245746
0.48 0.89 0.46297848669590996
0.49 0.89 0.4722262792940422
0.5 0.89 0.4814533181369719
0.51 0.89 0.4906591777733133
0.52 0.89 0.49984341548934136
0.53 0.89 0.5090055674151633
0.54 0.89 0.518145153722755
0.55 0.89 0.5272616705181452
0.56 0.89 0.5363545919328201
0.57 0.89 0.5454233682072771
0.58 0.89 0.5544674247050964
0.59 0.89 0.5634861574376334
0.6 0.89 0.5724789370082205
0.61 0.89 0.581445093263188
0.62 0.89 0.5903839365819431
0.63 0.89 0.5992947318800165
0.64 0.89 0.6081767030006023
0.65 0.89 0.6170290385260321
0.66 0.89 0.6258508764682761
0.67 0.89 0.634641306484688
0.68 0.89 0.643399363453969
0.69 0.89 0.6521240237503337
0.7 0.89 0.6608141989882679
0.71 0.89 0.6694687297243411
0.72 0.89 0.6780863788343455
0.73 0.89 0.6866658225435832
0.74 0.89 0.6952056421278413
0.75 0.89 0.703704312378257
0.76 0.89 0.7121601921898753
0.77 0.89 0.720571497390271
0.78 0.89 0.7289363093369375
0.79 0.89 0.737252534394325
0.8 0.89 0.7455178692581074
0.81 0.89 0.7537298182228349
0.82 0.89 0.7618856117941337
0.83 0.89 0.7699821875222927
0.84 0.89 0.7780161370068596
0.85 0.89 0.7859836422269391
0.86 0.89 0.7938803966447673
0.87 0.89 0.8017014991699625
0.88 0.89 0.8094413283093896
0.89 0.89 0.8170933644823568
0.9 0.89 0.8246499524160751
0.91 0.89 0.8321019725961459
0.92 0.89 0.8394383744163695
0.93 0.89 0.8466454459870942
0.94 0.89 0.8537057738004575
0.95 0.89 0.8605963770328472
0.96 0.89 0.8672854981534959
0.97 0.89 0.873726145208173
0.98 0.89 0.8798409306887865
0.99 0.89 0.8854743764481245
1.0 0.89 0.8900000013813896
0.0 0.9 NaN
0.01 0.9 0.0099856133040629
0.02 0.9 0.01995430235065666
0.03 0.9 0.02990925771508447
0.04 0.9 0.03985158261179929
0.05 0.9 0.0497818660683239
0.06 0.9 0.05970046372831859
0.07 0.9 0.06960760034369713
0.08 0.9 0.07950341809757122
0.09 0.9 0.08938800275111286
0.1 0.9 0.09926139868099054
0.11 0.9 0.10912361972913164
0.12 0.9 0.11897465508843677
0.13 0.9 0.12881447402068635
0.14 0.9 0.13864302830989916
0.15 0.9 0.14846025721658734
0.16 0.9 0.15826608620340657
0.17 0.9 0.16806043031336548
0.18 0.9 0.17784319448425898
0.19 0.9 0.1876142741108613
0.2 0.9 0.19737355668082898
0.21 0.9 0.2071209211667821
0.22 0.9 0.2168562388958747
0.23 0.9 0.22657937399363998
0.24 0.9 0.23629018299171917
0.25 0.9 0.24598851662080118
0.26 0.9 0.25567421462468126
0.27 0.9 0.26534711490793894
0.28 0.9 0.27500704602710774
0.29 0.9 0.2846538291022644
0.3 0.9 0.29428727866452287
0.31 0.9 0.30390720270720417
0.32 0.9 0.3135133991574542
0.33 0.9 0.3231056624563031
0.34 0.9 0.33268377682622324
0.35 0.9 0.3422475183666997
0.36 0.9 0.35179665645918123
0.37 0.9 0.36133095065801546
0.38 0.9 0.37085015273818706
0.39 0.9 0.3803540048412008
0.4 0.9 0.3898422398733848
0.41 0.9 0.39931458587378055
0.42 0.9 0.4087707405385901
0.43 0.9 0.4182104212617539
0.44 0.9 0.42763331314240505
0.45 0.9 0.437039095958594
0.46 0.9 0.4464274362263718
0.47 0.9 0.455797987730142
0.48 0.9 0.46515039061891883
0.49 0.9 0.4744842706798773
0.5 0.9 0.48379923981692935
0.51 0.9 0.49309488887911146
0.52 0.9 0.5023707994227644
0.53 0.9 0.5116265284465381
0.54 0.9 0.5208616181354432
0.55 0.9 0.5300755879768944
0.56 0.9 0.5392679371001827
0.57 0.9 0.5484381410424045
0.58 0.9 0.5575856509632542
0.59 0.9 0.5667098918380379
0.6 0.9 0.5758102609808162
0.61 0.9 0.5848861237802407
0.62 0.9 0.5939368151849894
0.63 0.9 0.6029616356013068
0.64 0.9 0.6119598423358972
0.65 0.9 0.6209306612236966
0.66 0.9 0.6298732670427812
0.67 0.9 0.6387867886980727
0.68 0.9 0.6476703022302257
0.69 0.9 0.6565228272458806
0.7 0.9 0.6653433207515823
0.71 0.9 0.6741306710919441
0.72 0.9 0.6828836914827787
0.73 0.9 0.6916011112435064
0.74 0.9 0.7002815677687206
0.75 0.9 0.7089235952121904
0.76 0.9 0.7175256129158424
0.77 0.9 0.7260859111348108
0.78 0.9 0.7346026347856074
0.79 0.9 0.7430737638977203
0.8 0.9 0.7514970907049002
0.81 0.9 0.7598701920885014
0.82 0.9 0.7681904019091792
0.83 0.9 0.7764547435400552
0.84 0.9 0.784659932685976
0.85 0.9 0.792802265458413
0.86 0.9 0.8008775630258572
0.87 0.9 0.8088810675607497
0.88 0.9 0.8168073129098068
0.89 0.9 0.8246499524160751
0.9 0.9 0.8324015232873083
0.91 0.9 0.840053122182714
0.92 0.9 0.8475939375754875
0.93 0.9 0.8550105531104728
0.94 0.9 0.8622858600693792
0.95 0.9 0.8693972561065696
0.96 0.9 0.8763134184588208
0.97 0.9 0.8829878567515137
0.98 0.9 0.8893437134867135
0.99 0.9 0.8952257460297719
1.0 0.9 0.9000000014123735
0.0 0.91 NaN
0.01 0.91 0.009988492188339323
0.02 0.91 0.019963100471288703
0.03 0.91 0.0299262941303876
0.04 0.91 0.039878917458507815
0.05 0.91 0.04982140786299736
0.06 0.91 0.05975402507251784
0.07 0.91 0.06967692369247895
0.08 0.91 0.07959019487425388
0.09 0.91 0.08949388263785815
0.1 0.91 0.09938800265935108
0.11 0.91 0.1092725436668676
0.12 0.91 0.1191474755444057
0.13 0.91 0.1290127519531169
0.14 0.91 0.1388683135618987
0.15 0.91 0.1487140894077814
0.16 0.91 0.15854999896748806
0.17 0.91 0.16837595005501005
0.18 0.91 0.17819184648885608
0.19 0.91 0.18799758105776068
0.2 0.91 0.1977930407924663
0.21 0.91 0.20757810539065524
0.22 0.91 0.21735264804217957
0.23 0.91 0.22711653556514574
0.24 0.91 0.236869628415989
0.25 0.91 0.2466117818789044
0.26 0.91 0.25634284088472925
0.27 0.91 0.266062650778821
0.28 0.91 0.27577104524561724
0.29 0.91 0.28546785430110616
0.3 0.91 0.29515290057181465
0.31 0.91 0.30482600046301855
0.32 0.91 0.31448696428000156
0.33 0.91 0.3241355926214124
0.34 0.91 0.3337716835359025
0.35 0.91 0.3433950240015086
0.36 0.91 0.3530054049628895
0.37 0.91 0.362602570854204
0.38 0.91 0.3721863149402623
0.39 0.91 0.3817563841526414
0.4 0.91 0.39131252617420276
0.41 0.91 0.40085447946229363
0.42 0.91 0.41038197288351774
0.43 0.91 0.4198947255439753
0.44 0.91 0.42939244498157236
0.45 0.91 0.4388748292330944
0.46 0.91 0.44834156371395095
0.47 0.91 0.45779232190059005
0.48 0.91 0.4672267644055069
0.49 0.91 0.47664453828004
0.5 0.91 0.4860452772592099
0.51 0.91 0.4954285957997683
0.52 0.91 0.5047940988126607
0.53 0.91 0.5141413691719797
0.54 0.91 0.5234699736000256
0.55 0.91 0.5327794593423062
0.56 0.91 0.5420693529263629
0.57 0.91 0.5513391589395938
0.58 0.91 0.5605883595824596
0.59 0.91 0.5698164110459776
0.6 0.91 0.5790227431008614
0.61 0.91 0.5882067568339097
0.62 0.91 0.5973678223688671
0.63 0.91 0.6065052771777444
0.64 0.91 0.6156184206655234
0.65 0.91 0.6247065154178191
0.66 0.91 0.6337687804013823
0.67 0.91 0.6428043908227324
0.68 0.91 0.6518124699411925
0.69 0.91 0.6607920862389406
0.7 0.91 0.669742249855195
0.71 0.91 0.6786619036446131
0.72 0.91 0.6875499284417793
0.73 0.91 0.6964050919518994
0.74 0.91 0.7052261098603424
0.75 0.91 0.7140115905892193
0.76 0.91 0.7227600217960725
0.77 0.91 0.7314697716674278
0.78 0.91 0.7401390682545902
0.79 0.91 0.7487659804867505
0.8 0.91 0.757348395938329
0.81 0.91 0.7658839939770072
0.82 0.91 0.7743702140017713
0.83 0.91 0.7828042141643494
0.84 0.91 0.7911828256447085
0.85 0.91 0.7995024951510272
0.86 0.91 0.807759185206359
0.87 0.91 0.8159483245730677
0.88 0.91 0.8240646319059255
0.89 0.91 0.8321019725961459
0.9 0.91 0.840053122182714
0.91 0.91 0.8479094478072428
0.92 0.91 0.8556604476699419
0.93 0.91 0.8632930647473063
0.94 0.91 0.8707906122677036
0.95 0.91 0.8781309919129725
0.96 0.91 0.8852834934499588
0.97 0.91 0.8922023836023836
0.98 0.91 0.8988117405643041
0.99 0.91 0.9049573198358659
1.0 0.91 0.9100000010364266
0.0 0.92 NaN
0.01 0.92 0.00999101341969161
0.02 0.92 0.019970889631791205
0.03 0.92 0.02994147942199902
0.04 0.92 0.03990340148674083
0.05 0.92 0.0498569696085632
0.06 0.92 0.05980235873300778
0.07 0.92 0.06973966655329561
0.08 0.92 0.07966893998849468
0.09 0.92 0.08959019427852807
0.1 0.92 0.09950341813603983
0.11 0.92 0.10940858230055392
0.12 0.92 0.11930564231330858
0.13 0.92 0.12919454103229538
0.14 0.92 0.13907521151810004
0.15 0.92 0.14894757627373992
0.16 0.92 0.1588115515211346
0.17 0.92 0.1686670451851102
0.18 0.92 0.1785139586512027
0.19 0.92 0.18835218655859842
0.2 0.92 0.19818161828105801
0.21 0.92 0.20800213696104558
0.22 0.92 0.2178136202366181
0.23 0.92 0.22761594033837293
0.24 0.92 0.23740896385067972
0.25 0.92 0.24719255220722022
0.26 0.92 0.256966561281524
0.27 0.92 0.26673084155066346
0.28 0.92 0.27648523832445976
0.29 0.92 0.286229589693459
0.3 0.92 0.2959637302236726
0.31 0.92 0.3056874872968667
0.32 0.92 0.31540068260834375
0.33 0.92 0.3251031321670592
0.34 0.92 0.3347946427227435
0.35 0.92 0.344475018801704
0.36 0.92 0.35414405517003583
0.37 0.92 0.3638015396875997
0.38 0.92 0.37344725349041785
0.39 0.92 0.38308096942757647
0.4 0.92 0.39270245239929996
0.41 0.92 0.40231145879014274
0.42 0.92 0.4119077360898432
0.43 0.92 0.4214910228068688
0.44 0.92 0.4310610468606714
0.45 0.92 0.4406175263638612
0.46 0.92 0.45016016927614577
0.47 0.92 0.45968867132283064
0.48 0.92 0.46920271652228757
0.49 0.92 0.4787019762143468
0.5 0.92 0.48818610833535064
0.51 0.92 0.49765475666390413
0.52 0.92 0.5071075498738948
0.53 0.92 0.5165441008378717
0.54 0.92 0.5259640056503003
0.55 0.92 0.535366841513841
0.56 0.92 0.5447521670941954
0.57 0.92 0.5541195204592273
0.58 0.92 0.5634684176198714
0.59 0.92 0.5727983510554747
0.6 0.92 0.5821087877076135
0.61 0.92 0.5913991682356401
0.62 0.92 0.6006689036023235
0.63 0.92 0.6099173731552224
0.64 0.92 0.6191439224182869
0.65 0.92 0.6283478607306145
0.66 0.92 0.6375284553936483
0.67 0.92 0.6466849323662616
0.68 0.92 0.6558164697043918
0.69 0.92 0.6649221922241615
0.7 0.92 0.6740011708586878
0.71 0.92 0.683052411521215
0.72 0.92 0.6920748523279807
0.73 0.92 0.7010673548102992
0.74 0.92 0.7100286958884983
0.75 0.92 0.7189575585782917
0.76 0.92 0.727852519959111
0.77 0.92 0.7367120385625944
0.78 0.92 0.7455344389714116
0.79 0.92 0.7543178936420655
0.8 0.92 0.7630604014419659
0.81 0.92 0.7717597617236632
0.82 0.92 0.7804135432809748
0.83 0.92 0.7890190467286787
0.84 0.92 0.797573255577581
0.85 0.92 0.8060727803170981
0.86 0.92 0.8145137847160654
0.87 0.92 0.8228918873428593
0.88 0.92 0.8312020414689637
0.89 0.92 0.8394383744163694
0.9 0.92 0.8475939375754876
0.91 0.92 0.8556604476699418
0.92 0.92 0.8636277835729852
0.93 0.92 0.8714833467090418
0.94 0.92 0.8792109741161227
0.95 0.92 0.8867892436356579
0.96 0.92 0.8941882635420025
0.97 0.92 0.9013633652437741
0.98 0.92 0.9082400552385623
0.99 0.92 0.9146660273230007
1.0 0.92 0.9200000011381234
0.0 0.93 NaN
0.01 0.93 0.009993193403671734
0.02 0.93 0.01997770094423021
0.03 0.93 0.0299548534251623
0.04 0.93 0.03992508257304628
0.05 0.93 0.04988859730985359
0.06 0.93 0.05984550513000176
0.07 0.93 0.06979585655990594
0.08 0.93 0.07973966622922268
0.09 0.93 0.08967692371536058
0.1 0.93 0.09960760040929406
0.11 0.93 0.10953165355808878
0.12 0.93 0.11944902931422856
0.13 0.93 0.1293596643066334
0.14 0.93 0.13926348736668356
0.15 0.93 0.14916042019582196
0.16 0.93 0.15905037800969662
0.17 0.93 0.16893327056559815
0.18 0.93 0.17880900218321955
0.19 0.93 0.18867747157375375
0.2 0.93 0.19853857327100666
0.21 0.93 0.20839219660551506
0.22 0.93 0.21823822629726072
0.23 0.93 0.22807654257193896
0.24 0.93 0.23790702080119594
0.25 0.93 0.24772953182674967
0.26 0.93 0.25754394194343744
0.27 0.93 0.2673501125613319
0.28 0.93 0.27714790025139363
0.29 0.93 0.2869371571027198
0.3 0.93 0.2967177287368256
0.31 0.93 0.30648945659668536
0.32 0.93 0.3162521774638456
0.33 0.93 0.3260057212309965
0.34 0.93 0.335749912550059
0.35 0.93 0.3454845710442821
0.36 0.93 0.35520950614852376
0.37 0.93 0.36492452648378726
0.38 0.93 0.3746294305028967
0.39 0.93 0.3843240101584738
0.4 0.93 0.39400805012328993
0.41 0.93 0.403681327339907
0.42 0.93 0.41334361115303464
0.43 0.93 0.4229946603500242
0.44 0.93 0.4326342280890757
0.45 0.93 0.4422620550172336
0.46 0.93 0.4518778739513401
0.47 0.93 0.4614814061979049
0.48 0.93 0.47107236228972155
0.49 0.93 0.48065044110693117
0.5 0.93 0.4902153291127438
0.51 0.93 0.49976669974754484
0.52 0.93 0.5093042124440328
0.53 0.93 0.5188275126355133
0.54 0.93 0.5283362275951967
0.55 0.93 0.5378299714828286
0.56 0.93 0.5473083379813037
0.57 0.93 0.5567709029573047
0.58 0.93 0.566217220685152
0.59 0.93 0.5756468247197972
0.6 0.93 0.5850592247263121
0.61 0.93 0.5944539049877048
0.62 0.93 0.6038303226336198
0.63 0.93 0.6131879061942876
0.64 0.93 0.6225260526498315
0.65 0.93 0.6318441201729266
0.66 0.93 0.6411414368283352
0.67 0.93 0.6504172851619556
0.68 0.93 0.6596709055768238
0.69 0.93 0.6689014869326231
0.7 0.93 0.6781081677875921
0.71 0.93 0.6872900271383876
0.72 0.93 0.6964460783964711
0.73 0.93 0.7055752660291135
0.74 0.93 0.7146764520089043
0.75 0.93 0.7237484109057031
0.76 0.93 0.7327898173400412
0.77 0.93 0.7417992368236623
0.78 0.93 0.7507750976861123
0.79 0.93 0.7597157004824648
0.8 0.93 0.7686191708285225
0.81 0.93 0.7774834480363652
0.82 0.93 0.7863062527704894
0.83 0.93 0.7950850511510925
0.84 0.93 0.803817007749956
0.85 0.93 0.8124989322575382
0.86 0.93 0.8211272083168839
0.87 0.93 0.8296977004285533
0.88 0.93 0.8382056356128874
0.89 0.93 0.8466454459870942
0.9 0.93 0.8550105531104728
0.91 0.93 0.8632930647473063
0.92 0.93 0.8714833467090418
0.93 0.93 0.8795693420482076
0.94 0.93 0.8875356043331718
0.95 0.93 0.8953615335435221
0.96 0.93 0.9030183236183067
0.97 0.93 0.9104627454427188
0.98 0.93 0.9176223401822236
0.99 0.93 0.9243479172452406
1.0 0.93 0.9300000000792374
0.0 0.94 NaN
0.01 0.94 0.009995045410498666
0.02 0.94 0.01998356156101289
0.03 0.94 0.029966453292955667
0.04 0.94 0.03994400057511544
0.05 0.94 0.049916328502623626
0.06 0.94 0.05988349167694981
0.07 0.94 0.06984550508094312
0.08 0.94 0.07980235874521442
0.09 0.94 0.08975402591311757
0.1 0.94 0.09970046378062544
0.11 0.94 0.10964162440637772
0.12 0.94 0.11957744857278228
0.13 0.94 0.12950787098347144
0.14 0.94 0.13943282063262202
0.15 0.94 0.14935222116346003
0.16 0.94 0.15926608924345953
0.17 0.94 0.16917404547026785
0.18 0.94 0.17907629492920446
0.19 0.94 0.1889726429208619
0.2 0.94 0.19886299451629144
0.21 0.94 0.2087472470992165
0.22 0.94 0.2186252954431211
0.23 0.94 0.22849702946975245
0.24 0.94 0.2383623428263319
0.25 0.94 0.2482211000363287
0.26 0.94 0.2580731980261529
0.27 0.94 0.2679185057560747
0.28 0.94 0.2777568939649208
0.29 0.94 0.2875882290595967
0.3 0.94 0.2974123731748144
0.31 0.94 0.3072291831732194
0.32 0.94 0.31703861107187253
0.33 0.94 0.3268402076289462
0.34 0.94 0.3366341129825096
0.35 0.94 0.34642006545702475
0.36 0.94 0.3561978972077398
0.37 0.94 0.36596743227077916
0.38 0.94 0.3757284933081105
0.39 0.94 0.38548089316897555
0.4 0.94 0.3952244390122867
0.41 0.94 0.4049589310949281
0.42 0.94 0.4146841628964462
0.43 0.94 0.42439991814743794
0.44 0.94 0.43410597599966444
0.45 0.94 0.4438021038318335
0.46 0.94 0.45348806227048677
0.47 0.94 0.4631636014342617
0.48 0.94 0.47282846768165926
0.49 0.94 0.4824823728764005
0.5 0.94 0.4921250536030672
0.51 0.94 0.5017562105894459
0.52 0.94 0.5113755379867597
0.53 0.94 0.5209827170130731
0.54 0.94 0.5305774124182571
0.55 0.94 0.540159277216745
0.56 0.94 0.5497279457069659
0.57 0.94 0.5592830353167624
0.58 0.94 0.5688241450196351
0.59 0.94 0.5783508541410743
0.6 0.94 0.5878627194541647
0.61 0.94 0.597359277940246
0.62 0.94 0.6068400322611972
0.63 0.94 0.6163044719572109
0.64 0.94 0.6257521469808521
0.65 0.94 0.6351821822622074
0.66 0.94 0.6445942627254044
0.67 0.94 0.6539876392982851
0.68 0.94 0.6633616215221914
0.69 0.94 0.6727154735364539
0.7 0.94 0.6820484109967154
0.71 0.94 0.6913595960686806
0.72 0.94 0.7006481286387419
0.73 0.94 0.7099130451092858
0.74 0.94 0.7191533067845631
0.75 0.94 0.7283677924648259
0.76 0.94 0.7375552907237909
0.77 0.94 0.7467144838586164
0.78 0.94 0.7558439372844704
0.79 0.94 0.7649420826836104
0.8 0.94 0.7740071986198147
0.81 0.94 0.7830373874101999
0.82 0.94 0.79203054659796
0.83 0.94 0.8009843374987696
0.84 0.94 0.8098961362543491
0.85 0.94 0.8187629877721923
0.86 0.94 0.8275815367718216
0.87 0.94 0.8363479390310335
0.88 0.94 0.8450577498002135
0.89 0.94 0.8537057738004575
0.9 0.94 0.8622858600693792
0.91 0.94 0.8707906122677037
0.92 0.94 0.8792109741161227
0.93 0.94 0.8875356043331718
0.94 0.94 0.8957498930727603
0.95 0.94 0.9038343179193004
0.96 0.94 0.9117614727565153
0.97 0.94 0.919490014441366
0.98 0.94 0.9269502975312792
0.99 0.94 0.9339977422398966
1.0 0.94 0.9400000001000084
0.0 0.95 NaN
0.01 0.95 0.009996583150159099
0.02 0.95 0.019988498022135943
0.03 0.95 0.029976312785862703
0.04 0.95 0.039960189290501755
0.05 0.95 0.049940189279505914
0.06 0.95 0.05991632852774001
0.07 0.95 0.06988859728794253
0.08 0.95 0.07985696957583258
0.09 0.95 0.08982140782065624
0.1 0.95 0.09978186611660492
0.11 0.95 0.10973829196596402
0.12 0.95 0.1196906264923197
0.13 0.95 0.12963880745062156
0.14 0.95 0.1395827678366691
0.15 0.95 0.14952243684432204
0.16 0.95 0.1594577404411516
0.17 0.95 0.16938860007852852
0.18 0.95 0.17931493609637972
0.19 0.95 0.1892366643199229
0.2 0.95 0.19915369773188557
0.21 0.95 0.20906594693340355
0.22 0.95 0.21897331751000035
0.23 0.95 0.22887571411267835
0.24 0.95 0.23877303775216444
0.25 0.95 0.24866518548838668
0.26 0.95 0.258552051538233
0.27 0.95 0.2684335266564122
0.28 0.95 0.2783094981850282
0.29 0.95 0.28817984981168054
0.3 0.95 0.29804446116654604
0.31 0.95 0.30790320878232513
0.32 0.95 0.317755965204086
0.33 0.95 0.3276025943397166
0.34 0.95 0.3374429641009581
0.35 0.95 0.34727693191196257
0.36 0.95 0.35710435113265077
0.37 0.95 0.366925071981083
0.38 0.95 0.3767389366615253
0.39 0.95 0.3865457833051275
0.4 0.95 0.39634544608804584
0.41 0.95 0.40613775062733376
0.42 0.95 0.4159225174859166
0.43 0.95 0.4256995584419251
0.44 0.95 0.43546868168285296
0.45 0.95 0.44522968462156903
0.46 0.95 0.45498235902624484
0.47 0.95 0.46472648725928445
0.48 0.95 0.47446184311029815
0.49 0.95 0.48418819107631944
0.5 0.95 0.4939052857210059
0.51 0.95 0.503612871096185
0.52 0.95 0.5133106800869611
0.53 0.95 0.5229984342280254
0.54 0.95 0.532675840165534
0.55 0.95 0.5423425943883068
0.56 0.95 0.5519983767257494
0.57 0.95 0.561642851799389
0.58 0.95 0.5712756679360624
0.59 0.95 0.5808964555947027
0.6 0.95 0.5905048260501014
0.61 0.95 0.6001003702179621
0.62 0.95 0.6096826557531292
0.63 0.95 0.619251227432672
0.64 0.95 0.6288056046066399
0.65 0.95 0.6383452733486475
0.66 0.95 0.6478696965051158
0.67 0.95 0.6573782978496574
0.68 0.95 0.6668704670750429
0.69 0.95 0.676345551731636
0.7 0.95 0.6858028561668698
0.71 0.95 0.6952416356611916
0.72 0.95 0.7046610914147785
0.73 0.95 0.7140603658637201
0.74 0.95 0.7234385368809433
0.75 0.95 0.732794590140609
0.76 0.95 0.7421274572521688
0.77 0.95 0.751435954925463
0.78 0.95 0.7607187970685485
0.79 0.95 0.7699745782965454
0.8 0.95 0.7792017510298166
0.81 0.95 0.7883986074889134
0.82 0.95 0.7975632530159736
0.83 0.95 0.8066935748666373
0.84 0.95 0.8157872009930645
0.85 0.95 0.8248414538846115
0.86 0.95 0.8338532857755446
0.87 0.95 0.8428192011726676
0.88 0.95 0.8517351472057778
0.89 0.95 0.8605963770328473
0.9 0.95 0.8693972561065696
0.91 0.95 0.8781309919129725
0.92 0.95 0.8867892436356579
0.93 0.95 0.8953615335435221
0.94 0.95 0.9038343179193004
0.95 0.95 0.912189428838082
0.96 0.95 0.9204012430064463
0.97 0.95 0.9284309285030038
0.98 0.95 0.9362125944045827
0.99 0.95 0.9436082465850851
1.0 0.95 0.9500000063745666
0.0 0.96 NaN
0.01 0.96 0.00999782003173066
0.02 0.96 0.019992535112461258
0.03 0.96 0.029984460765125065
0.04 0.96 0.03997367291336159
0.05 0.96 0.04996018933468097
0.06 0.96 0.05994400067922083
0.07 0.96 0.06992508257452014
0.08 0.96 0.07990340148980168
0.09 0.96 0.08987891671109405
0.1 0.96 0.09985158263481993
0.11 0.96 0.109821349573209
0.12 0.96 0.11978816367347438
0.13 0.96 0.12975196912924702
0.14 0.96 0.1397127069317775
0.15 0.96 0.1496703154468299
0.16 0.96 0.15962473048721143
0.17 0.96 0.16957588583317526
0.18 0.96 0.1795237127330119
0.19 0.96 0.18946814024301362
0.2 0.96 0.19940909502556914
0.21 0.96 0.20934650198870797
0.22 0.96 0.21928028176665276
0.23 0.96 0.22921035474319554
0.24 0.96 0.23913663833954057
0.25 0.96 0.24905904665715323
0.26 0.96 0.2589774916191426
0.27 0.96 0.2688918824095496
0.28 0.96 0.27880212523630415
0.29 0.96 0.2887081236429359
0.3 0.96 0.29860977757207524
0.31 0.96 0.3085069842529997
0.32 0.96 0.31839963748533373
0.33 0.96 0.3282876278539829
0.34 0.96 0.3381708408194677
0.35 0.96 0.34804916056233726
0.36 0.96 0.35792246495315005
0.37 0.96 0.36779062890376935
0.38 0.96 0.3776535227922791
0.39 0.96 0.3875110130215215
0.4 0.96 0.3973629576595773
0.41 0.96 0.4072092150712324
0.42 0.96 0.41704963514133336
0.43 0.96 0.4268840609070587
0.44 0.96 0.43671233291858497
0.45 0.96 0.4465342820749748
0.46 0.96 0.45634973483292657
0.47 0.96 0.46615851548753495
0.48 0.96 0.47596041711850445
0.49 0.96 0.4857552608272855
0.5 0.96 0.49554283533938087
0.51 0.96 0.505322926315967
0.52 0.96 0.5150953099480932
0.53 0.96 0.524859752760568
0.54 0.96 0.5346160082121489
0.55 0.96 0.5443638215864555
0.56 0.96 0.5541029235263957
0.57 0.96 0.5638330316603313
0.58 0.96 0.5735538496372807
0.59 0.96 0.5832650657108718
0.6 0.96 0.5929663516271833
0.61 0.96 0.602657361255885
0.62 0.96 0.6123377293205082
0.63 0.96 0.6220070697957703
0.64 0.96 0.6316649755545697
0.65 0.96 0.6413110087931315
0.66 0.96 0.6509447137316919
0.67 0.96 0.6605655999437611
0.68 0.96 0.6701731462996143
0.69 0.96 0.6797667968430421
0.7 0.96 0.6893459559061382
0.71 0.96 0.6989099871686396
0.72 0.96 0.7084582055440128
0.73 0.96 0.7179898841383926
0.74 0.96 0.7275041975947599
0.75 0.96 0.7370003148247811
0.76 0.96 0.7464772923303038
0.77 0.96 0.7559341106600473
0.78 0.96 0.7653696587711838
0.79 0.96 0.7747827171255144
0.8 0.96 0.7841719428259555
0.81 0.96 0.7935358493864603
0.82 0.96 0.8028727872916545
0.83 0.96 0.812180910113088
0.84 0.96 0.8214581433297665
0.85 0.96 0.8307021370357702
0.86 0.96 0.839910212314288
0.87 0.96 0.8490792889277513
0.88 0.96 0.8582057856973371
0.89 0.96 0.867285498153496
0.9 0.96 0.8763134184588209
0.91 0.96 0.8852834934499588
0.92 0.96 0.8941882635420025
0.93 0.96 0.9030183236183067
0.94 0.96 0.9117614727565153
0.95 0.96 0.9204012430064463
0.96 0.96 0.9289143296034338
0.97 0.96 0.9372651602511556
0.98 0.96 0.9453929142726734
0.99 0.96 0.9531688353679951
1.0 0.96 0.9600000001013241
0.0 0.97 NaN
0.01 0.97 0.009998769091530023
0.02 0.97 0.019995694984172155
0.03 0.97 0.029990918651924367
0.04 0.97 0.0399844606575207
0.05 0.97 0.04997631275453151
0.06 0.97 0.05996645334356987
0.07 0.97 0.0699548534263705
0.08 0.97 0.07994147943162692
0.09 0.97 0.08992629412704342
0.1 0.97 0.0999092577368978
0.11 0.97 0.10989032814874486
0.12 0.97 0.11986946141900716
0.13 0.97 0.1298466115813492
0.14 0.97 0.13982173130008016
0.15 0.97 0.1497947716264518
0.16 0.97 0.1597656816999183
0.17 0.97 0.1697344098843576
0.18 0.97 0.1797009010944485
0.19 0.97 0.18966510119896107
0.2 0.97 0.19962695273067851
0.21 0.97 0.2095863969998677
0.22 0.97 0.21954337378884448
0.23 0.97 0.2294978200538687
0.24 0.97 0.23944967259487834
0.25 0.97 0.24939886500345002
0.26 0.97 0.2593453293143352
0.27 0.97 0.2692889954700974
0.28 0.97 0.2792297911828841
0.29 0.97 0.2891676419501051
0.3 0.97 0.29910247071193935
0.31 0.97 0.30903419817398725
0.32 0.97 0.31896274240193545
0.33 0.97 0.32888801873462264
0.34 0.97 0.3388099399525995
0.35 0.97 0.34872841500359897
0.36 0.97 0.3586433494435549
0.37 0.97 0.3685546480644384
0.38 0.97 0.3784622093686847
0.39 0.97 0.38836593246438544
0.4 0.97 0.39826570183592713
0.41 0.97 0.40816141209413725
0.42 0.97 0.4180529447234712
0.43 0.97 0.42794017924734556
0.44 0.97 0.437822991165958
0.45 0.97 0.4477012485004977
0.46 0.97 0.45757481620425794
0.47 0.97 0.4674435524799231
0.48 0.97 0.4773073097731619
0.49 0.97 0.48716593416923454
0.5 0.97 0.4970192649796214
0.51 0.97 0.506867135384335
0.52 0.97 0.5167093664594967
0.53 0.97 0.5265457782750063
0.54 0.97 0.5363761754581393
0.55 0.97 0.5462003578151943
0.56 0.97 0.5560181128625318
0.57 0.97 0.565829217624206
0.58 0.97 0.5756334378618108
0.59 0.97 0.5854305267472903
0.6 0.97 0.5952202240895336
0.61 0.97 0.605002254884877
0.62 0.97 0.6147763292738555
0.63 0.97 0.6245421393775222
0.64 0.97 0.6342993593683652
0.65 0.97 0.644047643282442
0.66 0.97 0.6537866234974913
0.67 0.97 0.6635159072904905
0.68 0.97 0.6732350768746223
0.69 0.97 0.6829436853271138
0.7 0.97 0.6926412532032729
0.71 0.97 0.7023272664910873
0.72 0.97 0.7120011712943654
0.73 0.97 0.7216623722914658
0.74 0.97 0.7313102232837796
0.75 0.97 0.7409440244003197
0.76 0.97 0.7505630148026642
0.77 0.97 0.7601663638084283
0.78 0.97 0.7697531647086484
0.79 0.97 0.7793224104774289
0.8 0.97 0.7888730042292844
0.81 0.97 0.7984037206894771
0.82 0.97 0.8079131966301719
0.83 0.97 0.8173999045801772
0.84 0.97 0.8268621221335095
0.85 0.97 0.8362978955644629
0.86 0.97 0.8457049881566784
0.87 0.97 0.8550808213516438
0.88 0.97 0.8644223885775298
0.89 0.97 0.873726145208173
0.9 0.97 0.8829878567515137
0.91 0.97 0.8922023836023837
0.92 0.97 0.9013633652437741
0.93 0.97 0.9104627454427188
0.94 0.97 0.919490014441366
0.95 0.97 0.9284309285030038
0.96 0.97 0.9372651602511556
0.97 0.97 0.9459614703417707
0.98 0.97 0.954465919207264
0.99 0.97 0.9626627790738964
1.0 0.97 0.9700000001402102
0.0 0.98 NaN
0.01 0.98 0.009999442739382048
0.02 0.98 0.01999799516454387
0.03 0.98 0.029995694982642356
0.04 0.98 0.0399925351136281
0.05 0.98 0.04998849805012952
0.06 0.98 0.05998356161665283
0.07 0.98 0.069977700950619
0.08 0.98 0.07997088964437563
0.09 0.98 0.08996309975536632
0.1 0.98 0.09995430235867124
0.11 0.98 0.1099444674455286
0.12 0.98 0.11993356416300432
0.13 0.98 0.12992156069952268
0.14 0.98 0.1399084243622141
0.15 0.98 0.1498941217633144
0.16 0.98 0.1598786182082892
0.17 0.98 0.16986187846866224
0.18 0.98 0.1798438661140047
0.19 0.98 0.18982454377212163
0.2 0.98 0.19980387302774086
0.21 0.98 0.20978181536636095
0.22 0.98 0.2197583271688543
0.23 0.98 0.22973336962502242
0.24 0.98 0.23970689868175132
0.25 0.98 0.24967886992685429
0.26 0.98 0.25964923763880576
0.27 0.98 0.2696179548184005
0.28 0.98 0.27958497280226147
0.29 0.98 0.28955024154242165
0.3 0.98 0.2995137088994316
0.31 0.98 0.3094753216849377
0.32 0.98 0.31943502455050765
0.33 0.98 0.32939276028192355
0.34 0.98 0.33934846969908417
0.35 0.98 0.3493020922043033
0.36 0.98 0.3592535627487908
0.37 0.98 0.36920281643814246
0.38 0.98 0.37914978522829035
0.39 0.98 0.38909439835284293
0.4 0.98 0.3990365821806861
0.41 0.98 0.40897626029372813
0.42 0.98 0.4189133542857233
0.43 0.98 0.42884777866562585
0.44 0.98 0.4387794506366504
0.45 0.98 0.4487082788094435
0.46 0.98 0.45863417060973555
0.47 0.98 0.46855702830469587
0.48 0.98 0.4784767501691087
0.49 0.98 0.48839322989746037
0.5 0.98 0.4983063562926166
0.51 0.98 0.5082160140911225
0.52 0.98 0.5181220779666645
0.53 0.98 0.5280244234100546
0.54 0.98 0.5379229152465566
0.55 0.98 0.54781741231777
0.56 0.98 0.5577077666254605
0.57 0.98 0.56759382168641
0.58 0.98 0.5774754131128252
0.59 0.98 0.5873523672306453
0.6 0.98 0.5972245005998084
0.61 0.98 0.6070916189198374
0.62 0.98 0.616953517155316
0.63 0.98 0.6268099767348567
0.64 0.98 0.6366607660723707
0.65 0.98 0.6465056386606122
0.66 0.98 0.656344331726041
0.67 0.98 0.6661765647839544
0.68 0.98 0.6760020378093778
0.69 0.98 0.6858204299191967
0.7 0.98 0.6956313946375872
0.71 0.98 0.7054345610126912
0.72 0.98 0.7152295280362643
0.73 0.98 0.725015862935928
0.74 0.98 0.734793095335067
0.75 0.98 0.7445607137809098
0.76 0.98 0.7543181620917361
0.77 0.98 0.76406483007409
0.78 0.98 0.7738000506069628
0.79 0.98 0.7835230768433183
0.8 0.98 0.7932330997606376
0.81 0.98 0.802929207119002
0.82 0.98 0.8126103830682573
0.83 0.98 0.8222754825147452
0.84 0.98 0.8319232134462957
0.85 0.98 0.8415521011317548
0.86 0.98 0.8511604531157057
0.87 0.98 0.8607463087273773
0.88 0.98 0.8703073745194649
0.89 0.98 0.8798409306887864
0.9 0.98 0.8893437134867135
0.91 0.98 0.8988117405643041
0.92 0.98 0.9082400552385623
0.93 0.98 0.9176223401822236
0.94 0.98 0.9269502975312792
0.95 0.98 0.9362125944045827
0.96 0.98 0.9453929142726734
0.97 0.98 0.954465919207264
0.98 0.98 0.9633872877194416
0.99 0.98 0.9720602002279063
1.0 0.98 0.9800000001275229
0.0 0.99 NaN
0.01 0.99 0.009999851904689851
0.02 0.99 0.01999944273873423
0.03 0.99 0.029998769091214315
0.04 0.99 0.03999782003454098
0.05 0.99 0.04999658317865127
0.06 0.99 0.05999504541662006
0.07 0.99 0.06999319340985012
0.08 0.99 0.07999101343237666
0.09 0.99 0.08998849147196535
0.1 0.99 0.09998561331154363
0.11 0.99 0.10998236432869285
0.12 0.99 0.11997872973927137
0.13 0.99 0.12997469415748858
0.14 0.99 0.13997024216880988
0.15 0.99 0.1499653577817425
0.16 0.99 0.1599600246028424
0.17 0.99 0.16995422597994203
0.18 0.99 0.17994794463504757
0.19 0.99 0.1899411628747506
0.2 0.99 0.19993386253266843
0.21 0.99 0.20992602484101403
0.22 0.99 0.21991763053405478
0.23 0.99 0.22990865974492425
0.24 0.99 0.23989909206552099
0.25 0.99 0.24988890619079804
0.26 0.99 0.2598780803355981
0.27 0.99 0.26986659205813757
0.28 0.99 0.2798544180046011
0.29 0.99 0.28984153418563724
0.3 0.99 0.29982791536095604
0.31 0.99 0.3098135358496313
0.32 0.99 0.3197983690359176
0.33 0.99 0.32978238709346896
0.34 0.99 0.3397655612418755
0.35 0.99 0.3497478618733761
0.36 0.99 0.35972925764599256
0.37 0.99 0.36970971634463745
0.38 0.99 0.37968920384103544
0.39 0.99 0.38966768648850664
0.4 0.99 0.3996451274070712
0.41 0.99 0.4096214888322943
0.42 0.99 0.4195967312312463
0.43 0.99 0.42957081349768383
0.44 0.99 0.4395436939591765
0.45 0.99 0.44951532384307663
0.46 0.99 0.4594856601309168
0.47 0.99 0.46945465237065875
0.48 0.99 0.479422249116103
0.49 0.99 0.4893883964826539
0.5 0.99 0.4993530378934207
0.51 0.99 0.5093161139841262
0.52 0.99 0.5192775623466801
0.53 0.99 0.52923731725925
0.54 0.99 0.5391953103453639
0.55 0.99 0.5491514668360304
0.56 0.99 0.5591057118193493
0.57 0.99 0.5690579632386255
0.58 0.99 0.5790081427445406
0.59 0.99 0.5889561371645802
0.6 0.99 0.5989018723281385
0.61 0.99 0.6088452385076979
0.62 0.99 0.6187861292396443
0.63 0.99 0.6287244214774094
0.64 0.99 0.6386599990967503
0.65 0.99 0.6485927290540223
0.66 0.99 0.6585224662559255
0.67 0.99 0.6684490635225758
0.68 0.99 0.6783723571895467
0.69 0.99 0.688292172852594
0.7 0.99 0.6982083217500089
0.71 0.99 0.7081206010491786
0.72 0.99 0.7180287895054225
0.73 0.99 0.7279326481336347
0.74 0.99 0.7378319165311352
0.75 0.99 0.7477263097969484
0.76 0.99 0.7576155162128214
0.77 0.99 0.767499192793577
0.78 0.99 0.777376960679124
0.79 0.99 0.78724840143316
0.8 0.99 0.7971130480982888
0.81 0.99 0.8069703788937725
0.82 0.99 0.8168198072854602
0.83 0.99 0.8266606700427412
0.84 0.99 0.8364922129251755
0.85 0.99 0.8463135706160397
0.86 0.99 0.8561237416508686
0.87 0.99 0.8659215600154363
0.88 0.99 0.8757056522293635
0.89 0.99 0.8854743764481245
0.9 0.99 0.8952257460297719
0.91 0.99 0.9049573198358659
0.92 0.99 0.9146660273230008
0.93 0.99 0.9243479172452406
0.94 0.99 0.9339977422398966
0.95 0.99 0.9436082465850851
0.96 0.99 0.9531688353679951
0.97 0.99 0.9626627790738964
0.98 0.99 0.9720602002279063
0.99 0.99 0.9812939244756138
1.0 0.99 0.9900000001402101
0.0 1.0 NaN
0.01 1.0 0.010000000004389945
0.02 1.0 0.020000000003659143
0.03 1.0 0.030000000031685115
0.04 1.0 0.04000000000305217
0.05 1.0 0.0500000000305042
0.06 1.0 0.06000000003173811
0.07 1.0 0.07000000006918991
0.08 1.0 0.08000000001459322
0.09 1.0 0.09000000000230045
0.1 1.0 0.10000000002954919
0.11 1.0 0.11000000000589422
0.12 1.0 0.12000000010227033
0.13 1.0 0.1300000000046982
0.14 1.0 0.14000000007243446
0.15 1.0 0.15000000000770952
0.16 1.0 0.16000000001621928
0.17 1.0 0.1700000000172888
0.18 1.0 0.18000000001338637
0.19 1.0 0.19000000046760146
0.2 1.0 0.20000000002648236
0.21 1.0 0.21000000012473943
0.22 1.0 0.22000000000968206
0.23 1.0 0.2300000000369228
0.24 1.0 0.2400000000961789
0.25 1.0 0.2500000001306277
0.26 1.0 0.26000000006310897
0.27 1.0 0.27000000007073804
0.28 1.0 0.2800000000750994
0.29 1.0 0.2900000001978927
0.3 1.0 0.30000000776810043
0.31 1.0 0.3100000026707674
0.32 1.0 0.32000000001060946
0.33 1.0 0.33000000001115376
0.34 1.0 0.34000000001657665
0.35 1.0 0.3500000002714034
0.36 1.0 0.3600000000105585
0.37 1.0 0.37000000016078527
0.38 1.0 0.38000000047696453
0.39 1.0 0.39000000050536304
0.4 1.0 0.40000000002929376
0.41 1.0 0.41000000002257253
0.42 1.0 0.42000000011826405
0.43 1.0 0.4300000000699976
0.44 1.0 0.440000000079407
0.45 1.0 0.4500000014156435
0.46 1.0 0.4600000000995509
0.47 1.0 0.470000000105611
0.48 1.0 0.4800000001161012
0.49 1.0 0.4900000001092671
0.5 1.0 0.5000000001228823
0.51 1.0 0.5100000001217299
0.52 1.0 0.5200000000876089
0.53 1.0 0.530000000068793
0.54 1.0 0.5400000007000917
0.55 1.0 0.550000000071099
0.56 1.0 0.5600000000791215
0.57 1.0 0.5700000001850274
0.58 1.0 0.580000000201493
0.59 1.0 0.590000000374133
0.6 1.0 0.6000000080716886
0.61 1.0 0.6100000002118529
0.62 1.0 0.6200000026643862
0.63 1.0 0.6300000000893532
0.64 1.0 0.6400000000963018
0.65 1.0 0.6500000014306487
0.66 1.0 0.6599999998653626
0.67 1.0 0.6700000000979398
0.68 1.0 0.680000000097931
0.69 1.0 0.6900000000980271
0.7 1.0 0.7000000003533006
0.71 1.0 0.710000000347903
0.72 1.0 0.7200000003093407
0.73 1.0 0.7300000001860206
0.74 1.0 0.7400000006728478
0.75 1.0 0.7500000059854299
0.76 1.0 0.7600000005472493
0.77 1.0 0.7700000005209934
0.78 1.0 0.7800000005562853
0.79 1.0 0.7900000005415947
0.8 1.0 0.8000000000841533
0.81 1.0 0.8100000000722619
0.82 1.0 0.8200000000719876
0.83 1.0 0.8300000000782601
0.84 1.0 0.8400000000726066
0.85 1.0 0.8500000006044758
0.86 1.0 0.8600000006098621
0.87 1.0 0.870000000049111
0.88 1.0 0.8800000003758742
0.89 1.0 0.8900000013813896
0.9 1.0 0.9000000014123735
0.91 1.0 0.9100000010364266
0.92 1.0 0.9200000011381234
0.93 1.0 0.9300000000792374
0.94 1.0 0.9400000001000084
0.95 1.0 0.9500000063745666
0.96 1.0 0.9600000001013241
0.97 1.0 0.9700000001402102
0.98 1.0 0.9800000001275229
0.99 1.0 0.9900000001402102
1.0 1.0 1.000000000245764


==> DataFigure/GaussianCopulaDraw.dat <==
0.02810903647345635 0.5251914527150405
0.6621918991648305 0.16877343585402896
0.3063008328940724 0.46222992166733445
0.451525849308076 0.51828246222309
0.22959493164960187 0.291503981643647
0.12973759737714768 0.3697066743960232
0.11497312364812214 0.2388159664836493
0.11581476316054551 0.2072467190001695
0.08898295087346225 0.9430287604866172
0.3069921191548141 0.0969363919546592
0.0 0.0969363919546592
0.0 0.0
0.0 0.0
0.0 0.0
0.0 0.0
0.0 0.0
0.0 0.0
0.0 0.0
0.0 0.0
0.0 0.0
0.0 0.0
0.0 0.0
0.0 0.0
0.0 0.0
0.0 0.0
0.0 0.0
0.0 0.0
0.0 0.0
0.0 0.0
0.0 0.0
0.0 0.0
0.0 0.0
0.0 0.0
0.0 0.0
0.0 0.0
0.0 0.0
0.0 0.0
0.0 0.0
0.0 0.0
0.0 0.0
0.0 0.0
0.0 0.0
0.0 0.0
0.0 0.0
0.0 0.0
0.0 0.0
0.0 0.0
0.0 0.0
0.0 0.0
0.0 0.0
0.0 0.0
0.0 0.0
0.0 0.0
0.0 0.0
0.0 0.0
0.0 0.0
0.0 0.0
0.0 0.0
0.0 0.0
0.0 0.0
0.0 0.0
0.0 0.0
0.0 0.0
0.0 0.0
0.0 0.0
0.0 0.0
0.0 0.0
0.0 0.0
0.0 0.0
0.0 0.0
0.0 0.0
0.0 0.0
0.0 0.0
0.0 0.0
0.0 0.0
0.0 0.0
0.0 0.0
0.0 0.0
0.0 0.0
0.0 0.0
0.0 0.0
0.0 0.0
0.0 0.0
0.0 0.0
0.0 0.0
0.0 0.0
0.0 0.0
0.0 0.0
0.0 0.0
0.0 0.0
0.0 0.0
0.0 0.0
0.0 0.0
0.0 0.0
0.0 0.0
0.0 0.0
0.0 0.0
0.0 0.0
0.0 0.0
0.0 0.0
0.0 0.0
0.0 0.0
0.0 0.0
0.0 0.0
0.0 0.0
0.0 0.0
0.0 0.0
0.0 0.0
0.0 0.0
0.0 0.0
0.0 0.0
0.0 0.0
0.0 0.0
0.0 0.0
0.0 0.0
0.0 0.0
0.0 0.0
0.0 0.0
0.0 0.0
0.0 0.0
0.0 0.0
0.0 0.0
0.0 0.0
0.0 0.0
0.0 0.0
0.0 0.0
0.0 0.0
0.0 0.0
0.0 0.0
0.0 0.0
0.0 0.0
0.0 0.0
0.0 0.0
0.0 0.0
0.0 0.0
0.0 0.0
0.0 0.0
0.0 0.0
0.0 0.0
0.0 0.0
0.0 0.0
0.0 0.0
0.0 0.0
0.0 0.0
0.0 0.0
0.0 0.0
0.0 0.0
0.0 0.0
0.0 0.0
0.0 0.0
0.0 0.0
0.0 0.0
0.0 0.0
0.0 0.0
0.0 0.0
0.0 0.0
0.0 0.0
0.0 0.0
0.0 0.0
0.0 0.0
0.0 0.0
0.0 0.0
0.0 0.0
0.0 0.0
0.0 0.0
0.0 0.0
0.0 0.0
0.0 0.0
0.0 0.0
0.0 0.0
0.0 0.0
0.0 0.0
0.0 0.0
0.0 0.0
0.0 0.0
0.0 0.0
0.0 0.0
0.0 0.0
0.0 0.0
0.0 0.0
0.0 0.0
0.0 0.0
0.0 0.0
0.0 0.0
0.0 0.0
0.0 0.0
0.0 0.0
0.0 0.0
0.0 0.0
0.0 0.0
0.0 0.0
0.0 0.0
0.0 0.0
0.0 0.0
0.0 0.0
0.0 0.0
0.0 0.0
0.0 0.0
0.0 0.0
0.0 0.0


==> DataFigure/GaussianCopulaDraw2.dat <==
0.7976430090302538 0.6205019850517964
0.014836371224020617 0.06708843532347834
0.577574220014568 0.2194080098038652
0.6026575970106494 0.950135612947595
0.4062030552823682 0.07788458477430996
0.24560517503522955 0.8539590650964928
0.6454264681936798 0.6298545047765907
0.9614446245929106 0.4049648821808356
0.6543356198897391 0.9527785791956016
0.384963332655904 0.3862036378112549
0.218788046260804 0.4514304142354134
0.47053025739604326 0.7626530217760014
0.09084236707002886 0.14606331248246365
0.6094813012729481 0.36427229037546727
0.8330457638666897 0.9325536372892441
0.371555027039706 0.08477824909448217
0.7003238627844147 0.0612979512430716
0.2310008900290003 0.001182468670468736
0.556856895741439 0.87500853109577
0.02010681241923737 0.06846365161739604
0.11949813603236578 0.5851025452120804
0.4413947579217184 0.19006778841754882
0.15908111629960792 0.709391762813922
0.6680408366903228 0.8340603643767986
0.06582951625491201 0.032265501933269686
0.534981358371926 0.2530738344110526
0.25502441577208607 0.1878240286311253
0.43606422348386653 0.2747764516619463
0.8693216710062002 0.2785145301875489
0.8595979239436363 0.22233734029587976
0.8075660806756004 0.4057916679390515
0.9684303053008743 0.9879700375178793
0.6715934122036424 0.4189091226069884
0.7566618641999295 0.2229420078433663
0.7543753907016957 0.4573336522492764
0.09178745372237421 0.291236876658125
0.21790210382015782 0.34260054503619736
0.11252067989807846 0.306623976804339
0.48829419606471586 0.894151707526514
0.4337105081950302 0.8790775985113076
0.9301918871956849 0.9288587184460732
0.6523596808642783 0.748019429822875
0.15104150935282779 0.2511781907232811
0.31902201339071357 0.16997590445260563
0.7121759828807587 0.46017391470417296
0.9970143280215752 0.9163656710808651
0.6391844350842995 0.28398479402876364
0.1581132840405661 0.09681756467015243
0.7335565489864504 0.8533712316561766
0.003526661351328028 0.0009737097592580522
0.23215837962517347 0.5867964218605465
0.784375749870917 0.9727802215099756
0.7583045633369876 0.6797723605921443
0.8036331772292798 0.11490267224410866
0.061539117779789945 0.005847834379269436
0.6178723104655871 0.3419648688822454
0.7100816930298222 0.5643976411293783
0.807477062780983 0.6449433883178519
0.03922522967403983 0.19903615885220471
0.20828561612832996 0.8368004440982202
0.8483472579643568 0.6853591873811704
0.4110158598791191 0.6203315383016288
0.9072945646403568 0.7624969308796065
0.753869990890464 0.574000096193524
0.7614943829724986 0.27598801113947696
0.865113275228957 0.6388807428222357
0.5773152364158869 0.6817958880409156
0.9584976817149116 0.8063813919020042
0.08330472397291998 0.30039858457032037
0.7101416112665808 0.8343722124771947
0.056742315684803216 0.08536202706441798
0.6683542489457376 0.2248239097190257
0.3840742346414797 0.6133546442130429
0.36579969795743394 0.7732398259027771
0.7144616795991872 0.5024606307991829
0.14438821922712725 0.5162104165658292
0.8178904383748723 0.823045037380512
0.5415202454337477 0.34044817621058376
0.5785201085795147 0.34202731262041464
0.7802260756709746 0.5540962351708791
0.91057559561912 0.7133426829548157
0.19009552221913062 0.37238001692910916
0.8858166754499186 0.4586117228028579
0.5668120841344853 0.0639001005782126
0.9867418171282124 0.6922630176743871
0.784845844877329 0.36065478144932195
0.653211211339465 0.10462795685611863
0.926775793942588 0.8414677256668138
0.6905042360689579 0.8371328401336168
0.7334244010980053 0.48579188904434994
0.6876859011138992 0.6395366690814281
0.05042418900677753 0.16220540146047757
0.26919417209524055 0.3580934039915958
0.031028192226499492 0.3223579097794106
0.5335220515018226 0.5405693942587838
0.7212891259190762 0.9485431347190145
0.7229801353072723 0.28515500665043164
0.27869920533649833 0.1736127130904437
0.6912279110219877 0.20513040602687616
0.057343042530748276 0.7953774751794328
0.8655072165908686 0.9189852212992669
0.3431303517215541 0.22721130972147782
0.9635653614524137 0.8922442085295601
0.8138896102942292 0.49641215051136406
0.20306082602296033 0.5028417151048625
0.6407853522037883 0.6646176775650595
0.6677168144989067 0.5173394100254654
0.8581486568879158 0.5314875374957378
0.36866011090880674 0.43495108744695954
0.7086475303104535 0.455497505413654
0.5645543689828725 0.19357462611196644
0.703434019200323 0.6558817347283552
0.4162335449703738 0.8724700458641699
0.21999465167201707 0.19253798422484258
0.13905723205798837 0.004303389932945626
0.07076351074414508 0.37592799470304267
0.13478202182826743 0.045420608362769975
0.9875710255056978 0.8156973418158584
0.9025043199209866 0.7042684419796471
0.4769882159639487 0.7762564992323171
0.11918720596842047 0.03609609443408379
0.22191169685784118 0.8637284561635665
0.431586798981169 0.15928971191155375
0.10572390174734872 0.15999626539357642
0.5383635622457151 0.8072692970612889
0.892087441972144 0.6671910607228915
0.4635068148437005 0.35903226352637985
0.30597206484852024 0.08591916160560396
0.03121767094237275 0.4581471669787023
0.6285065590284057 0.5119289969439447
0.3402745248260821 0.7892241288448559
0.5745140868963343 0.1267652469719019
0.05458836895803121 0.2173897026951922
0.6461477527357944 0.7342908407808919
0.7828572591482204 0.9049838388820866
0.612542658994712 0.8537020787963406
0.24701329670949507 0.0970791648951165
0.05225650021826224 0.12486293089273012
0.8267192699273784 0.8204151671629589
0.8670867752281268 0.8510514747849772
0.48320526048793483 0.527808105284744
0.9629115629565549 0.6726204732475745
0.09183833114888158 0.4336562927362952
0.24266996447575107 0.4362596996373467
0.28852473749311136 0.227213101282667
0.4342508173009664 0.1778471947152523
0.0641924667764458 0.6891929699259253
0.9273129538434262 0.6927942506881298
0.47574185404918323 0.4277050157825758
0.343320740608992 0.18815755165605152
0.5663545116890706 0.9025827144160504
0.9947103679314021 0.9943517241525673
0.538506057173056 0.006445148779246413
0.346295102958319 0.27798615881684424
0.8499529918067654 0.7144915348169427
0.9229320646159693 0.6877717050108942
0.9010838170898348 0.7299294518264942
0.5728974960738663 0.49706059384943446
0.9493927991034184 0.9946895035994091
0.7817006940710429 0.9503051610904574
0.36256771667574306 0.3892804928199845
0.4347776701105601 0.22186725242934444
0.7654253390443335 0.6843750710718636
0.15160466036116893 0.19926596901342686
0.2736446004769605 0.08232879064286028
0.6350627807274609 0.15194223225971287
0.7424932506001635 0.6865498172854234
0.11990878677726055 0.2286792042644081
0.8322821893823373 0.9265971595305658
0.1645336040151101 0.7938228377210907
0.8839584917318906 0.7102423830822815
0.6297890656439046 0.9230731539226362
0.9747189559800365 0.9766148558586789
0.024136390716476084 0.4280887226473168
0.5993732435262418 0.43978914587556306
0.3119548681589872 0.15340466667435326
0.7873505048826024 0.9867513226753891
0.0722609311321643 0.0879576144450337
0.643205865357419 0.8325732621424955
0.12164190009590803 0.03707262221766759
0.6286142411817155 0.09114975780743578
0.9329875919708985 0.35337140347705553
0.42653380418189923 0.8629606686697004
0.6273876357714636 0.8919987846006472
0.1575948561852656 0.10381271752853266
0.019012709715422994 0.35265258619184703
0.274452333822491 0.29361905834610913
0.48972809333441353 0.18358736471308973
0.9490607539201225 0.9919435114458145
0.9497464689678956 0.9381007478972798
0.44058448795605987 0.5793822315951938
0.509042033397191 0.9662760250023364
0.43178897886027634 0.20989624720539357
0.8422049090298536 0.6615867036759284
0.9248531983818216 0.8776261235943354
0.7938929324762816 0.5849810212235937
0.27973231631970374 0.2263141425961735
0.5790133187280344 0.5226834518630242
0.15205883046652252 0.12223830372109229
0.9827821264780587 0.41601372517726554


==> DataFigure/GaussianCopulaSample.csv <==
x1,x2
0.09032330001552154,0.042724647557270116
0.6341169041798638,0.34587268733672066
0.5298141233210544,0.17333200996281736
0.11580315136552292,0.26793699394045695
0.6463611566138767,0.3291704435691881
0.2426164811723964,0.34784332294793724
0.24872400261313857,0.24982231307723302
0.3298991083623512,0.22297865309406326
0.34939446274961883,0.3063750397236853
0.47412513318553323,0.24644370875762203
0.3916769102412218,0.33536826103827827
0.029122349313027273,0.08113928681253882
0.26283495541092045,0.20617662294838054
0.32479172753109525,0.3699579431309213
0.3866283158427648,0.38720262330618044
0.18899356889465727,0.2598148578999347
0.1958085830766184,0.2714865752647529
0.3354425654511324,0.42394015386542666
0.3728662863369665,0.3630176324884502
0.2721633053024229,0.16980302739777872
0.2175061350142691,0.2829167274864902
0.43155234512696833,0.3890578674724683
0.1980820487505921,0.19860826654336564
0.23381645402619353,0.14867765425180487
0.22011281181739772,0.041730973744777376
0.3477869816074346,0.170898240448235
0.22874413146688544,0.2566246773789624
0.46366695536450253,0.363464774086489
0.398516639069826,0.32270091053238587
0.23232499766197423,0.14446600337580173
0.23980127169892385,0.27723286045717616
0.0713630288032512,0.05527367252434389
0.19242519381811404,0.13994720730978563
0.281598694034136,0.3149774259979023
0.20680431169845948,0.2897257976225662
0.21381152973649123,0.18618985234297358
0.20691867140950562,0.17718551235161442
0.5789395193791803,0.22245589107482985
0.5327988142640686,0.5637578059177589
0.173855026047677,0.1186387132934723
0.0636874676934611,0.07271682618916174
0.34248517551285723,0.2693633654187827
0.18669091064261734,0.13947844463485318
0.40501802399096737,0.3537865309414745
0.2898183754009475,0.2850676277877308
0.30332706778842194,0.20490709926405468
0.10062062152769956,0.5262916465697176
0.2240531212900058,0.1602448962193531
0.40413231752968887,0.3672603717361112
0.27911388489706035,0.15591809092966913
0.2911261313432441,0.1763565385326028
0.34752025426078076,0.49135155743578
0.49663637571978175,0.38196975825968055
0.0808431740248037,0.39539698828266906
0.08277874411021756,0.2610453567477971
0.4871589582878924,0.4179039822378438
0.3540259424091507,0.4116273268885347
0.4247133568500825,0.6909292454099618
0.3139556257494071,0.42101543009341663
0.21062305593710462,0.2342882966256973
0.3169630581162476,0.4816236270666698
0.2674288271839962,0.315166827524055
0.39054494950846846,0.25185829654005204
0.2083666944616147,0.3292547997917972
0.379045039031624,0.3744771366350743
0.12032618609972866,0.08594772741981022
0.5043413240743823,0.4575135463544298
0.33157768858218367,0.47238602870509355
0.3947959896345094,0.16856187024994307
0.257218527543624,0.22963004866144107
0.23605756060142732,0.4177852324977985
0.3052005458099261,0.40455586302604063
0.35943309939688955,0.2767891334273122
0.21690476726567146,0.1953465661348004
0.6683881200775955,0.4080833011503258
0.5153345108727768,0.5210628325130172
0.3637503473209886,0.1728541317810379
0.2726018308994541,0.1944474732824275
0.19205279082576843,0.21310627244307934
0.20843218746073847,0.2099242720797749
0.21926989197219607,0.42820340990856615
0.41472449946335616,0.09601412316873088
0.2712091197612114,0.31590433436500637
0.12431153983629246,0.1063695092745673
0.37111050433262105,0.21866899119994712
0.3091093378217738,0.6285810511605066
0.5095280225320674,0.31545727558647696
0.4364352728935092,0.24338719927218913
0.48679177547566316,0.32215163067109515
0.20258389580484074,0.18855296589428147
0.2991844694674642,0.35222763292553894
0.2546727713878875,0.1694276266316039
0.2528800717021046,0.43613132396635607
0.3476855565396126,0.4396625355867096
0.28204578726783824,0.2232594604786298
0.24053543932702967,0.07498715078208157
0.3443142805960308,0.2724222571632861
0.20897407075011265,0.37179792608633316
0.336299078843259,0.27583529517220856
0.4607533032781837,0.325138182720022
0.22308031267047826,0.11210857132609554
0.5031183671324894,0.38372009760610154
0.21574652627803736,0.12698708047056761
0.3854855363135698,0.4029258083645935
0.5667699886789953,0.7541723836317744
0.1799920099290587,0.3776017451916318
0.6643301829703988,0.7051309846425792
0.24679848667178808,0.14886270640479599
0.5559591950149234,0.27832690777672814
0.374317889926824,0.13371191233944707
0.5096554220436681,0.4384008520189229
0.05810823785150396,0.0689490841960685
0.32237565028868737,0.3489362237145593
0.2664599764098477,0.30382781794319574
0.18665905507669456,0.20994457876414271
0.6241489688931506,0.37065949557479333
0.27212257789065275,0.1750518935815116
0.21864772690929848,0.30439303520680205
0.2241624182047057,0.1839332363296633
0.09208339451237373,0.18280325412839557
0.06438259281566026,0.3720085242750104
0.057608055430012545,0.19623917796994925
0.10233236897098091,0.23497112259030387
0.18486816069300163,0.16420509157483218
0.053514095644152326,0.08946129770034954
0.3021271636516827,0.3140375735820922
0.24498933976602752,0.5305888053941078
0.27971950283879704,0.3090562154054622
0.09619537163761475,0.13711031922040726
0.2335010157171528,0.4308592856904438
0.1454346438840283,0.25293350334053105
0.4573787741421061,0.42561970251939923
0.27192155369733545,0.436658979571406
0.09904279504356238,0.04114165795109433
0.5200408317694971,0.36616757066332184
0.22766635153146597,0.19426043215595246
0.2127611787534571,0.35044789727632053
0.3540882258056228,0.24890891700623755
0.5410737859075964,0.39125687990337793
0.406996006146376,0.3978950679728878
0.29362325890628543,0.40138722339307714
0.3911299795214824,0.43163212333423523
0.09249476315874,0.32746958165240336
0.1276397837566772,0.22095244265209668
0.10567820821937918,0.3501070696708874
0.23304672756259256,0.3973775215944795
0.06918525924390469,0.10202746459448177
0.44602492693409945,0.37879711924861187
0.4966295727213155,0.44438229747719166
0.28713615461702197,0.16916667041661385
0.23756664369913294,0.22278521413427319
0.21979829123079864,0.04946268714108338
0.08154138767641331,0.3900771329781098
0.25268968414050513,0.22939512111688307
0.1474460240418445,0.40147325822355434
0.37439305856397675,0.43505844580411956
0.3208307460040228,0.5217670756356756
0.1826716362353453,0.09423285969874724
0.11803663149502126,0.14351086476213704
0.08914126834646169,0.5275137348083513
0.08310730888061252,0.26130999640732544
0.10714678454637915,0.25510609165379655
0.39408426338534497,0.3650816103943823
0.0532095601387672,0.02759008820938279
0.5766320350697681,0.32675342515017075
0.35894703507940856,0.33335452441800206
0.232896461735699,0.08273977791820424
0.3581361725655121,0.3975796627608947
0.31641695098624356,0.18537614340458639
0.2757551880745936,0.07536190997102074
0.20086886857450395,0.20055313469881833
0.474784188497301,0.14462040506773965
0.468008291730778,0.34886675757270424
0.2932595771499079,0.2709051463053433
0.13891078515724803,0.1311788208005711
0.24752265510219207,0.2065170722014267
0.30089597591612244,0.2682295943114685
0.48949020843961866,0.48999307556668614
0.2333668456094975,0.1543756843897218
0.1744323667630072,0.286037499732883
0.3720969430693708,0.38041682136443916
0.136548079047319,0.098539643552661
0.3054577605142091,0.24556538157692243
0.44399519010903526,0.5568060536918971
0.35811853974579594,0.5225181684566134
0.09953545239900798,0.16239654523239952
0.4124878983243602,0.15572610414215296
0.19770695552123693,0.054115688573384176
0.20759132207592237,0.18902635337674045
0.27657249798878875,0.24494965254495651
0.1601796615934607,0.14842104205737008
0.5576395460660871,0.5632687791333552
0.11371812436972219,0.01442043412275932
0.24037048325966234,0.4073687242008667
0.07613033955906177,0.1334331140412272
0.12391148790533944,0.39575559135799404
0.15670929999029812,0.06633821117322904
0.24650075315945316,0.16244910351462544
0.1452127841497681,0.19087711908669117
0.4555462094091243,0.8805284589388985


==> DataFigure/GaussianCopulaSample.dat <==
0.09032330001552154 0.042724647557270116
0.6341169041798638 0.34587268733672066
0.5298141233210544 0.17333200996281736
0.11580315136552292 0.26793699394045695
0.6463611566138767 0.3291704435691881
0.2426164811723964 0.34784332294793724
0.24872400261313857 0.24982231307723302
0.3298991083623512 0.22297865309406326
0.34939446274961883 0.3063750397236853
0.47412513318553323 0.24644370875762203
0.3916769102412218 0.33536826103827827
0.029122349313027273 0.08113928681253882
0.26283495541092045 0.20617662294838054
0.32479172753109525 0.3699579431309213
0.3866283158427648 0.38720262330618044
0.18899356889465727 0.2598148578999347
0.1958085830766184 0.2714865752647529
0.3354425654511324 0.42394015386542666
0.3728662863369665 0.3630176324884502
0.2721633053024229 0.16980302739777872
0.2175061350142691 0.2829167274864902
0.43155234512696833 0.3890578674724683
0.1980820487505921 0.19860826654336564
0.23381645402619353 0.14867765425180487
0.22011281181739772 0.041730973744777376
0.3477869816074346 0.170898240448235
0.22874413146688544 0.2566246773789624
0.46366695536450253 0.363464774086489
0.398516639069826 0.32270091053238587
0.23232499766197423 0.14446600337580173
0.23980127169892385 0.27723286045717616
0.0713630288032512 0.05527367252434389
0.19242519381811404 0.13994720730978563
0.281598694034136 0.3149774259979023
0.20680431169845948 0.2897257976225662
0.21381152973649123 0.18618985234297358
0.20691867140950562 0.17718551235161442
0.5789395193791803 0.22245589107482985
0.5327988142640686 0.5637578059177589
0.173855026047677 0.1186387132934723
0.0636874676934611 0.07271682618916174
0.34248517551285723 0.2693633654187827
0.18669091064261734 0.13947844463485318
0.40501802399096737 0.3537865309414745
0.2898183754009475 0.2850676277877308
0.30332706778842194 0.20490709926405468
0.10062062152769956 0.5262916465697176
0.2240531212900058 0.1602448962193531
0.40413231752968887 0.3672603717361112
0.27911388489706035 0.15591809092966913
0.2911261313432441 0.1763565385326028
0.34752025426078076 0.49135155743578
0.49663637571978175 0.38196975825968055
0.0808431740248037 0.39539698828266906
0.08277874411021756 0.2610453567477971
0.4871589582878924 0.4179039822378438
0.3540259424091507 0.4116273268885347
0.4247133568500825 0.6909292454099618
0.3139556257494071 0.42101543009341663
0.21062305593710462 0.2342882966256973
0.3169630581162476 0.4816236270666698
0.2674288271839962 0.315166827524055
0.39054494950846846 0.25185829654005204
0.2083666944616147 0.3292547997917972
0.379045039031624 0.3744771366350743
0.12032618609972866 0.08594772741981022
0.5043413240743823 0.4575135463544298
0.33157768858218367 0.47238602870509355
0.3947959896345094 0.16856187024994307
0.257218527543624 0.22963004866144107
0.23605756060142732 0.4177852324977985
0.3052005458099261 0.40455586302604063
0.35943309939688955 0.2767891334273122
0.21690476726567146 0.1953465661348004
0.6683881200775955 0.4080833011503258
0.5153345108727768 0.5210628325130172
0.3637503473209886 0.1728541317810379
0.2726018308994541 0.1944474732824275
0.19205279082576843 0.21310627244307934
0.20843218746073847 0.2099242720797749
0.21926989197219607 0.42820340990856615
0.41472449946335616 0.09601412316873088
0.2712091197612114 0.31590433436500637
0.12431153983629246 0.1063695092745673
0.37111050433262105 0.21866899119994712
0.3091093378217738 0.6285810511605066
0.5095280225320674 0.31545727558647696
0.4364352728935092 0.24338719927218913
0.48679177547566316 0.32215163067109515
0.20258389580484074 0.18855296589428147
0.2991844694674642 0.35222763292553894
0.2546727713878875 0.1694276266316039
0.2528800717021046 0.43613132396635607
0.3476855565396126 0.4396625355867096
0.28204578726783824 0.2232594604786298
0.24053543932702967 0.07498715078208157
0.3443142805960308 0.2724222571632861
0.20897407075011265 0.37179792608633316
0.336299078843259 0.27583529517220856
0.4607533032781837 0.325138182720022
0.22308031267047826 0.11210857132609554
0.5031183671324894 0.38372009760610154
0.21574652627803736 0.12698708047056761
0.3854855363135698 0.4029258083645935
0.5667699886789953 0.7541723836317744
0.1799920099290587 0.3776017451916318
0.6643301829703988 0.7051309846425792
0.24679848667178808 0.14886270640479599
0.5559591950149234 0.27832690777672814
0.374317889926824 0.13371191233944707
0.5096554220436681 0.4384008520189229
0.05810823785150396 0.0689490841960685
0.32237565028868737 0.3489362237145593
0.2664599764098477 0.30382781794319574
0.18665905507669456 0.20994457876414271
0.6241489688931506 0.37065949557479333
0.27212257789065275 0.1750518935815116
0.21864772690929848 0.30439303520680205
0.2241624182047057 0.1839332363296633
0.09208339451237373 0.18280325412839557
0.06438259281566026 0.3720085242750104
0.057608055430012545 0.19623917796994925
0.10233236897098091 0.23497112259030387
0.18486816069300163 0.16420509157483218
0.053514095644152326 0.08946129770034954
0.3021271636516827 0.3140375735820922
0.24498933976602752 0.5305888053941078
0.27971950283879704 0.3090562154054622
0.09619537163761475 0.13711031922040726
0.2335010157171528 0.4308592856904438
0.1454346438840283 0.25293350334053105
0.4573787741421061 0.42561970251939923
0.27192155369733545 0.436658979571406
0.09904279504356238 0.04114165795109433
0.5200408317694971 0.36616757066332184
0.22766635153146597 0.19426043215595246
0.2127611787534571 0.35044789727632053
0.3540882258056228 0.24890891700623755
0.5410737859075964 0.39125687990337793
0.406996006146376 0.3978950679728878
0.29362325890628543 0.40138722339307714
0.3911299795214824 0.43163212333423523
0.09249476315874 0.32746958165240336
0.1276397837566772 0.22095244265209668
0.10567820821937918 0.3501070696708874
0.23304672756259256 0.3973775215944795
0.06918525924390469 0.10202746459448177
0.44602492693409945 0.37879711924861187
0.4966295727213155 0.44438229747719166
0.28713615461702197 0.16916667041661385
0.23756664369913294 0.22278521413427319
0.21979829123079864 0.04946268714108338
0.08154138767641331 0.3900771329781098
0.25268968414050513 0.22939512111688307
0.1474460240418445 0.40147325822355434
0.37439305856397675 0.43505844580411956
0.3208307460040228 0.5217670756356756
0.1826716362353453 0.09423285969874724
0.11803663149502126 0.14351086476213704
0.08914126834646169 0.5275137348083513
0.08310730888061252 0.26130999640732544
0.10714678454637915 0.25510609165379655
0.39408426338534497 0.3650816103943823
0.0532095601387672 0.02759008820938279
0.5766320350697681 0.32675342515017075
0.35894703507940856 0.33335452441800206
0.232896461735699 0.08273977791820424
0.3581361725655121 0.3975796627608947
0.31641695098624356 0.18537614340458639
0.2757551880745936 0.07536190997102074
0.20086886857450395 0.20055313469881833
0.474784188497301 0.14462040506773965
0.468008291730778 0.34886675757270424
0.2932595771499079 0.2709051463053433
0.13891078515724803 0.1311788208005711
0.24752265510219207 0.2065170722014267
0.30089597591612244 0.2682295943114685
0.48949020843961866 0.48999307556668614
0.2333668456094975 0.1543756843897218
0.1744323667630072 0.286037499732883
0.3720969430693708 0.38041682136443916
0.136548079047319 0.098539643552661
0.3054577605142091 0.24556538157692243
0.44399519010903526 0.5568060536918971
0.35811853974579594 0.5225181684566134
0.09953545239900798 0.16239654523239952
0.4124878983243602 0.15572610414215296
0.19770695552123693 0.054115688573384176
0.20759132207592237 0.18902635337674045
0.27657249798878875 0.24494965254495651
0.1601796615934607 0.14842104205737008
0.5576395460660871 0.5632687791333552
0.11371812436972219 0.01442043412275932
0.24037048325966234 0.4073687242008667
0.07613033955906177 0.1334331140412272
0.12391148790533944 0.39575559135799404
0.15670929999029812 0.06633821117322904
0.24650075315945316 0.16244910351462544
0.1452127841497681 0.19087711908669117
0.4555462094091243 0.8805284589388985


==> DataFigure/GaussianCopulaTestData.csv <==
x1,x2
0.25831770049390707,0.07385660564174816
0.4414366740159965,0.06235757210269168
0.08712356610837167,0.28071876571219406
0.23601821610492346,0.1826748560945177
0.207255138930623,0.2827081526449301
0.5150049553617215,0.15690700786905123
0.30309328061393087,0.4149443983425374
0.6737290594597168,0.30063277782997333
0.4893770868378376,0.5590457552202114
0.51268831280475,0.42112893569583737
0.3475495543594606,0.2631927580765023
0.41190135858939375,0.1908651005109517
0.37222509710199764,0.4472421884620552
0.14694847857612717,0.2403559987390915
0.4117442978093719,0.23177158219435565
0.24651745883573198,0.5619137185323124
0.3980083155549181,0.34939263146099186
0.4247650558201382,0.12910014881953594
0.0819613935616923,0.08201006375095561
0.39327750263312194,0.27370943096323025
0.4843623966077631,0.44628843452565614
0.40360691717680286,0.2647140193356818
0.3925302825829142,0.23635303453100823
0.06851265537403145,0.30125616478337947
0.4216389853874767,0.6926689255375235
0.22043967205416873,0.5722291427755318
0.24820691671510228,0.15757744705098542
0.43237576829373187,0.345241306332255
0.35062156257336796,0.32437256542205
0.19579216761266807,0.20039042982830704
0.36743867608977454,0.10537413575659593
0.1198836242955263,0.07472601930329249
0.2827708577560255,0.318240268702056
0.14132436405019214,0.24850160046419165
0.04547442317810572,0.049836618114106085
0.16814649908132584,0.2886895545394078
0.39371376342169,0.2833309643291411
0.14623313262723645,0.43775252517493035
0.538113347743508,0.2961550738052116
0.37009489961978165,0.4667701880693073
0.31181701094334296,0.560361062310863
0.07416458183112729,0.05613201967647463
0.3484855417686345,0.4497897788885197
0.2757227332451141,0.2887455969652624
0.13819528415789895,0.08616517378231187
0.35736468071464017,0.0969533902457605
0.1954876544133085,0.3496199778328657
0.5190315034572169,0.5252074708470672
0.05507228797620863,0.19642401226872128
0.18411503410269744,0.11712081826058107
0.12261887512051939,0.11974446634552706
0.07950035907918789,0.11814339262145966
0.29727499629399434,0.41409774222603707
0.1326508586296066,0.11353545291656462
0.4614307038132855,0.19473517792500414
0.5205267629483893,0.09226259475087206
0.36537811662961545,0.19200880296883757
0.12421736847508913,0.0876391206862386
0.7236940059456635,0.3683603264844293
0.3104929561912765,0.4781461680262778
0.03379380536735265,0.15182468695759546
0.24844952915103044,0.4123695650377012
0.3737758706792675,0.3289765796258424
0.1548630767145491,0.4629822811335684
0.2514999069327745,0.11587546561953106
0.2416815990179881,0.439662587179922
0.17135452949808094,0.08300613366265135
0.15168578937872274,0.2788190879723458
0.24529696594888076,0.3157452935746392
0.18919262472045995,0.098260706900079
0.33698313897776283,0.19837727790824866
0.04273578226891291,0.05804053356550179
0.33788805231655994,0.3024878034876396
0.44036329604392094,0.4722455441132231
0.19826432983066955,0.038072762493906724
0.1664372333556021,0.11714525668353871
0.16948738295052743,0.04884188354324093
0.41088089069823797,0.26074360365865373
0.14028032797093895,0.15472237324190705
0.21329727958135333,0.03726497993044529
0.3686248711988384,0.5151330865249694
0.17378194603442318,0.30116568774718205
0.33305997457129954,0.1990659706792869
0.19700175154400154,0.40464398173034266
0.1820207573233176,0.1692035101794772
0.349266126364032,0.49556561967183416
0.4156737773558681,0.17205502518421237
0.30612264821923396,0.08430264754675816
0.29552690635624373,0.3870743009834983
0.440815776499021,0.4017957642659166
0.3430391073907855,0.29963259022965055
0.3000731646240095,0.20381023559499026
0.24860896652086684,0.23407761812791195
0.4309137405176408,0.2884051406085106
0.1755002021224492,0.257256208580077
0.2754671025336482,0.2531971605736304
0.41845855365799617,0.6525929999214617
0.2955166979456894,0.18937463457560746
0.07552516288672621,0.02792178283139742
0.3524446381682154,0.5476602228997217
0.4046453870419386,0.23199700840638474
0.2865669068420386,0.4806355229602412
0.06596520523168423,0.14638744631433406
0.294801410782023,0.40642606823749783
0.3270666945751741,0.18583091745052435
0.4093137915396117,0.5941837665273718
0.23816274374380744,0.37144178748182916
0.10478262608364719,0.11898385284294817
0.39391815847648154,0.32922769077577335
0.2947387905953218,0.22659576715996924
0.5169141941327599,0.22370746665288269
0.41935761088596973,0.24600835302484472
0.2255760360785498,0.26579087049154154
0.3617808956683672,0.15894643272571443
0.45191009822677475,0.1571148442105054
0.34738154244597674,0.4295004116658235
0.132226227839382,0.16950963436103547
0.33478834014121966,0.5028285314350399
0.4137443772806258,0.6417328217098053
0.48366792246483076,0.33223730743603086
0.3338126433534403,0.11347063250383127
0.376017955572093,0.3616846611445596
0.07800785494475822,0.14482998804228917
0.251635484298237,0.22652434602436541
0.15091159758486106,0.3492273153436339
0.34457914120902083,0.1950841785687235
0.21560285398753543,0.3106178751950527
0.12735318436180423,0.15437915981248998
0.05131643575544959,0.09010313282633604
0.3522298655905936,0.1796792297014055
0.16936474007326197,0.48312148528870247
0.17833475282689057,0.08888785879589774
0.2754015115209995,0.2625337634980447
0.23855477779107107,0.2788685757677137
0.49805457217330124,0.6997751325858887
0.2909806178771308,0.37918897262765494
0.5642874888637346,0.4325827711727555
0.3454355114077691,0.2985391552748124
0.0726841882795125,0.07385682968986057
0.25333174231792344,0.33312523709197633
0.317099809587786,0.16348503224032793
0.40562557952562456,0.5618794326331621
0.565287609878998,0.21112635026666604
0.17276765745459768,0.07608040056295774
0.4703160130580087,0.433968834440652
0.3767810352395568,0.28528908496976385
0.463112801233392,0.4710269694988351
0.13601586654367845,0.2000120769684791
0.19892507345482413,0.15479606484682978
0.25616018222635845,0.35882910743826274
0.2659593445424011,0.2944061612826506
0.08686636778189348,0.05868145666127314
0.3962479037477365,0.2760857569519938
0.24244372929549307,0.3554923959348382
0.1663408522933634,0.28796458927121843
0.7315078055130745,0.5735920485573807
0.1346717367921362,0.25885547763417555
0.20584052503967232,0.2199274258423456
0.45957401132877335,0.5017305187220603
0.45059063096169893,0.21981073312747193
0.29063627008119036,0.09502245906613693
0.30723047301699286,0.5673909607397237
0.4834755477506349,0.36531096156060006
0.009747853053305082,0.06868072103209295
0.35326216544763717,0.4587634243098198
0.1521628164396352,0.41888512544165457
0.31813335846831153,0.290850279378384
0.4933954672931795,0.4297289885678979
0.13437471035447776,0.04331386694676944
0.40467963272983126,0.4254853098948708
0.3898677972015678,0.22801290052767356
0.6049308595125158,0.28892860143086946
0.3673065985396729,0.44031822895266665
0.14843989928237936,0.39073470293260454
0.4270909143318154,0.48319135301021765
0.4748158629174786,0.16889546065898484
0.5843706273848389,0.3262052526348937
0.3486175133239826,0.38687459125305274
0.41740438263033236,0.33697699242390566
0.12455032637850577,0.08196915812199469
0.2719910358040776,0.18614345849138
0.5806147776721374,0.3489945502142122
0.598300152295731,0.578796963779351
0.3175183405707562,0.2753755947497724
0.3552193816359646,0.23467107884972935
0.14708897686685568,0.2124258233163965
0.4376244463324295,0.34711321898152153
0.4182358419849279,0.3239080177243039
0.3193808958426584,0.260098294313269
0.48583464174924873,0.3943964174927861
0.20558583477563122,0.2468458644432455
0.2650428269774001,0.14592699873262224
0.2554750237992328,0.2354429457521353
0.07616889084964537,0.03906194972525178
0.274428162060882,0.23084032369978205
0.3787747993459547,0.3092521690142253
0.31616081510724314,0.5640209719135539
0.4855286122470017,0.5909097883615012
0.7341710071120041,0.5580872328114596
0.47878800922284664,0.3533778541471663
0.13981193905368977,0.1912392645603753
0.41056433991282076,0.4298164264572544
0.4429833630378888,0.3850845769781958
0.21422066269209275,0.08135424435496476
0.2180076934745053,0.2002097287666801
0.15539690459532732,0.4709169754996685
0.3575832495355733,0.120554364717284
0.5823359842396006,0.13268116380850847
0.15218169928508374,0.29805836299658056
0.2627514024605337,0.28824383360627215
0.5350734130968374,0.408924120754804
0.2550802314607082,0.3650476631607906
0.23241174234196185,0.3747521008443044
0.47392509320010806,0.391245811745732
0.23535039254118084,0.3414859119446449
0.28590516150425466,0.21437725821312595
0.14244811539215174,0.11569387436703132
0.3385664730844736,0.5181002820345774
0.14422243768717244,0.13808159737692396
0.49760052784463654,0.3902522401910758
0.055007517477708996,0.11731292647636936
0.3357147207550529,0.5527088966315119
0.38135493043137875,0.5037659370104505
0.30083547934206145,0.1485621146775252
0.23734244595781598,0.1566725651926426
0.22898993093665745,0.4061384902514873
0.36385730718733883,0.09621881520071757
0.4938614994185366,0.2612819196362611
0.48928387960281966,0.5179893759685253
0.42086817409489163,0.4849484325896855
0.19061034130257534,0.14531564380468628
0.5001989630636388,0.43986115217312083
0.409649625791648,0.6844147976177997
0.1350256806083724,0.27797445893575273
0.5325628485615101,0.44469644106044653
0.26390882184526754,0.12630185242972145
0.31476378900691865,0.30930994589910005
0.4699545287074443,0.30305084668224985
0.21738071491537972,0.22323658824858025
0.40869459826846893,0.2306702745412412
0.3896543279434737,0.4389061652080371
0.09476499772360097,0.3680098859717757
0.1973223197319716,0.2358728506333239
0.41174028390232986,0.2544430404716965
0.35033616056765643,0.5584915103507355
0.16046240362332684,0.16665407024959883
0.3272942252163955,0.10512344605414338
0.06701366263296107,0.21536584458021393
0.19415007853569086,0.2729263510297137
0.338111663072018,0.25543979440580994
0.09232421959524169,0.05259895648425825
0.2817866496796921,0.08737857667182126
0.3142445262432946,0.19387225609875847
0.49392499686428165,0.47157140299602096
0.41327007063039073,0.5434047116009957
0.41513527084795876,0.1137809412319103
0.23774734073954137,0.43200456897958767
0.09504746637415178,0.264280249048829
0.1254892571751132,0.2160018519648933
0.29020323036867063,0.4794897512591701
0.2360490044749165,0.14976183764933101
0.11195696452964554,0.38741310966682424
0.3812301678799948,0.1947137488692748
0.3854200565748132,0.4490060285894544
0.2290912050477041,0.40685951124364966
0.37251495179167354,0.28792097405484357
0.3045734734937521,0.2051250830170069
0.12019555143810273,0.29202425905968804
0.1532787524350441,0.2507908635983505
0.6609660095261347,0.5414693499611044
0.23665782819454464,0.3144742310278729
0.21510662887655554,0.11320773754469567
0.1624198582655386,0.12411071382349198
0.15977452785230664,0.23031701926847495
0.32570907839801866,0.3236512966556567
0.38721496770796787,0.18242020753983748
0.170489828091869,0.22805605430361717
0.2439264753167233,0.2676228189887016
0.4456755959372402,0.13439085463133396
0.12356572390767644,0.08535137557103067
0.12130555766298644,0.18049457440606942
0.2504409362273112,0.24183071816763924
0.04914166065900289,0.11405234067672121
0.6152209206606197,0.4659669500229742
0.14575386392411085,0.5797440327934269
0.1042115927127733,0.3189398022005698
0.3360108788964615,0.5430196627587734
0.28515287709021414,0.23982894787293055
0.028144469957408488,0.11773210837398172
0.36679505684226804,0.4683602379860783
0.41344394257595446,0.387754291873277
0.24820268709512391,0.1572290314177376
0.2678281134468124,0.570845644250593
0.16105194140496412,0.11007034745854168
0.561239887226026,0.22078169918313773
0.602985396137406,0.3041904880459257
0.24780653164234037,0.7493703473374874
0.46908910706067936,0.20223850396950516
0.5163222731602379,0.4844206618164042
0.1399798098387359,0.19064435025252327
0.6003652290787054,0.6597713255870125
0.3135549373835104,0.37064593793603723
0.5249391608164572,0.4118261676750132
0.44240336994392176,0.3724655710863695
0.16246418545130392,0.10588644665848285
0.3340476868478313,0.3800360665502671
0.31684679911236274,0.35828167432970476
0.47845266095474104,0.47605153772030273
0.17776115753727748,0.13441335198208423
0.35421353711813913,0.15064814532861084
0.07164041239866085,0.25091602023590603
0.2587407503688663,0.23960847970094043
0.4170543362211822,0.4186302337371433
0.20281599209401502,0.30161380152688616
0.24977835022749997,0.15424296989779632
0.35075550536955186,0.2741181404225718
0.6157815668329917,0.6590508107563396
0.07675018392094969,0.07511782432657506
0.16923466309165078,0.3848962800086939
0.14725771014740893,0.15764854693093697
0.2981721417027044,0.2507730888800585
0.2456411630412818,0.22357459592492943
0.36497188938208347,0.16148105004023414
0.4381252838495698,0.2765767778454206
0.6274464201413957,0.3635253113018036
0.3237532756790324,0.1295900091446482
0.05654641690043144,0.3059565857548037
0.19400832556390213,0.2621233974079867
0.3235580111375295,0.32035945795044324
0.43951948227473525,0.44021996792430995
0.3325620626764139,0.2985149916839762
0.2750000458412423,0.20230576816100088
0.1562209568832845,0.08357689261361449
0.2905631620033307,0.25911770854947597
0.238868003647563,0.23461379187306697
0.36190981801928407,0.24325697154014173
0.5083070549428644,0.47279569505118996
0.28421962199563383,0.2214695273385833
0.0810532811777533,0.25254860724650313
0.286943197854175,0.23338576506270156
0.2842461230342332,0.48030559514263854
0.10739186848752647,0.16985265351578357
0.3586683562260662,0.31655571663291493
0.16660441226623854,0.22270624289315868
0.1718642249825467,0.30441599847327167
0.35013157906265224,0.28242046922242753
0.3792976185441918,0.24853659178305074
0.4330528860386005,0.3382958221794976
0.5561789568067506,0.3677848844500407
0.45160840537880814,0.5081952430738372
0.3352720508047726,0.059606339828711934
0.32816517583518867,0.3293028464944165
0.09228966473076482,0.21196934563457093
0.24205260569525408,0.25755428312851747
0.15669002503254634,0.24276256961855994
0.11262773754693743,0.46512644206921133
0.3307266001018243,0.06527787800693323
0.32489775404584403,0.17404104618155794
0.0912961732696957,0.14708973657394694
0.7078563755811472,0.19895890125671578
0.3242136321203339,0.16500144296901714
0.5826665610922281,0.6142739992204801
0.3804390050011335,0.21475681757752785
0.5326805922551002,0.4395105149461867
0.4991851388038266,0.6796801522545345
0.34034931608810615,0.3704648095953096
0.31525463478060484,0.3229908840003983
0.11311255664394286,0.05140235890132672
0.4098069500367761,0.35838165162572416
0.18644975863410787,0.47845778797809463
0.2623881602486078,0.11524653489760574
0.2896221946458763,0.529601611258442
0.34340774530011803,0.38453065325840347
0.34724852893061575,0.6764746238078918
0.27501545973348396,0.5545222684306331
0.26498948493221525,0.2950275397839322
0.27905868842999115,0.1735223544431492
0.2373749597691411,0.23550658699573582
0.18481872473302993,0.1109715055937905
0.504523735711908,0.29987571885078657
0.3727734607662498,0.2406535273131959
0.19426298126671893,0.1437161838269786
0.23509516605881875,0.21676462557083573
0.4197822244503378,0.35494234670468433
0.49792398014666356,0.7218231827677121
0.0630501619955386,0.4161112322704599
0.4989186203949956,0.4517399294389513
0.08104820345357706,0.22132139500744807
0.17267909807291826,0.23440629327539672
0.305548802592063,0.23227474765668824
0.2298250244271024,0.20829090070468834
0.23321160375807,0.30557114094883736
0.16825337158549916,0.27485956426636937
0.11909647149788265,0.27332979917679423
0.2410196899444933,0.5816082442368217
0.5089194649036576,0.5509571943933934
0.33637052316565264,0.4587293855363828
0.31732060635317066,0.3748190363975881
0.1439213218614872,0.24305975516272502
0.1738571583816775,0.31882188409104995
0.34383724403175436,0.1898989134267615
0.2980355012374331,0.15030600265454988
0.18454175458481745,0.44515813441497104
0.4193146905267287,0.37752049481382777
0.08985367568381475,0.130047758888752
0.011958446036806208,0.10257281568553152
0.1863235268927176,0.2753703399514708
0.15142971697515467,0.19788483760250342
0.2880025307108927,0.27914659489298344
0.12974705881647747,0.13747120035474936
0.08971600331088618,0.28024364416641473
0.3121313399955351,0.2139770495686684
0.31340091203511994,0.42639441470891093
0.09390065041328212,0.3530656360970417
0.6772022209584015,0.4264233438715154
0.7595637452675147,0.6232363922700178
0.2477647595555862,0.24057998659172977
0.4976455978152074,0.6339531275711977
0.2774550209330456,0.29630106470941203
0.11646593986855934,0.11116112749215717
0.3426326519272147,0.36959526256502045
0.44852130360690406,0.489184141917071
0.23743187272210062,0.24366848414573594
0.08279490579054456,0.13660715386173203
0.3071591241660277,0.38083965939603187
0.378329084968138,0.17218244877253305
0.13003276680051953,0.16969490307292803
0.38757261562285356,0.30470861988312
0.1404710583369873,0.22146121801380236
0.06218829979499957,0.33145850049803155
0.23272944628294837,0.14722820059747915
0.3081614029855506,0.28895707339601134
0.23401948950335597,0.15100094735648523
0.6188592664107171,0.46765323188972613
0.412039796813876,0.028555479208683513
0.23012499468436032,0.3319872205442865
0.1652294782345294,0.24858019421090538
0.5160976623742318,0.6611833098184438
0.33996506025637085,0.3807596828395035
0.4412141032632813,0.4863827188454244
0.3163151149481935,0.25606432239047633
0.4149625784693273,0.3084498113875886
0.058024352611549396,0.20588107990558716
0.43453716962152655,0.44283588225364895
0.65757192672122,0.3868464366973002
0.3510417899827803,0.24891741696652148
0.34563619250570415,0.27307377764578794
0.44139932531705095,0.23728314531307984
0.1060351246738802,0.12056361261481637
0.15067517961079094,0.029878020280139417
0.3028938516306015,0.5943380563151947
0.2636413459394685,0.14741770160011264
0.1731845673050346,0.14861627307129968
0.31135139086123237,0.02553939453043907
0.19255100861025778,0.3154030592432439
0.17873246987669622,0.34584415800786467
0.3772247497554306,0.45272300446423525
0.4217760618026319,0.24939080071908756
0.610262912266139,0.5901256804663937
0.4514066170802784,0.24619997670059304
0.17775079024820384,0.19573545965040492
0.37786663710365004,0.8409972668530906
0.44282253519813625,0.2036621220732078
0.2331743522690903,0.4343944484400744
0.12298404661170349,0.1552543473240243
0.24519014480089726,0.4572677021542349
0.12688585303346725,0.30279572395019666
0.2288293000309148,0.3831811565607865
0.17086110328275547,0.0930211017780937
0.1478454317591456,0.13244509044819688
0.017431990926215227,0.09588540838322585
0.4932473761259366,0.3809928651846424
0.19517336668204746,0.41000516997896597
0.37634160246252435,0.2897027815446374
0.4340884843008679,0.454307377404368
0.24451701049114163,0.40257706564529827
0.3819597239316997,0.13902640320712317
0.423446897362161,0.3879161611330116
0.1597691186653479,0.24278209285660346
0.3375107210018204,0.34213013287547817
0.3817393250477077,0.1432974485399956
0.29085109929012737,0.0618165267267605
0.21580602724609202,0.15029350546573506
0.33816934794349424,0.5880015323970498
0.3584539614887168,0.15106049035702443
0.12863903049789988,0.19532509569661408
0.10781266056347312,0.10034983877648988
0.307003920477335,0.34889840461184213
0.3505985280166295,0.30359947492347766
0.21764308111487088,0.25422428507019085
0.29744012198615544,0.043649044621958406
0.26262743821424134,0.2921440841785153
0.25297488558443576,0.3934390391056577
0.35857825034592766,0.2677716236193888
0.11146737940548301,0.03841553547601877
0.21329361352925771,0.4559127347144851
0.21824510086442414,0.5119847422958167
0.2099522270536893,0.06862593100928306
0.534785125910541,0.5172219866027683
0.5843515814662925,0.1713257568306483
0.4511255284260522,0.3801563664861755
0.40718269127207857,0.7237057422215388
0.29438656901051136,0.3637184391250825
0.4887666957162917,0.5390589385820264
0.407801768663615,0.26701009105934725
0.17978523562836854,0.13723000143637545
0.37732323830369413,0.3051673140839728
0.28869648798106107,0.4211037095470185
0.12386142201441624,0.07948635540680413
0.5834040213919739,0.15054171589745943
0.4207972389741219,0.46257414290718324
0.5055972714407322,0.3626762181326048
0.3964051411041724,0.40758894377052024
0.22074293742199466,0.23062070304379567
0.3393055477492805,0.546366178266282
0.3305981601147463,0.1819930057429052
0.2731149931496799,0.31235292701345235
0.26532058529358077,0.3266677407347052
0.6001327069671583,0.30727163136809443
0.6161337681988021,0.5334408547703333
0.3933252635035435,0.6298388956838941
0.07213770252250531,0.24777364725791926
0.6776424238077725,0.5596516370068739
0.09513943637353812,0.056106003520584646
0.031273859865500804,0.1463885508064683
0.40352753924035617,0.4247912333103121
0.4513862134015407,0.7594559935018895
0.09034249696674308,0.18231628253100687
0.05622859791671106,0.11360140408382273
0.41295271584395676,0.46544322283544465
0.3252268711574959,0.14232058793016497
0.5294919667520095,0.41007735651337024
0.3136499700733208,0.19323633132894516
0.23940841881115452,0.3822696745050027
0.15522876608806446,0.40120950083475176
0.5380128524025117,0.3104547056356815
0.23546607340041206,0.2985390040888522
0.3403939022066054,0.7715947104831554
0.11973727799599382,0.10436421852360206
0.14675209308761197,0.12159894363113115
0.244105163751001,0.1719791503467658
0.4020598060384631,0.3034881018199818
0.07446969707497073,0.17977929399984216
0.17531335240136892,0.26469028950703016
0.21786119566887505,0.2834041713982783
0.1886054829366569,0.10116561948130753
0.32537092462776457,0.5505650863976801
0.08153760370462597,0.07285836595548822
0.13039901915310845,0.30135187290834076
0.2737145946469021,0.5405583944681714
0.3569105888119366,0.1809426195680515
0.4168808279620659,0.26550792003075113
0.29453905383602513,0.3380355105939872
0.23750528129141604,0.28648518375480375
0.2360056420159653,0.07885806247838008
0.10214201164552274,0.3684846825403367
0.1274841118529269,0.18413638902180507
0.09328660078414376,0.2220371448453431
0.6003065023314803,0.5388019754334324
0.4066284170171153,0.14253117886822422
0.21195174910044878,0.04437030942374762
0.38893494386325184,0.3353270087287788
0.38714674929646326,0.5736376576338177
0.5377666166338221,0.5610757746774502
0.17307771863069923,0.3782675390166845
0.3130799419462626,0.25743010651273673
0.222194488474902,0.2603333916784156
0.4818605301015047,0.3062225603957056
0.15575633175383158,0.24437455297525826
0.49671134766905634,0.2500968891581688
0.7258515460882352,0.5114442450135379
0.440707642594,0.41586872307077655
0.1401240822910074,0.15633881866349533
0.66956020855873,0.32729839587450466
0.14351417742873782,0.22231091751440366
0.4169450627405213,0.4734718652511792
0.1018822495707473,0.057287430514928454
0.40993976029222295,0.06681863842890202
0.17595520341834672,0.10081902710766377
0.1770484340381354,0.1396054012381926
0.07481276558802998,0.03061647911054617
0.3776626395761716,0.3700873331328802
0.33051641210033317,0.5057013268368912
0.060141064678682264,0.1459088922025239
0.23652640664491395,0.01640034079382881
0.1431950217722913,0.12544125465033412
0.17400115783099346,0.0973583577872937
0.20889491407878888,0.4001761926613648
0.30089242021755724,0.1844135348009597
0.085348371374757,0.13792343389578815
0.31645893972347733,0.1261284461206437
0.3480958398557776,0.2657821692363887
0.31828594861332077,0.19286437418285338
0.3072578413896975,0.4859963948112917
0.14284497580352115,0.3381893664482052
0.46613159249515695,0.42387968538801196
0.22370312449013172,0.2971419464881877
0.13478291202449896,0.3357518020576589
0.2199100222739617,0.212662303272565
0.19998532583002684,0.17730422767205933
0.47760085603274893,0.14140187309147914
0.2676360256553725,0.498404311458486
0.4514767071566223,0.35967348616636013
0.47084147559990713,0.30298699084310043
0.44323770886355635,0.5123961136140677
0.3684035581873278,0.4201240291078954
0.39889771813738323,0.37816225985101887
0.5487748361662773,0.3631776364946722
0.5296653799783261,0.6024346936837902
0.41007975577845057,0.7569916639009765
0.29855986036931637,0.20696232870859763
0.23961147822091586,0.05166561957722748
0.319806670533118,0.3200035009887532
0.15942283783179548,0.24271510184870423
0.3185847785478941,0.14717516672509057
0.035716310017443936,0.052291336697746195
0.14784660435360142,0.3975134832163408
0.2254454039134596,0.1563176623651806
0.3132726672588037,0.19493556975109935
0.1406454167770944,0.4268378469699432
0.34703396451997515,0.24951410791660747
0.31806125625934367,0.392079615393417
0.2744672396281027,0.13401982013611988
0.2405772580907294,0.5130190777033631
0.38683355911137757,0.2078223288416118
0.39791950778325963,0.2749540334320055
0.45747761068622467,0.29524950280887857
0.49543956101485603,0.6914924086030622
0.17521030166492657,0.32070017328317885
0.13633254086780844,0.2791011288546605
0.2923517219444772,0.3681384834276613
0.2676092145694016,0.21285549326088857
0.44478947529844226,0.43309817197755507
0.03336921467933676,0.05745854327388319
0.3753547657372975,0.250832808577308
0.4236673683781362,0.32824439222521856
0.30805354038973337,0.4094723444869113
0.25503597273071604,0.17854939659321256
0.10539318320200856,0.15977238515452044
0.054595910506374724,0.1315901629380544
0.2950659868751636,0.17836558564373384
0.4363234153936704,0.13386544486351523
0.12495167238749903,0.0953774134027295
0.49050412116997727,0.48321299462433487
0.07264147033233674,0.0666139793407121
0.2368543225654162,0.25809384013078845
0.2561737581203008,0.5378041943281885
0.5329121358166208,0.7220529904710307
0.4021760757204766,0.24588454722509934
0.5284676489479617,0.3212226103702982
0.1789004353885962,0.28646058986260575
0.19537221222298629,0.45714580342339217
0.25862192731962036,0.33393196097222155
0.2523820408629083,0.28623884268078226
0.11964599701399363,0.12305635181321799
0.3447387824213384,0.2501340033685127
0.5711354638778207,0.4952699175971051
0.10139728690040885,0.3646086669220167
0.22698607833548579,0.08912344678872436
0.25058566924273956,0.22656386616811705
0.22743282264159093,0.2649111719971908
0.5901047674348154,0.6312492055391087
0.12070880512465505,0.13625545802888123
0.4630456649735559,0.4209716680707463
0.4747589583087162,0.20054470560153548
0.43029164653142843,0.5927535673246741
0.18822021845169867,0.3260991357320862
0.09345014009778363,0.11275908823416743
0.27776212514066273,0.23963164022754055
0.34787289840310326,0.3811135634633536
0.20270599822997737,0.21807928897217746
0.34710325582877394,0.48950142123074447
0.25091906962090266,0.17270605820408327
0.03101360946878216,0.03312398380929119
0.14259639832478369,0.19279696040156644
0.4121440536182764,0.3375304089511523
0.15610296489503214,0.17775887718022856
0.315621008004634,0.43216284622670625
0.238661702047133,0.33661217458357845
0.23889741619853488,0.3162549981162784
0.42427091810530754,0.40151942692238
0.11875558681462621,0.18516667747691015
0.29114783648924203,0.29536047747317934
0.1107069565010969,0.172112594134017
0.31554076471261283,0.05605331584434412
0.3032186422919604,0.47752079686126314
0.11295002420924244,0.09734267315108347
0.43863106106272576,0.25473304567144894
0.34601866136121556,0.5256749931252495
0.3155494852702673,0.8026944110585803
0.302330171663252,0.5262250813954586
0.387198926195124,0.4929925091214406
0.6270804488541334,0.44239660369957096
0.5664447741461499,0.3911906619633488
0.5227337005023044,0.33151291872642363
0.4285337862417962,0.32657521945675905
0.17521030227385606,0.31524519836043713
0.0752799206728109,0.18633480662144464
0.4611970287341299,0.4188618898686109
0.3886334270635375,0.47389862673366784
0.42980453214923525,0.33629590735560594
0.20936622992604592,0.42133894953886447
0.29156061289642576,0.07433486425972273
0.42850557186976146,0.36836250287732136
0.21563125817960271,0.4327127747256821
0.44780707736102005,0.2604535209209691
0.26606471246935737,0.25770130892001647
0.21583671287504355,0.43900880989062036
0.3341199953800002,0.6105674074449345
0.5766427206169575,0.32307333647778613
0.1903388598122011,0.10071330671568758
0.3349118911992334,0.397452156514023
0.16735399084109273,0.1511000007480093
0.7229725735539811,0.5633263671934806
0.1662190856202022,0.21335015559446754
0.14504318468425192,0.32762997126712834
0.1608552890564706,0.18583700695994157
0.28707200692808815,0.15307015201369092
0.06143289238909703,0.20341561870443928
0.21259016745643436,0.2917504923291478
0.464645973794962,0.21664140811834362
0.8137768527408906,0.5147479036561745
0.33012127672074865,0.10512535517760448
0.48920446936801926,0.21804464325089268
0.35884385649558387,0.3045217662797923
0.47194564274419176,0.2991487112848705
0.32581248973179655,0.4267496466634273
0.3743678422112932,0.4701929693263129
0.3105988703579999,0.5220872598570544
0.13690342465485414,0.17282433219819446
0.560787837678575,0.9762992779375949
0.4192678988754768,0.365323860125006
0.27827125645965783,0.44850762578124387
0.23331869646470157,0.2277116520982175
0.5961645489677206,0.40327515132229536
0.27831000958223023,0.3540089248339264
0.37038469358550974,0.09103585868716274
0.15304889507518016,0.07377883591331448
0.5098458002208127,0.2974260099720078
0.3269122280997759,0.42937324977311525
0.2581443600859015,0.6076950615843643
0.18764460495437185,0.39558983614339716
0.39293611499045883,0.22592386245880847
0.09645180539062322,0.1114155545644858
0.3257230719232819,0.22046462141903658
0.2851657145184985,0.23759853963522015
0.33993099269122323,0.3894839742114305
0.48215666212947106,0.32456087550617935
0.3525323999402756,0.6035473465978662
0.2815342210369788,0.7297787698430801
0.41504840241981,0.5110561753362598
0.3484121586713267,0.026840601059617383
0.6304356752062011,0.4536498311539396
0.17282432918002144,0.11464352959498171
0.13970861650631722,0.5606713814012767
0.17631467698505357,0.2522137760889445
0.6490883570096614,0.3724387819029125
0.344652272279907,0.5645220254113671
0.35132131474592687,0.3348194301605383
0.4199334748442876,0.5909518668939698
0.5687187298359638,0.5332678548070882
0.12484786918360417,0.3720540016889173
0.24327507569846848,0.3653791210675561
0.3993663093375988,0.23753566779573498
0.6278274120400077,0.6746640669443513
0.5495325372456401,0.7208174270894762
0.4413296678739517,0.6167072754982517
0.2824599693808628,0.5043274159820293
0.5372833050090453,0.5203712447184966
0.35584361984387786,0.2425218020016675
0.22833905086695994,0.49776229538904454
0.7104718259668714,0.6606439681293275
0.4019667403708547,0.3654241458192075
0.2964083934165192,0.3853602264809343
0.0725237312358979,0.15788519074449472
0.09791498152299051,0.564062905209132
0.47022560013842246,0.24286210505164427
0.17673660803132507,0.3908081795942358
0.30373487779807395,0.33255517810321883
0.049586645903796446,0.20417220447436493
0.10363970781383368,0.2031963769280227
0.19160551341175244,0.09762334969385701
0.5840275599853109,0.5927907791740692
0.26608504336147243,0.4015367004294221
0.395841802794967,0.22312280249669406
0.12088244409155657,0.1998283255545683
0.44862732799677724,0.3900466376096739
0.1592404544012019,0.21488574270202043
0.23014169616755561,0.10233004944441286
0.27799845104802523,0.10922118345449948
0.11946480157672125,0.0958862601733367
0.2241695384252412,0.14925929996304438
0.35475265677656626,0.2945711360840248
0.3216863563664594,0.23191692719787407
0.1436409291481084,0.31483337682528273
0.49104620632082585,0.16185537225090746
0.5793516555569999,0.5638928206781977
0.03754839401432414,0.0668581333850042
0.21031789118135955,0.19569702317772283
0.35600157347573885,0.5170769384885624
0.07774128615136337,0.48026875557947163
0.29832413261480695,0.3916657960169804
0.1796471471614609,0.15281012063234903
0.21875275941686545,0.3452566258989848
0.2661734730592213,0.30533838873603647
0.34686468228774375,0.17653565367958243
0.417077653863219,0.40966898796332746
0.3008470378766331,0.14868105021312233
0.2780126144068011,0.26060683138262536
0.4422240918761044,0.20726432880747972
0.38563533553248003,0.30544505983706
0.1640036771962666,0.12414342970905413
0.23736387430673847,0.30216262992883464
0.5027313359078106,0.26769633856600283
0.6721234845073857,0.5011920276970744
0.5208686615583593,0.23249510734720538
0.15976636197684654,0.05656016430016331
0.4110535589708048,0.516121141190587
0.4267135949000405,0.25307128092565473
0.2666314989049225,0.12961421846721904
0.7409003089723657,0.5153936701934086
0.1734787828498496,0.37805093180376664
0.28608905868224627,0.36535213704945774
0.1980938287760785,0.2803047326105131
0.1915361955896797,0.22669949679426693
0.44819252810403953,0.406426536733997
0.3465148077210216,0.15238769972311486
0.7691050803352328,0.37693118340151816
0.21793964992557924,0.3144067042691529
0.3996615426455233,0.34784637275038466
0.32372689318235,0.5559828203834739
0.39120245667143666,0.22379687152130254
0.35872253389602315,0.13142299780191324
0.09723130284329183,0.08264254772247692
0.09163381160367967,0.21851429373888853
0.4471153581215796,0.24773238882306278
0.45691724933103633,0.5023503465829317
0.47644799673760013,0.6725411795944928
0.6921629063608261,0.6326062116503535
0.3639665004516346,0.25146704535437064
0.12979143142926494,0.21801594051175846
0.28903784351681355,0.4820308269495656
0.244369486489986,0.3388689628256209
0.13057285681853403,0.1849038184570612
0.19927708773158556,0.17043219035184087
0.18317466446591932,0.21270858351483515
0.10420231816540755,0.10248842765035114
0.2989983568460118,0.1231430353454594
0.5002630171748015,0.4604373357895652
0.2826917239494546,0.29215149109887895
0.3460659096998449,0.12130962655496465
0.32630502713105164,0.47950303866100086
0.38032252039968356,0.21610486748995242
0.6781335051840577,0.4052560204188091
0.4044578633186804,0.17692711040526077
0.2508762025812262,0.2931962674668909
0.3563748899982853,0.14106830087538583
0.3173539368234162,0.34325610433763537
0.14911578223327657,0.08638771149523651
0.6694443572049446,0.3122808881035655
0.2507596364442934,0.0665035150545529
0.1094928695277137,0.19654378737898948
0.17230770828556108,0.2120099117800872
0.19171507885504105,0.789289987905884
0.3291374795000069,0.23606029919622584
0.32025899590243495,0.6328710564679515
0.045679306545751704,0.08738366017425779
0.2741144087992766,0.4365447276125854
0.12490223426383677,0.09365441951086186
0.1322626926225931,0.4675885936580529
0.5917038439078196,0.34469119049824765
0.21517524782748873,0.13678134815159262
0.020523438970489496,0.2741860117278501
0.20182838057892075,0.26186745191336364
0.1751710409362477,0.18270724653619688
0.268107863746678,0.1771812843287595
0.3830480235376608,0.14313051750691444
0.0985444171863184,0.21416448394571994
0.3671320159114142,0.1795647744951405
0.23698288860417757,0.2442971783671073
0.31256947421078135,0.44609874627647894
0.3688705715024434,0.21263926053102225
0.5844389634262807,0.286220361442414
0.16164215134228158,0.3890295841155758
0.2436580403649696,0.278880577551967
0.28033267677139817,0.21783160175242103
0.4592815337474876,0.13296868010129273
0.17426113492819964,0.13695143725745004
0.20987639506591152,0.4732055740821872
0.11356687100991374,0.03768766113184966
0.13473684334465422,0.44966995330541376
0.3762034955726774,0.377850835801864
0.34544863552498767,0.17177039613740175
0.54091035324063,0.6171509761886212
0.5638243428961595,0.7226454811917226
0.22263583925237987,0.40706161414264924
0.31861190571984116,0.4110327126483557
0.2282813181308561,0.09798701491388402
0.4029262324174248,0.3149784684126866
0.19425279163749012,0.22481717001309498
0.330848761780635,0.45250163556205775
0.4121552994394269,0.3402261258618169
0.18246820476781775,0.2794954888162136
0.298359127754709,0.4041600186891435
0.47972983560432314,0.32903947999149524
0.15688014035308703,0.22850161005048528
0.20493533835394837,0.20027437598008688
0.1847015442344381,0.19274688757973193
0.3638861188632097,0.6696278068757463
0.1667824850435208,0.29307640647739064
0.0652211307803886,0.11074613723323325
0.028661177419349818,0.041444048945752564
0.23185506688397725,0.24779911326422546
0.003990838198953941,0.05356014336830147
0.226896872604223,0.4229500686527363
0.22047122579204181,0.07561973282802836
0.2137407608439581,0.1871099010469797
0.5470437853455838,0.6497825655316837
0.5847666529410814,0.5818105439074029
0.44422107001952466,0.2487506854343747
0.33743920452015924,0.09701831061142073
0.19773669257451065,0.30493805993150425
0.15236331289797253,0.05213613886945594
0.5428746466955843,0.4393011758007603
0.33273479218658036,0.31725639248614534
0.18642029935875518,0.2680428075021351
0.17914053333594937,0.34171734880136984
0.3259858396759451,0.31171535199368705
0.12629440405524814,0.04060455976175159
0.4362160584167723,0.2591939921224786
0.32959198929333994,0.23178523173866297
0.5582743327245304,0.3573615791747056
0.34467936116819337,0.09407701282163981
0.23776351390523864,0.252983123386335
0.21792356248363698,0.2181640879164792
0.31344321905035566,0.3129175828776984
0.3056029581819292,0.2980761403740591
0.23011735508420542,0.557216040323193
0.4812776714314102,0.059489310729045
0.03972381901110353,0.04974354667036202
0.3221017466075933,0.5452151221600849
0.16288384130598962,0.18855515612281717
0.35937098028886233,0.13088254864436363
0.27302715874627526,0.38929603098434934
0.39641238807234797,0.5141233699412147
0.044091768171365404,0.21555415358837526
0.22572460091669533,0.4228276669152684
0.4639270164533258,0.5530921910634924
0.3112902333892174,0.3094416212761571
0.3314858569969422,0.15876456082025422
0.3043556990182736,0.5055081650652836
0.33741722576791333,0.4495285842331605
0.24515391914849674,0.519917408920365
0.1842502836222867,0.14843241071475471
0.053443067745803347,0.054319918453342275
0.1511516056496521,0.1771773381662574
0.16691018875746777,0.23085740008787978
0.4383769726917199,0.3174067739396605
0.16027282826846986,0.07184406452687708
0.4439313568680181,0.42639347757500673
0.13925611247910688,0.17319488779089265
0.10856532506434498,0.07793018343834911
0.10062198407423129,0.10026837853975341
0.06194678023900743,0.121979287388773
0.255728204423298,0.7074333534359668
0.19299829207980987,0.3739727610603954
0.20652202937598804,0.23772160347173196
0.15376000526544162,0.3307465186744211
0.1862855488779566,0.2661680351500904
0.33297587217499663,0.1941817025718158
0.1599453468143877,0.22632986476378567
0.25108911578462234,0.13723893705708276
0.5029602981671331,0.2627646478711065
0.4539115508997156,0.37752464375597256
0.237640231196427,0.37908134570899404
0.2712347204706443,0.4052522956844635
0.37895134079903614,0.5624307891345798
0.43959854989709085,0.4605117315433613
0.4017901547605134,0.3977690479054161
0.18980665956277784,0.26987238555518894
0.17057170772875674,0.11568613930737592
0.3952812204615188,0.22490030886052895
0.18922834153997267,0.31271847469860875
0.1718587421729931,0.20871141270289237
0.39962020862029135,0.2996286605288158
0.2496533017385235,0.2607465821427228
0.44386946344194383,0.24602222629520856
0.1604800589774337,0.30126060830265367
0.06383967182835927,0.0699002005444168
0.5391623197170502,0.1667167008700605
0.21862907266788592,0.18417417556472868
0.12745403206723976,0.1755208355789405
0.25164803329158875,0.3069898494352934
0.05246389756532268,0.15692351449403227
0.0986190413760915,0.27195969446041574
0.2537048045548009,0.20540553952913973
0.28933061161171264,0.433496498894058
0.2776181152115034,0.2481318837859252
0.0685393937587422,0.10967176428932901
0.23661110464169507,0.16886558834851448


==> DataFigure/GaussianCopulaTestData.dat <==
0.25831770049390707 0.07385660564174816
0.4414366740159965 0.06235757210269168
0.08712356610837167 0.28071876571219406
0.23601821610492346 0.1826748560945177
0.207255138930623 0.2827081526449301
0.5150049553617215 0.15690700786905123
0.30309328061393087 0.4149443983425374
0.6737290594597168 0.30063277782997333
0.4893770868378376 0.5590457552202114
0.51268831280475 0.42112893569583737
0.3475495543594606 0.2631927580765023
0.41190135858939375 0.1908651005109517
0.37222509710199764 0.4472421884620552
0.14694847857612717 0.2403559987390915
0.4117442978093719 0.23177158219435565
0.24651745883573198 0.5619137185323124
0.3980083155549181 0.34939263146099186
0.4247650558201382 0.12910014881953594
0.0819613935616923 0.08201006375095561
0.39327750263312194 0.27370943096323025
0.4843623966077631 0.44628843452565614
0.40360691717680286 0.2647140193356818
0.3925302825829142 0.23635303453100823
0.06851265537403145 0.30125616478337947
0.4216389853874767 0.6926689255375235
0.22043967205416873 0.5722291427755318
0.24820691671510228 0.15757744705098542
0.43237576829373187 0.345241306332255
0.35062156257336796 0.32437256542205
0.19579216761266807 0.20039042982830704
0.36743867608977454 0.10537413575659593
0.1198836242955263 0.07472601930329249
0.2827708577560255 0.318240268702056
0.14132436405019214 0.24850160046419165
0.04547442317810572 0.049836618114106085
0.16814649908132584 0.2886895545394078
0.39371376342169 0.2833309643291411
0.14623313262723645 0.43775252517493035
0.538113347743508 0.2961550738052116
0.37009489961978165 0.4667701880693073
0.31181701094334296 0.560361062310863
0.07416458183112729 0.05613201967647463
0.3484855417686345 0.4497897788885197
0.2757227332451141 0.2887455969652624
0.13819528415789895 0.08616517378231187
0.35736468071464017 0.0969533902457605
0.1954876544133085 0.3496199778328657
0.5190315034572169 0.5252074708470672
0.05507228797620863 0.19642401226872128
0.18411503410269744 0.11712081826058107
0.12261887512051939 0.11974446634552706
0.07950035907918789 0.11814339262145966
0.29727499629399434 0.41409774222603707
0.1326508586296066 0.11353545291656462
0.4614307038132855 0.19473517792500414
0.5205267629483893 0.09226259475087206
0.36537811662961545 0.19200880296883757
0.12421736847508913 0.0876391206862386
0.7236940059456635 0.3683603264844293
0.3104929561912765 0.4781461680262778
0.03379380536735265 0.15182468695759546
0.24844952915103044 0.4123695650377012
0.3737758706792675 0.3289765796258424
0.1548630767145491 0.4629822811335684
0.2514999069327745 0.11587546561953106
0.2416815990179881 0.439662587179922
0.17135452949808094 0.08300613366265135
0.15168578937872274 0.2788190879723458
0.24529696594888076 0.3157452935746392
0.18919262472045995 0.098260706900079
0.33698313897776283 0.19837727790824866
0.04273578226891291 0.05804053356550179
0.33788805231655994 0.3024878034876396
0.44036329604392094 0.4722455441132231
0.19826432983066955 0.038072762493906724
0.1664372333556021 0.11714525668353871
0.16948738295052743 0.04884188354324093
0.41088089069823797 0.26074360365865373
0.14028032797093895 0.15472237324190705
0.21329727958135333 0.03726497993044529
0.3686248711988384 0.5151330865249694
0.17378194603442318 0.30116568774718205
0.33305997457129954 0.1990659706792869
0.19700175154400154 0.40464398173034266
0.1820207573233176 0.1692035101794772
0.349266126364032 0.49556561967183416
0.4156737773558681 0.17205502518421237
0.30612264821923396 0.08430264754675816
0.29552690635624373 0.3870743009834983
0.440815776499021 0.4017957642659166
0.3430391073907855 0.29963259022965055
0.3000731646240095 0.20381023559499026
0.24860896652086684 0.23407761812791195
0.4309137405176408 0.2884051406085106
0.1755002021224492 0.257256208580077
0.2754671025336482 0.2531971605736304
0.41845855365799617 0.6525929999214617
0.2955166979456894 0.18937463457560746
0.07552516288672621 0.02792178283139742
0.3524446381682154 0.5476602228997217
0.4046453870419386 0.23199700840638474
0.2865669068420386 0.4806355229602412
0.06596520523168423 0.14638744631433406
0.294801410782023 0.40642606823749783
0.3270666945751741 0.18583091745052435
0.4093137915396117 0.5941837665273718
0.23816274374380744 0.37144178748182916
0.10478262608364719 0.11898385284294817
0.39391815847648154 0.32922769077577335
0.2947387905953218 0.22659576715996924
0.5169141941327599 0.22370746665288269
0.41935761088596973 0.24600835302484472
0.2255760360785498 0.26579087049154154
0.3617808956683672 0.15894643272571443
0.45191009822677475 0.1571148442105054
0.34738154244597674 0.4295004116658235
0.132226227839382 0.16950963436103547
0.33478834014121966 0.5028285314350399
0.4137443772806258 0.6417328217098053
0.48366792246483076 0.33223730743603086
0.3338126433534403 0.11347063250383127
0.376017955572093 0.3616846611445596
0.07800785494475822 0.14482998804228917
0.251635484298237 0.22652434602436541
0.15091159758486106 0.3492273153436339
0.34457914120902083 0.1950841785687235
0.21560285398753543 0.3106178751950527
0.12735318436180423 0.15437915981248998
0.05131643575544959 0.09010313282633604
0.3522298655905936 0.1796792297014055
0.16936474007326197 0.48312148528870247
0.17833475282689057 0.08888785879589774
0.2754015115209995 0.2625337634980447
0.23855477779107107 0.2788685757677137
0.49805457217330124 0.6997751325858887
0.2909806178771308 0.37918897262765494
0.5642874888637346 0.4325827711727555
0.3454355114077691 0.2985391552748124
0.0726841882795125 0.07385682968986057
0.25333174231792344 0.33312523709197633
0.317099809587786 0.16348503224032793
0.40562557952562456 0.5618794326331621
0.565287609878998 0.21112635026666604
0.17276765745459768 0.07608040056295774
0.4703160130580087 0.433968834440652
0.3767810352395568 0.28528908496976385
0.463112801233392 0.4710269694988351
0.13601586654367845 0.2000120769684791
0.19892507345482413 0.15479606484682978
0.25616018222635845 0.35882910743826274
0.2659593445424011 0.2944061612826506
0.08686636778189348 0.05868145666127314
0.3962479037477365 0.2760857569519938
0.24244372929549307 0.3554923959348382
0.1663408522933634 0.28796458927121843
0.7315078055130745 0.5735920485573807
0.1346717367921362 0.25885547763417555
0.20584052503967232 0.2199274258423456
0.45957401132877335 0.5017305187220603
0.45059063096169893 0.21981073312747193
0.29063627008119036 0.09502245906613693
0.30723047301699286 0.5673909607397237
0.4834755477506349 0.36531096156060006
0.009747853053305082 0.06868072103209295
0.35326216544763717 0.4587634243098198
0.1521628164396352 0.41888512544165457
0.31813335846831153 0.290850279378384
0.4933954672931795 0.4297289885678979
0.13437471035447776 0.04331386694676944
0.40467963272983126 0.4254853098948708
0.3898677972015678 0.22801290052767356
0.6049308595125158 0.28892860143086946
0.3673065985396729 0.44031822895266665
0.14843989928237936 0.39073470293260454
0.4270909143318154 0.48319135301021765
0.4748158629174786 0.16889546065898484
0.5843706273848389 0.3262052526348937
0.3486175133239826 0.38687459125305274
0.41740438263033236 0.33697699242390566
0.12455032637850577 0.08196915812199469
0.2719910358040776 0.18614345849138
0.5806147776721374 0.3489945502142122
0.598300152295731 0.578796963779351
0.3175183405707562 0.2753755947497724
0.3552193816359646 0.23467107884972935
0.14708897686685568 0.2124258233163965
0.4376244463324295 0.34711321898152153
0.4182358419849279 0.3239080177243039
0.3193808958426584 0.260098294313269
0.48583464174924873 0.3943964174927861
0.20558583477563122 0.2468458644432455
0.2650428269774001 0.14592699873262224
0.2554750237992328 0.2354429457521353
0.07616889084964537 0.03906194972525178
0.274428162060882 0.23084032369978205
0.3787747993459547 0.3092521690142253
0.31616081510724314 0.5640209719135539
0.4855286122470017 0.5909097883615012
0.7341710071120041 0.5580872328114596
0.47878800922284664 0.3533778541471663
0.13981193905368977 0.1912392645603753
0.41056433991282076 0.4298164264572544
0.4429833630378888 0.3850845769781958
0.21422066269209275 0.08135424435496476
0.2180076934745053 0.2002097287666801
0.15539690459532732 0.4709169754996685
0.3575832495355733 0.120554364717284
0.5823359842396006 0.13268116380850847
0.15218169928508374 0.29805836299658056
0.2627514024605337 0.28824383360627215
0.5350734130968374 0.408924120754804
0.2550802314607082 0.3650476631607906
0.23241174234196185 0.3747521008443044
0.47392509320010806 0.391245811745732
0.23535039254118084 0.3414859119446449
0.28590516150425466 0.21437725821312595
0.14244811539215174 0.11569387436703132
0.3385664730844736 0.5181002820345774
0.14422243768717244 0.13808159737692396
0.49760052784463654 0.3902522401910758
0.055007517477708996 0.11731292647636936
0.3357147207550529 0.5527088966315119
0.38135493043137875 0.5037659370104505
0.30083547934206145 0.1485621146775252
0.23734244595781598 0.1566725651926426
0.22898993093665745 0.4061384902514873
0.36385730718733883 0.09621881520071757
0.4938614994185366 0.2612819196362611
0.48928387960281966 0.5179893759685253
0.42086817409489163 0.4849484325896855
0.19061034130257534 0.14531564380468628
0.5001989630636388 0.43986115217312083
0.409649625791648 0.6844147976177997
0.1350256806083724 0.27797445893575273
0.5325628485615101 0.44469644106044653
0.26390882184526754 0.12630185242972145
0.31476378900691865 0.30930994589910005
0.4699545287074443 0.30305084668224985
0.21738071491537972 0.22323658824858025
0.40869459826846893 0.2306702745412412
0.3896543279434737 0.4389061652080371
0.09476499772360097 0.3680098859717757
0.1973223197319716 0.2358728506333239
0.41174028390232986 0.2544430404716965
0.35033616056765643 0.5584915103507355
0.16046240362332684 0.16665407024959883
0.3272942252163955 0.10512344605414338
0.06701366263296107 0.21536584458021393
0.19415007853569086 0.2729263510297137
0.338111663072018 0.25543979440580994
0.09232421959524169 0.05259895648425825
0.2817866496796921 0.08737857667182126
0.3142445262432946 0.19387225609875847
0.49392499686428165 0.47157140299602096
0.41327007063039073 0.5434047116009957
0.41513527084795876 0.1137809412319103
0.23774734073954137 0.43200456897958767
0.09504746637415178 0.264280249048829
0.1254892571751132 0.2160018519648933
0.29020323036867063 0.4794897512591701
0.2360490044749165 0.14976183764933101
0.11195696452964554 0.38741310966682424
0.3812301678799948 0.1947137488692748
0.3854200565748132 0.4490060285894544
0.2290912050477041 0.40685951124364966
0.37251495179167354 0.28792097405484357
0.3045734734937521 0.2051250830170069
0.12019555143810273 0.29202425905968804
0.1532787524350441 0.2507908635983505
0.6609660095261347 0.5414693499611044
0.23665782819454464 0.3144742310278729
0.21510662887655554 0.11320773754469567
0.1624198582655386 0.12411071382349198
0.15977452785230664 0.23031701926847495
0.32570907839801866 0.3236512966556567
0.38721496770796787 0.18242020753983748
0.170489828091869 0.22805605430361717
0.2439264753167233 0.2676228189887016
0.4456755959372402 0.13439085463133396
0.12356572390767644 0.08535137557103067
0.12130555766298644 0.18049457440606942
0.2504409362273112 0.24183071816763924
0.04914166065900289 0.11405234067672121
0.6152209206606197 0.4659669500229742
0.14575386392411085 0.5797440327934269
0.1042115927127733 0.3189398022005698
0.3360108788964615 0.5430196627587734
0.28515287709021414 0.23982894787293055
0.028144469957408488 0.11773210837398172
0.36679505684226804 0.4683602379860783
0.41344394257595446 0.387754291873277
0.24820268709512391 0.1572290314177376
0.2678281134468124 0.570845644250593
0.16105194140496412 0.11007034745854168
0.561239887226026 0.22078169918313773
0.602985396137406 0.3041904880459257
0.24780653164234037 0.7493703473374874
0.46908910706067936 0.20223850396950516
0.5163222731602379 0.4844206618164042
0.1399798098387359 0.19064435025252327
0.6003652290787054 0.6597713255870125
0.3135549373835104 0.37064593793603723
0.5249391608164572 0.4118261676750132
0.44240336994392176 0.3724655710863695
0.16246418545130392 0.10588644665848285
0.3340476868478313 0.3800360665502671
0.31684679911236274 0.35828167432970476
0.47845266095474104 0.47605153772030273
0.17776115753727748 0.13441335198208423
0.35421353711813913 0.15064814532861084
0.07164041239866085 0.25091602023590603
0.2587407503688663 0.23960847970094043
0.4170543362211822 0.4186302337371433
0.20281599209401502 0.30161380152688616
0.24977835022749997 0.15424296989779632
0.35075550536955186 0.2741181404225718
0.6157815668329917 0.6590508107563396
0.07675018392094969 0.07511782432657506
0.16923466309165078 0.3848962800086939
0.14725771014740893 0.15764854693093697
0.2981721417027044 0.2507730888800585
0.2456411630412818 0.22357459592492943
0.36497188938208347 0.16148105004023414
0.4381252838495698 0.2765767778454206
0.6274464201413957 0.3635253113018036
0.3237532756790324 0.1295900091446482
0.05654641690043144 0.3059565857548037
0.19400832556390213 0.2621233974079867
0.3235580111375295 0.32035945795044324
0.43951948227473525 0.44021996792430995
0.3325620626764139 0.2985149916839762
0.2750000458412423 0.20230576816100088
0.1562209568832845 0.08357689261361449
0.2905631620033307 0.25911770854947597
0.238868003647563 0.23461379187306697
0.36190981801928407 0.24325697154014173
0.5083070549428644 0.47279569505118996
0.28421962199563383 0.2214695273385833
0.0810532811777533 0.25254860724650313
0.286943197854175 0.23338576506270156
0.2842461230342332 0.48030559514263854
0.10739186848752647 0.16985265351578357
0.3586683562260662 0.31655571663291493
0.16660441226623854 0.22270624289315868
0.1718642249825467 0.30441599847327167
0.35013157906265224 0.28242046922242753
0.3792976185441918 0.24853659178305074
0.4330528860386005 0.3382958221794976
0.5561789568067506 0.3677848844500407
0.45160840537880814 0.5081952430738372
0.3352720508047726 0.059606339828711934
0.32816517583518867 0.3293028464944165
0.09228966473076482 0.21196934563457093
0.24205260569525408 0.25755428312851747
0.15669002503254634 0.24276256961855994
0.11262773754693743 0.46512644206921133
0.3307266001018243 0.06527787800693323
0.32489775404584403 0.17404104618155794
0.0912961732696957 0.14708973657394694
0.7078563755811472 0.19895890125671578
0.3242136321203339 0.16500144296901714
0.5826665610922281 0.6142739992204801
0.3804390050011335 0.21475681757752785
0.5326805922551002 0.4395105149461867
0.4991851388038266 0.6796801522545345
0.34034931608810615 0.3704648095953096
0.31525463478060484 0.3229908840003983
0.11311255664394286 0.05140235890132672
0.4098069500367761 0.35838165162572416
0.18644975863410787 0.47845778797809463
0.2623881602486078 0.11524653489760574
0.2896221946458763 0.529601611258442
0.34340774530011803 0.38453065325840347
0.34724852893061575 0.6764746238078918
0.27501545973348396 0.5545222684306331
0.26498948493221525 0.2950275397839322
0.27905868842999115 0.1735223544431492
0.2373749597691411 0.23550658699573582
0.18481872473302993 0.1109715055937905
0.504523735711908 0.29987571885078657
0.3727734607662498 0.2406535273131959
0.19426298126671893 0.1437161838269786
0.23509516605881875 0.21676462557083573
0.4197822244503378 0.35494234670468433
0.49792398014666356 0.7218231827677121
0.0630501619955386 0.4161112322704599
0.4989186203949956 0.4517399294389513
0.08104820345357706 0.22132139500744807
0.17267909807291826 0.23440629327539672
0.305548802592063 0.23227474765668824
0.2298250244271024 0.20829090070468834
0.23321160375807 0.30557114094883736
0.16825337158549916 0.27485956426636937
0.11909647149788265 0.27332979917679423
0.2410196899444933 0.5816082442368217
0.5089194649036576 0.5509571943933934
0.33637052316565264 0.4587293855363828
0.31732060635317066 0.3748190363975881
0.1439213218614872 0.24305975516272502
0.1738571583816775 0.31882188409104995
0.34383724403175436 0.1898989134267615
0.2980355012374331 0.15030600265454988
0.18454175458481745 0.44515813441497104
0.4193146905267287 0.37752049481382777
0.08985367568381475 0.130047758888752
0.011958446036806208 0.10257281568553152
0.1863235268927176 0.2753703399514708
0.15142971697515467 0.19788483760250342
0.2880025307108927 0.27914659489298344
0.12974705881647747 0.13747120035474936
0.08971600331088618 0.28024364416641473
0.3121313399955351 0.2139770495686684
0.31340091203511994 0.42639441470891093
0.09390065041328212 0.3530656360970417
0.6772022209584015 0.4264233438715154
0.7595637452675147 0.6232363922700178
0.2477647595555862 0.24057998659172977
0.4976455978152074 0.6339531275711977
0.2774550209330456 0.29630106470941203
0.11646593986855934 0.11116112749215717
0.3426326519272147 0.36959526256502045
0.44852130360690406 0.489184141917071
0.23743187272210062 0.24366848414573594
0.08279490579054456 0.13660715386173203
0.3071591241660277 0.38083965939603187
0.378329084968138 0.17218244877253305
0.13003276680051953 0.16969490307292803
0.38757261562285356 0.30470861988312
0.1404710583369873 0.22146121801380236
0.06218829979499957 0.33145850049803155
0.23272944628294837 0.14722820059747915
0.3081614029855506 0.28895707339601134
0.23401948950335597 0.15100094735648523
0.6188592664107171 0.46765323188972613
0.412039796813876 0.028555479208683513
0.23012499468436032 0.3319872205442865
0.1652294782345294 0.24858019421090538
0.5160976623742318 0.6611833098184438
0.33996506025637085 0.3807596828395035
0.4412141032632813 0.4863827188454244
0.3163151149481935 0.25606432239047633
0.4149625784693273 0.3084498113875886
0.058024352611549396 0.20588107990558716
0.43453716962152655 0.44283588225364895
0.65757192672122 0.3868464366973002
0.3510417899827803 0.24891741696652148
0.34563619250570415 0.27307377764578794
0.44139932531705095 0.23728314531307984
0.1060351246738802 0.12056361261481637
0.15067517961079094 0.029878020280139417
0.3028938516306015 0.5943380563151947
0.2636413459394685 0.14741770160011264
0.1731845673050346 0.14861627307129968
0.31135139086123237 0.02553939453043907
0.19255100861025778 0.3154030592432439
0.17873246987669622 0.34584415800786467
0.3772247497554306 0.45272300446423525
0.4217760618026319 0.24939080071908756
0.610262912266139 0.5901256804663937
0.4514066170802784 0.24619997670059304
0.17775079024820384 0.19573545965040492
0.37786663710365004 0.8409972668530906
0.44282253519813625 0.2036621220732078
0.2331743522690903 0.4343944484400744
0.12298404661170349 0.1552543473240243
0.24519014480089726 0.4572677021542349
0.12688585303346725 0.30279572395019666
0.2288293000309148 0.3831811565607865
0.17086110328275547 0.0930211017780937
0.1478454317591456 0.13244509044819688
0.017431990926215227 0.09588540838322585
0.4932473761259366 0.3809928651846424
0.19517336668204746 0.41000516997896597
0.37634160246252435 0.2897027815446374
0.4340884843008679 0.454307377404368
0.24451701049114163 0.40257706564529827
0.3819597239316997 0.13902640320712317
0.423446897362161 0.3879161611330116
0.1597691186653479 0.24278209285660346
0.3375107210018204 0.34213013287547817
0.3817393250477077 0.1432974485399956
0.29085109929012737 0.0618165267267605
0.21580602724609202 0.15029350546573506
0.33816934794349424 0.5880015323970498
0.3584539614887168 0.15106049035702443
0.12863903049789988 0.19532509569661408
0.10781266056347312 0.10034983877648988
0.307003920477335 0.34889840461184213
0.3505985280166295 0.30359947492347766
0.21764308111487088 0.25422428507019085
0.29744012198615544 0.043649044621958406
0.26262743821424134 0.2921440841785153
0.25297488558443576 0.3934390391056577
0.35857825034592766 0.2677716236193888
0.11146737940548301 0.03841553547601877
0.21329361352925771 0.4559127347144851
0.21824510086442414 0.5119847422958167
0.2099522270536893 0.06862593100928306
0.534785125910541 0.5172219866027683
0.5843515814662925 0.1713257568306483
0.4511255284260522 0.3801563664861755
0.40718269127207857 0.7237057422215388
0.29438656901051136 0.3637184391250825
0.4887666957162917 0.5390589385820264
0.407801768663615 0.26701009105934725
0.17978523562836854 0.13723000143637545
0.37732323830369413 0.3051673140839728
0.28869648798106107 0.4211037095470185
0.12386142201441624 0.07948635540680413
0.5834040213919739 0.15054171589745943
0.4207972389741219 0.46257414290718324
0.5055972714407322 0.3626762181326048
0.3964051411041724 0.40758894377052024
0.22074293742199466 0.23062070304379567
0.3393055477492805 0.546366178266282
0.3305981601147463 0.1819930057429052
0.2731149931496799 0.31235292701345235
0.26532058529358077 0.3266677407347052
0.6001327069671583 0.30727163136809443
0.6161337681988021 0.5334408547703333
0.3933252635035435 0.6298388956838941
0.07213770252250531 0.24777364725791926
0.6776424238077725 0.5596516370068739
0.09513943637353812 0.056106003520584646
0.031273859865500804 0.1463885508064683
0.40352753924035617 0.4247912333103121
0.4513862134015407 0.7594559935018895
0.09034249696674308 0.18231628253100687
0.05622859791671106 0.11360140408382273
0.41295271584395676 0.46544322283544465
0.3252268711574959 0.14232058793016497
0.5294919667520095 0.41007735651337024
0.3136499700733208 0.19323633132894516
0.23940841881115452 0.3822696745050027
0.15522876608806446 0.40120950083475176
0.5380128524025117 0.3104547056356815
0.23546607340041206 0.2985390040888522
0.3403939022066054 0.7715947104831554
0.11973727799599382 0.10436421852360206
0.14675209308761197 0.12159894363113115
0.244105163751001 0.1719791503467658
0.4020598060384631 0.3034881018199818
0.07446969707497073 0.17977929399984216
0.17531335240136892 0.26469028950703016
0.21786119566887505 0.2834041713982783
0.1886054829366569 0.10116561948130753
0.32537092462776457 0.5505650863976801
0.08153760370462597 0.07285836595548822
0.13039901915310845 0.30135187290834076
0.2737145946469021 0.5405583944681714
0.3569105888119366 0.1809426195680515
0.4168808279620659 0.26550792003075113
0.29453905383602513 0.3380355105939872
0.23750528129141604 0.28648518375480375
0.2360056420159653 0.07885806247838008
0.10214201164552274 0.3684846825403367
0.1274841118529269 0.18413638902180507
0.09328660078414376 0.2220371448453431
0.6003065023314803 0.5388019754334324
0.4066284170171153 0.14253117886822422
0.21195174910044878 0.04437030942374762
0.38893494386325184 0.3353270087287788
0.38714674929646326 0.5736376576338177
0.5377666166338221 0.5610757746774502
0.17307771863069923 0.3782675390166845
0.3130799419462626 0.25743010651273673
0.222194488474902 0.2603333916784156
0.4818605301015047 0.3062225603957056
0.15575633175383158 0.24437455297525826
0.49671134766905634 0.2500968891581688
0.7258515460882352 0.5114442450135379
0.440707642594 0.41586872307077655
0.1401240822910074 0.15633881866349533
0.66956020855873 0.32729839587450466
0.14351417742873782 0.22231091751440366
0.4169450627405213 0.4734718652511792
0.1018822495707473 0.057287430514928454
0.40993976029222295 0.06681863842890202
0.17595520341834672 0.10081902710766377
0.1770484340381354 0.1396054012381926
0.07481276558802998 0.03061647911054617
0.3776626395761716 0.3700873331328802
0.33051641210033317 0.5057013268368912
0.060141064678682264 0.1459088922025239
0.23652640664491395 0.01640034079382881
0.1431950217722913 0.12544125465033412
0.17400115783099346 0.0973583577872937
0.20889491407878888 0.4001761926613648
0.30089242021755724 0.1844135348009597
0.085348371374757 0.13792343389578815
0.31645893972347733 0.1261284461206437
0.3480958398557776 0.2657821692363887
0.31828594861332077 0.19286437418285338
0.3072578413896975 0.4859963948112917
0.14284497580352115 0.3381893664482052
0.46613159249515695 0.42387968538801196
0.22370312449013172 0.2971419464881877
0.13478291202449896 0.3357518020576589
0.2199100222739617 0.212662303272565
0.19998532583002684 0.17730422767205933
0.47760085603274893 0.14140187309147914
0.2676360256553725 0.498404311458486
0.4514767071566223 0.35967348616636013
0.47084147559990713 0.30298699084310043
0.44323770886355635 0.5123961136140677
0.3684035581873278 0.4201240291078954
0.39889771813738323 0.37816225985101887
0.5487748361662773 0.3631776364946722
0.5296653799783261 0.6024346936837902
0.41007975577845057 0.7569916639009765
0.29855986036931637 0.20696232870859763
0.23961147822091586 0.05166561957722748
0.319806670533118 0.3200035009887532
0.15942283783179548 0.24271510184870423
0.3185847785478941 0.14717516672509057
0.035716310017443936 0.052291336697746195
0.14784660435360142 0.3975134832163408
0.2254454039134596 0.1563176623651806
0.3132726672588037 0.19493556975109935
0.1406454167770944 0.4268378469699432
0.34703396451997515 0.24951410791660747
0.31806125625934367 0.392079615393417
0.2744672396281027 0.13401982013611988
0.2405772580907294 0.5130190777033631
0.38683355911137757 0.2078223288416118
0.39791950778325963 0.2749540334320055
0.45747761068622467 0.29524950280887857
0.49543956101485603 0.6914924086030622
0.17521030166492657 0.32070017328317885
0.13633254086780844 0.2791011288546605
0.2923517219444772 0.3681384834276613
0.2676092145694016 0.21285549326088857
0.44478947529844226 0.43309817197755507
0.03336921467933676 0.05745854327388319
0.3753547657372975 0.250832808577308
0.4236673683781362 0.32824439222521856
0.30805354038973337 0.4094723444869113
0.25503597273071604 0.17854939659321256
0.10539318320200856 0.15977238515452044
0.054595910506374724 0.1315901629380544
0.2950659868751636 0.17836558564373384
0.4363234153936704 0.13386544486351523
0.12495167238749903 0.0953774134027295
0.49050412116997727 0.48321299462433487
0.07264147033233674 0.0666139793407121
0.2368543225654162 0.25809384013078845
0.2561737581203008 0.5378041943281885
0.5329121358166208 0.7220529904710307
0.4021760757204766 0.24588454722509934
0.5284676489479617 0.3212226103702982
0.1789004353885962 0.28646058986260575
0.19537221222298629 0.45714580342339217
0.25862192731962036 0.33393196097222155
0.2523820408629083 0.28623884268078226
0.11964599701399363 0.12305635181321799
0.3447387824213384 0.2501340033685127
0.5711354638778207 0.4952699175971051
0.10139728690040885 0.3646086669220167
0.22698607833548579 0.08912344678872436
0.25058566924273956 0.22656386616811705
0.22743282264159093 0.2649111719971908
0.5901047674348154 0.6312492055391087
0.12070880512465505 0.13625545802888123
0.4630456649735559 0.4209716680707463
0.4747589583087162 0.20054470560153548
0.43029164653142843 0.5927535673246741
0.18822021845169867 0.3260991357320862
0.09345014009778363 0.11275908823416743
0.27776212514066273 0.23963164022754055
0.34787289840310326 0.3811135634633536
0.20270599822997737 0.21807928897217746
0.34710325582877394 0.48950142123074447
0.25091906962090266 0.17270605820408327
0.03101360946878216 0.03312398380929119
0.14259639832478369 0.19279696040156644
0.4121440536182764 0.3375304089511523
0.15610296489503214 0.17775887718022856
0.315621008004634 0.43216284622670625
0.238661702047133 0.33661217458357845
0.23889741619853488 0.3162549981162784
0.42427091810530754 0.40151942692238
0.11875558681462621 0.18516667747691015
0.29114783648924203 0.29536047747317934
0.1107069565010969 0.172112594134017
0.31554076471261283 0.05605331584434412
0.3032186422919604 0.47752079686126314
0.11295002420924244 0.09734267315108347
0.43863106106272576 0.25473304567144894
0.34601866136121556 0.5256749931252495
0.3155494852702673 0.8026944110585803
0.302330171663252 0.5262250813954586
0.387198926195124 0.4929925091214406
0.6270804488541334 0.44239660369957096
0.5664447741461499 0.3911906619633488
0.5227337005023044 0.33151291872642363
0.4285337862417962 0.32657521945675905
0.17521030227385606 0.31524519836043713
0.0752799206728109 0.18633480662144464
0.4611970287341299 0.4188618898686109
0.3886334270635375 0.47389862673366784
0.42980453214923525 0.33629590735560594
0.20936622992604592 0.42133894953886447
0.29156061289642576 0.07433486425972273
0.42850557186976146 0.36836250287732136
0.21563125817960271 0.4327127747256821
0.44780707736102005 0.2604535209209691
0.26606471246935737 0.25770130892001647
0.21583671287504355 0.43900880989062036
0.3341199953800002 0.6105674074449345
0.5766427206169575 0.32307333647778613
0.1903388598122011 0.10071330671568758
0.3349118911992334 0.397452156514023
0.16735399084109273 0.1511000007480093
0.7229725735539811 0.5633263671934806
0.1662190856202022 0.21335015559446754
0.14504318468425192 0.32762997126712834
0.1608552890564706 0.18583700695994157
0.28707200692808815 0.15307015201369092
0.06143289238909703 0.20341561870443928
0.21259016745643436 0.2917504923291478
0.464645973794962 0.21664140811834362
0.8137768527408906 0.5147479036561745
0.33012127672074865 0.10512535517760448
0.48920446936801926 0.21804464325089268
0.35884385649558387 0.3045217662797923
0.47194564274419176 0.2991487112848705
0.32581248973179655 0.4267496466634273
0.3743678422112932 0.4701929693263129
0.3105988703579999 0.5220872598570544
0.13690342465485414 0.17282433219819446
0.560787837678575 0.9762992779375949
0.4192678988754768 0.365323860125006
0.27827125645965783 0.44850762578124387
0.23331869646470157 0.2277116520982175
0.5961645489677206 0.40327515132229536
0.27831000958223023 0.3540089248339264
0.37038469358550974 0.09103585868716274
0.15304889507518016 0.07377883591331448
0.5098458002208127 0.2974260099720078
0.3269122280997759 0.42937324977311525
0.2581443600859015 0.6076950615843643
0.18764460495437185 0.39558983614339716
0.39293611499045883 0.22592386245880847
0.09645180539062322 0.1114155545644858
0.3257230719232819 0.22046462141903658
0.2851657145184985 0.23759853963522015
0.33993099269122323 0.3894839742114305
0.48215666212947106 0.32456087550617935
0.3525323999402756 0.6035473465978662
0.2815342210369788 0.7297787698430801
0.41504840241981 0.5110561753362598
0.3484121586713267 0.026840601059617383
0.6304356752062011 0.4536498311539396
0.17282432918002144 0.11464352959498171
0.13970861650631722 0.5606713814012767
0.17631467698505357 0.2522137760889445
0.6490883570096614 0.3724387819029125
0.344652272279907 0.5645220254113671
0.35132131474592687 0.3348194301605383
0.4199334748442876 0.5909518668939698
0.5687187298359638 0.5332678548070882
0.12484786918360417 0.3720540016889173
0.24327507569846848 0.3653791210675561
0.3993663093375988 0.23753566779573498
0.6278274120400077 0.6746640669443513
0.5495325372456401 0.7208174270894762
0.4413296678739517 0.6167072754982517
0.2824599693808628 0.5043274159820293
0.5372833050090453 0.5203712447184966
0.35584361984387786 0.2425218020016675
0.22833905086695994 0.49776229538904454
0.7104718259668714 0.6606439681293275
0.4019667403708547 0.3654241458192075
0.2964083934165192 0.3853602264809343
0.0725237312358979 0.15788519074449472
0.09791498152299051 0.564062905209132
0.47022560013842246 0.24286210505164427
0.17673660803132507 0.3908081795942358
0.30373487779807395 0.33255517810321883
0.049586645903796446 0.20417220447436493
0.10363970781383368 0.2031963769280227
0.19160551341175244 0.09762334969385701
0.5840275599853109 0.5927907791740692
0.26608504336147243 0.4015367004294221
0.395841802794967 0.22312280249669406
0.12088244409155657 0.1998283255545683
0.44862732799677724 0.3900466376096739
0.1592404544012019 0.21488574270202043
0.23014169616755561 0.10233004944441286
0.27799845104802523 0.10922118345449948
0.11946480157672125 0.0958862601733367
0.2241695384252412 0.14925929996304438
0.35475265677656626 0.2945711360840248
0.3216863563664594 0.23191692719787407
0.1436409291481084 0.31483337682528273
0.49104620632082585 0.16185537225090746
0.5793516555569999 0.5638928206781977
0.03754839401432414 0.0668581333850042
0.21031789118135955 0.19569702317772283
0.35600157347573885 0.5170769384885624
0.07774128615136337 0.48026875557947163
0.29832413261480695 0.3916657960169804
0.1796471471614609 0.15281012063234903
0.21875275941686545 0.3452566258989848
0.2661734730592213 0.30533838873603647
0.34686468228774375 0.17653565367958243
0.417077653863219 0.40966898796332746
0.3008470378766331 0.14868105021312233
0.2780126144068011 0.26060683138262536
0.4422240918761044 0.20726432880747972
0.38563533553248003 0.30544505983706
0.1640036771962666 0.12414342970905413
0.23736387430673847 0.30216262992883464
0.5027313359078106 0.26769633856600283
0.6721234845073857 0.5011920276970744
0.5208686615583593 0.23249510734720538
0.15976636197684654 0.05656016430016331
0.4110535589708048 0.516121141190587
0.4267135949000405 0.25307128092565473
0.2666314989049225 0.12961421846721904
0.7409003089723657 0.5153936701934086
0.1734787828498496 0.37805093180376664
0.28608905868224627 0.36535213704945774
0.1980938287760785 0.2803047326105131
0.1915361955896797 0.22669949679426693
0.44819252810403953 0.406426536733997
0.3465148077210216 0.15238769972311486
0.7691050803352328 0.37693118340151816
0.21793964992557924 0.3144067042691529
0.3996615426455233 0.34784637275038466
0.32372689318235 0.5559828203834739
0.39120245667143666 0.22379687152130254
0.35872253389602315 0.13142299780191324
0.09723130284329183 0.08264254772247692
0.09163381160367967 0.21851429373888853
0.4471153581215796 0.24773238882306278
0.45691724933103633 0.5023503465829317
0.47644799673760013 0.6725411795944928
0.6921629063608261 0.6326062116503535
0.3639665004516346 0.25146704535437064
0.12979143142926494 0.21801594051175846
0.28903784351681355 0.4820308269495656
0.244369486489986 0.3388689628256209
0.13057285681853403 0.1849038184570612
0.19927708773158556 0.17043219035184087
0.18317466446591932 0.21270858351483515
0.10420231816540755 0.10248842765035114
0.2989983568460118 0.1231430353454594
0.5002630171748015 0.4604373357895652
0.2826917239494546 0.29215149109887895
0.3460659096998449 0.12130962655496465
0.32630502713105164 0.47950303866100086
0.38032252039968356 0.21610486748995242
0.6781335051840577 0.4052560204188091
0.4044578633186804 0.17692711040526077
0.2508762025812262 0.2931962674668909
0.3563748899982853 0.14106830087538583
0.3173539368234162 0.34325610433763537
0.14911578223327657 0.08638771149523651
0.6694443572049446 0.3122808881035655
0.2507596364442934 0.0665035150545529
0.1094928695277137 0.19654378737898948
0.17230770828556108 0.2120099117800872
0.19171507885504105 0.789289987905884
0.3291374795000069 0.23606029919622584
0.32025899590243495 0.6328710564679515
0.045679306545751704 0.08738366017425779
0.2741144087992766 0.4365447276125854
0.12490223426383677 0.09365441951086186
0.1322626926225931 0.4675885936580529
0.5917038439078196 0.34469119049824765
0.21517524782748873 0.13678134815159262
0.020523438970489496 0.2741860117278501
0.20182838057892075 0.26186745191336364
0.1751710409362477 0.18270724653619688
0.268107863746678 0.1771812843287595
0.3830480235376608 0.14313051750691444
0.0985444171863184 0.21416448394571994
0.3671320159114142 0.1795647744951405
0.23698288860417757 0.2442971783671073
0.31256947421078135 0.44609874627647894
0.3688705715024434 0.21263926053102225
0.5844389634262807 0.286220361442414
0.16164215134228158 0.3890295841155758
0.2436580403649696 0.278880577551967
0.28033267677139817 0.21783160175242103
0.4592815337474876 0.13296868010129273
0.17426113492819964 0.13695143725745004
0.20987639506591152 0.4732055740821872
0.11356687100991374 0.03768766113184966
0.13473684334465422 0.44966995330541376
0.3762034955726774 0.377850835801864
0.34544863552498767 0.17177039613740175
0.54091035324063 0.6171509761886212
0.5638243428961595 0.7226454811917226
0.22263583925237987 0.40706161414264924
0.31861190571984116 0.4110327126483557
0.2282813181308561 0.09798701491388402
0.4029262324174248 0.3149784684126866
0.19425279163749012 0.22481717001309498
0.330848761780635 0.45250163556205775
0.4121552994394269 0.3402261258618169
0.18246820476781775 0.2794954888162136
0.298359127754709 0.4041600186891435
0.47972983560432314 0.32903947999149524
0.15688014035308703 0.22850161005048528
0.20493533835394837 0.20027437598008688
0.1847015442344381 0.19274688757973193
0.3638861188632097 0.6696278068757463
0.1667824850435208 0.29307640647739064
0.0652211307803886 0.11074613723323325
0.028661177419349818 0.041444048945752564
0.23185506688397725 0.24779911326422546
0.003990838198953941 0.05356014336830147
0.226896872604223 0.4229500686527363
0.22047122579204181 0.07561973282802836
0.2137407608439581 0.1871099010469797
0.5470437853455838 0.6497825655316837
0.5847666529410814 0.5818105439074029
0.44422107001952466 0.2487506854343747
0.33743920452015924 0.09701831061142073
0.19773669257451065 0.30493805993150425
0.15236331289797253 0.05213613886945594
0.5428746466955843 0.4393011758007603
0.33273479218658036 0.31725639248614534
0.18642029935875518 0.2680428075021351
0.17914053333594937 0.34171734880136984
0.3259858396759451 0.31171535199368705
0.12629440405524814 0.04060455976175159
0.4362160584167723 0.2591939921224786
0.32959198929333994 0.23178523173866297
0.5582743327245304 0.3573615791747056
0.34467936116819337 0.09407701282163981
0.23776351390523864 0.252983123386335
0.21792356248363698 0.2181640879164792
0.31344321905035566 0.3129175828776984
0.3056029581819292 0.2980761403740591
0.23011735508420542 0.557216040323193
0.4812776714314102 0.059489310729045
0.03972381901110353 0.04974354667036202
0.3221017466075933 0.5452151221600849
0.16288384130598962 0.18855515612281717
0.35937098028886233 0.13088254864436363
0.27302715874627526 0.38929603098434934
0.39641238807234797 0.5141233699412147
0.044091768171365404 0.21555415358837526
0.22572460091669533 0.4228276669152684
0.4639270164533258 0.5530921910634924
0.3112902333892174 0.3094416212761571
0.3314858569969422 0.15876456082025422
0.3043556990182736 0.5055081650652836
0.33741722576791333 0.4495285842331605
0.24515391914849674 0.519917408920365
0.1842502836222867 0.14843241071475471
0.053443067745803347 0.054319918453342275
0.1511516056496521 0.1771773381662574
0.16691018875746777 0.23085740008787978
0.4383769726917199 0.3174067739396605
0.16027282826846986 0.07184406452687708
0.4439313568680181 0.42639347757500673
0.13925611247910688 0.17319488779089265
0.10856532506434498 0.07793018343834911
0.10062198407423129 0.10026837853975341
0.06194678023900743 0.121979287388773
0.255728204423298 0.7074333534359668
0.19299829207980987 0.3739727610603954
0.20652202937598804 0.23772160347173196
0.15376000526544162 0.3307465186744211
0.1862855488779566 0.2661680351500904
0.33297587217499663 0.1941817025718158
0.1599453468143877 0.22632986476378567
0.25108911578462234 0.13723893705708276
0.5029602981671331 0.2627646478711065
0.4539115508997156 0.37752464375597256
0.237640231196427 0.37908134570899404
0.2712347204706443 0.4052522956844635
0.37895134079903614 0.5624307891345798
0.43959854989709085 0.4605117315433613
0.4017901547605134 0.3977690479054161
0.18980665956277784 0.26987238555518894
0.17057170772875674 0.11568613930737592
0.3952812204615188 0.22490030886052895
0.18922834153997267 0.31271847469860875
0.1718587421729931 0.20871141270289237
0.39962020862029135 0.2996286605288158
0.2496533017385235 0.2607465821427228
0.44386946344194383 0.24602222629520856
0.1604800589774337 0.30126060830265367
0.06383967182835927 0.0699002005444168
0.5391623197170502 0.1667167008700605
0.21862907266788592 0.18417417556472868
0.12745403206723976 0.1755208355789405
0.25164803329158875 0.3069898494352934
0.05246389756532268 0.15692351449403227
0.0986190413760915 0.27195969446041574
0.2537048045548009 0.20540553952913973
0.28933061161171264 0.433496498894058
0.2776181152115034 0.2481318837859252
0.0685393937587422 0.10967176428932901
0.23661110464169507 0.16886558834851448


==> DataFigure/GaussianDROWithoutDependence_ExpectedCost.dat <==
0.0001 26469.604072257105
0.00015848931924611142 26497.9312676092
0.00025118864315095795 26543.93638020578
0.0003981071705534973 26619.40820763683
0.000630957344480193 26751.429805365806
0.001 26972.669056034454
0.001584893192461114 27236.113622516816
0.0025118864315095794 27562.516469626593
0.003981071705534973 27706.81599166298
0.00630957344480193 27945.207837721347
0.01 28294.82477707421
0.015848931924611134 28721.92520940007
0.025118864315095794 29051.020539767476
0.039810717055349734 29029.78252675765
0.06309573444801933 28998.705496701066
0.1 28998.70549670107
0.15848931924611132 28998.705496701066
0.251188643150958 28998.705496701066
0.3981071705534972 28998.705496701066
0.6309573444801932 28985.77921648642
1.0 28985.77921648642
1.5848931924611136 28985.77921648641
2.51188643150958 28985.779216486415
3.9810717055349722 28985.779216486422
6.309573444801933 28985.779216486415
10.0 28985.77921648641


==> DataFigure/GaussianKnownMarginal_ExpectedCost.dat <==
0.0001 26422.10004383126
0.00015848931924611142 26422.100043831255
0.00025118864315095795 26422.100043831255
0.0003981071705534973 26422.100043831255
0.000630957344480193 26422.10004383125
0.001 26422.100043831255
0.001584893192461114 26422.100043831262
0.0025118864315095794 26422.100043831255
0.003981071705534973 26422.100043831255
0.00630957344480193 26422.10004383125
0.01 26422.10004383126
0.015848931924611134 26422.10004383125
0.025118864315095794 26422.10004383126
0.039810717055349734 26422.10004383126
0.06309573444801933 26422.10004383125
0.1 26422.10004383126
0.15848931924611132 26422.10004406126
0.251188643150958 26422.100043831262
0.3981071705534972 26422.100043831255
0.6309573444801932 26422.100044748033
1.0 26422.10004395855
1.5848931924611136 26422.100044149174
2.51188643150958 26422.100045427575
3.9810717055349722 26422.100044856295
6.309573444801933 26422.100044011546
10.0 26422.10004599818


==> DataFigure/GaussianLinearDependence_ExpectedCost.dat <==
0.001584893192461114 29304.790451872308
0.0025118864315095794 26664.825596354945
0.003981071705534973 27121.433984520867
0.00630957344480193 27781.949189918258
0.01 28677.490696261164
0.015848931924611134 28946.57108829423
0.025118864315095794 29222.004040028893
0.039810717055349734 29537.263698159248
0.06309573444801933 29863.28266606696
0.1 30016.47940138402
0.15848931924611132 30016.678859597596
0.251188643150958 30016.679180068208
0.3981071705534972 30016.679010043805
0.6309573444801932 30016.67944817256
1.0 30016.678961544356
1.5848931924611136 30016.67893040856
2.51188643150958 30016.678792900977
3.9810717055349722 30016.678830165707
6.309573444801933 30016.67887511763
10.0 30016.67869834851


==> DataFigure/IndependentCopula.dat <==
0.0 0.0 0.0
0.01 0.0 0.0
0.02 0.0 0.0
0.03 0.0 0.0
0.04 0.0 0.0
0.05 0.0 0.0
0.06 0.0 0.0
0.07 0.0 0.0
0.08 0.0 0.0
0.09 0.0 0.0
0.1 0.0 0.0
0.11 0.0 0.0
0.12 0.0 0.0
0.13 0.0 0.0
0.14 0.0 0.0
0.15 0.0 0.0
0.16 0.0 0.0
0.17 0.0 0.0
0.18 0.0 0.0
0.19 0.0 0.0
0.2 0.0 0.0
0.21 0.0 0.0
0.22 0.0 0.0
0.23 0.0 0.0
0.24 0.0 0.0
0.25 0.0 0.0
0.26 0.0 0.0
0.27 0.0 0.0
0.28 0.0 0.0
0.29 0.0 0.0
0.3 0.0 0.0
0.31 0.0 0.0
0.32 0.0 0.0
0.33 0.0 0.0
0.34 0.0 0.0
0.35 0.0 0.0
0.36 0.0 0.0
0.37 0.0 0.0
0.38 0.0 0.0
0.39 0.0 0.0
0.4 0.0 0.0
0.41 0.0 0.0
0.42 0.0 0.0
0.43 0.0 0.0
0.44 0.0 0.0
0.45 0.0 0.0
0.46 0.0 0.0
0.47 0.0 0.0
0.48 0.0 0.0
0.49 0.0 0.0
0.5 0.0 0.0
0.51 0.0 0.0
0.52 0.0 0.0
0.53 0.0 0.0
0.54 0.0 0.0
0.55 0.0 0.0
0.56 0.0 0.0
0.57 0.0 0.0
0.58 0.0 0.0
0.59 0.0 0.0
0.6 0.0 0.0
0.61 0.0 0.0
0.62 0.0 0.0
0.63 0.0 0.0
0.64 0.0 0.0
0.65 0.0 0.0
0.66 0.0 0.0
0.67 0.0 0.0
0.68 0.0 0.0
0.69 0.0 0.0
0.7 0.0 0.0
0.71 0.0 0.0
0.72 0.0 0.0
0.73 0.0 0.0
0.74 0.0 0.0
0.75 0.0 0.0
0.76 0.0 0.0
0.77 0.0 0.0
0.78 0.0 0.0
0.79 0.0 0.0
0.8 0.0 0.0
0.81 0.0 0.0
0.82 0.0 0.0
0.83 0.0 0.0
0.84 0.0 0.0
0.85 0.0 0.0
0.86 0.0 0.0
0.87 0.0 0.0
0.88 0.0 0.0
0.89 0.0 0.0
0.9 0.0 0.0
0.91 0.0 0.0
0.92 0.0 0.0
0.93 0.0 0.0
0.94 0.0 0.0
0.95 0.0 0.0
0.96 0.0 0.0
0.97 0.0 0.0
0.98 0.0 0.0
0.99 0.0 0.0
1.0 0.0 0.0
0.0 0.01 0.0
0.01 0.01 0.0001
0.02 0.01 0.0002
0.03 0.01 0.0003
0.04 0.01 0.0004
0.05 0.01 0.0005
0.06 0.01 0.0006
0.07 0.01 0.0007000000000000001
0.08 0.01 0.0008
0.09 0.01 0.0009
0.1 0.01 0.001
0.11 0.01 0.0011
0.12 0.01 0.0012
0.13 0.01 0.0013000000000000002
0.14 0.01 0.0014000000000000002
0.15 0.01 0.0015
0.16 0.01 0.0016
0.17 0.01 0.0017000000000000001
0.18 0.01 0.0018
0.19 0.01 0.0019
0.2 0.01 0.002
0.21 0.01 0.0021
0.22 0.01 0.0022
0.23 0.01 0.0023
0.24 0.01 0.0024
0.25 0.01 0.0025
0.26 0.01 0.0026000000000000003
0.27 0.01 0.0027
0.28 0.01 0.0028000000000000004
0.29 0.01 0.0029
0.3 0.01 0.003
0.31 0.01 0.0031
0.32 0.01 0.0032
0.33 0.01 0.0033000000000000004
0.34 0.01 0.0034000000000000002
0.35 0.01 0.0034999999999999996
0.36 0.01 0.0036
0.37 0.01 0.0037
0.38 0.01 0.0038
0.39 0.01 0.0039000000000000003
0.4 0.01 0.004
0.41 0.01 0.0040999999999999995
0.42 0.01 0.0042
0.43 0.01 0.0043
0.44 0.01 0.0044
0.45 0.01 0.0045000000000000005
0.46 0.01 0.0046
0.47 0.01 0.0047
0.48 0.01 0.0048
0.49 0.01 0.0049
0.5 0.01 0.005
0.51 0.01 0.0051
0.52 0.01 0.005200000000000001
0.53 0.01 0.0053
0.54 0.01 0.0054
0.55 0.01 0.0055000000000000005
0.56 0.01 0.005600000000000001
0.57 0.01 0.005699999999999999
0.58 0.01 0.0058
0.59 0.01 0.0059
0.6 0.01 0.006
0.61 0.01 0.0061
0.62 0.01 0.0062
0.63 0.01 0.0063
0.64 0.01 0.0064
0.65 0.01 0.006500000000000001
0.66 0.01 0.006600000000000001
0.67 0.01 0.0067
0.68 0.01 0.0068000000000000005
0.69 0.01 0.0069
0.7 0.01 0.006999999999999999
0.71 0.01 0.0070999999999999995
0.72 0.01 0.0072
0.73 0.01 0.0073
0.74 0.01 0.0074
0.75 0.01 0.0075
0.76 0.01 0.0076
0.77 0.01 0.0077
0.78 0.01 0.0078000000000000005
0.79 0.01 0.0079
0.8 0.01 0.008
0.81 0.01 0.008100000000000001
0.82 0.01 0.008199999999999999
0.83 0.01 0.0083
0.84 0.01 0.0084
0.85 0.01 0.0085
0.86 0.01 0.0086
0.87 0.01 0.0087
0.88 0.01 0.0088
0.89 0.01 0.0089
0.9 0.01 0.009000000000000001
0.91 0.01 0.0091
0.92 0.01 0.0092
0.93 0.01 0.009300000000000001
0.94 0.01 0.0094
0.95 0.01 0.0095
0.96 0.01 0.0096
0.97 0.01 0.0097
0.98 0.01 0.0098
0.99 0.01 0.0099
1.0 0.01 0.01
0.0 0.02 0.0
0.01 0.02 0.0002
0.02 0.02 0.0004
0.03 0.02 0.0006
0.04 0.02 0.0008
0.05 0.02 0.001
0.06 0.02 0.0012
0.07 0.02 0.0014000000000000002
0.08 0.02 0.0016
0.09 0.02 0.0018
0.1 0.02 0.002
0.11 0.02 0.0022
0.12 0.02 0.0024
0.13 0.02 0.0026000000000000003
0.14 0.02 0.0028000000000000004
0.15 0.02 0.003
0.16 0.02 0.0032
0.17 0.02 0.0034000000000000002
0.18 0.02 0.0036
0.19 0.02 0.0038
0.2 0.02 0.004
0.21 0.02 0.0042
0.22 0.02 0.0044
0.23 0.02 0.0046
0.24 0.02 0.0048
0.25 0.02 0.005
0.26 0.02 0.005200000000000001
0.27 0.02 0.0054
0.28 0.02 0.005600000000000001
0.29 0.02 0.0058
0.3 0.02 0.006
0.31 0.02 0.0062
0.32 0.02 0.0064
0.33 0.02 0.006600000000000001
0.34 0.02 0.0068000000000000005
0.35 0.02 0.006999999999999999
0.36 0.02 0.0072
0.37 0.02 0.0074
0.38 0.02 0.0076
0.39 0.02 0.0078000000000000005
0.4 0.02 0.008
0.41 0.02 0.008199999999999999
0.42 0.02 0.0084
0.43 0.02 0.0086
0.44 0.02 0.0088
0.45 0.02 0.009000000000000001
0.46 0.02 0.0092
0.47 0.02 0.0094
0.48 0.02 0.0096
0.49 0.02 0.0098
0.5 0.02 0.01
0.51 0.02 0.0102
0.52 0.02 0.010400000000000001
0.53 0.02 0.0106
0.54 0.02 0.0108
0.55 0.02 0.011000000000000001
0.56 0.02 0.011200000000000002
0.57 0.02 0.011399999999999999
0.58 0.02 0.0116
0.59 0.02 0.0118
0.6 0.02 0.012
0.61 0.02 0.0122
0.62 0.02 0.0124
0.63 0.02 0.0126
0.64 0.02 0.0128
0.65 0.02 0.013000000000000001
0.66 0.02 0.013200000000000002
0.67 0.02 0.0134
0.68 0.02 0.013600000000000001
0.69 0.02 0.0138
0.7 0.02 0.013999999999999999
0.71 0.02 0.014199999999999999
0.72 0.02 0.0144
0.73 0.02 0.0146
0.74 0.02 0.0148
0.75 0.02 0.015
0.76 0.02 0.0152
0.77 0.02 0.0154
0.78 0.02 0.015600000000000001
0.79 0.02 0.0158
0.8 0.02 0.016
0.81 0.02 0.016200000000000003
0.82 0.02 0.016399999999999998
0.83 0.02 0.0166
0.84 0.02 0.0168
0.85 0.02 0.017
0.86 0.02 0.0172
0.87 0.02 0.0174
0.88 0.02 0.0176
0.89 0.02 0.0178
0.9 0.02 0.018000000000000002
0.91 0.02 0.0182
0.92 0.02 0.0184
0.93 0.02 0.018600000000000002
0.94 0.02 0.0188
0.95 0.02 0.019
0.96 0.02 0.0192
0.97 0.02 0.0194
0.98 0.02 0.0196
0.99 0.02 0.0198
1.0 0.02 0.02
0.0 0.03 0.0
0.01 0.03 0.0003
0.02 0.03 0.0006
0.03 0.03 0.0009
0.04 0.03 0.0012
0.05 0.03 0.0015
0.06 0.03 0.0018
0.07 0.03 0.0021000000000000003
0.08 0.03 0.0024
0.09 0.03 0.0026999999999999997
0.1 0.03 0.003
0.11 0.03 0.0033
0.12 0.03 0.0036
0.13 0.03 0.0039
0.14 0.03 0.004200000000000001
0.15 0.03 0.0045
0.16 0.03 0.0048
0.17 0.03 0.0051
0.18 0.03 0.005399999999999999
0.19 0.03 0.0057
0.2 0.03 0.006
0.21 0.03 0.006299999999999999
0.22 0.03 0.0066
0.23 0.03 0.0069
0.24 0.03 0.0072
0.25 0.03 0.0075
0.26 0.03 0.0078
0.27 0.03 0.0081
0.28 0.03 0.008400000000000001
0.29 0.03 0.0087
0.3 0.03 0.009
0.31 0.03 0.0093
0.32 0.03 0.0096
0.33 0.03 0.0099
0.34 0.03 0.0102
0.35 0.03 0.010499999999999999
0.36 0.03 0.010799999999999999
0.37 0.03 0.011099999999999999
0.38 0.03 0.0114
0.39 0.03 0.0117
0.4 0.03 0.012
0.41 0.03 0.012299999999999998
0.42 0.03 0.012599999999999998
0.43 0.03 0.0129
0.44 0.03 0.0132
0.45 0.03 0.0135
0.46 0.03 0.0138
0.47 0.03 0.014099999999999998
0.48 0.03 0.0144
0.49 0.03 0.0147
0.5 0.03 0.015
0.51 0.03 0.0153
0.52 0.03 0.0156
0.53 0.03 0.0159
0.54 0.03 0.0162
0.55 0.03 0.0165
0.56 0.03 0.016800000000000002
0.57 0.03 0.017099999999999997
0.58 0.03 0.0174
0.59 0.03 0.017699999999999997
0.6 0.03 0.018
0.61 0.03 0.0183
0.62 0.03 0.0186
0.63 0.03 0.0189
0.64 0.03 0.0192
0.65 0.03 0.0195
0.66 0.03 0.0198
0.67 0.03 0.0201
0.68 0.03 0.0204
0.69 0.03 0.020699999999999996
0.7 0.03 0.020999999999999998
0.71 0.03 0.0213
0.72 0.03 0.021599999999999998
0.73 0.03 0.0219
0.74 0.03 0.022199999999999998
0.75 0.03 0.0225
0.76 0.03 0.0228
0.77 0.03 0.0231
0.78 0.03 0.0234
0.79 0.03 0.0237
0.8 0.03 0.024
0.81 0.03 0.024300000000000002
0.82 0.03 0.024599999999999997
0.83 0.03 0.0249
0.84 0.03 0.025199999999999997
0.85 0.03 0.0255
0.86 0.03 0.0258
0.87 0.03 0.026099999999999998
0.88 0.03 0.0264
0.89 0.03 0.026699999999999998
0.9 0.03 0.027
0.91 0.03 0.0273
0.92 0.03 0.0276
0.93 0.03 0.0279
0.94 0.03 0.028199999999999996
0.95 0.03 0.028499999999999998
0.96 0.03 0.0288
0.97 0.03 0.029099999999999997
0.98 0.03 0.0294
0.99 0.03 0.029699999999999997
1.0 0.03 0.03
0.0 0.04 0.0
0.01 0.04 0.0004
0.02 0.04 0.0008
0.03 0.04 0.0012
0.04 0.04 0.0016
0.05 0.04 0.002
0.06 0.04 0.0024
0.07 0.04 0.0028000000000000004
0.08 0.04 0.0032
0.09 0.04 0.0036
0.1 0.04 0.004
0.11 0.04 0.0044
0.12 0.04 0.0048
0.13 0.04 0.005200000000000001
0.14 0.04 0.005600000000000001
0.15 0.04 0.006
0.16 0.04 0.0064
0.17 0.04 0.0068000000000000005
0.18 0.04 0.0072
0.19 0.04 0.0076
0.2 0.04 0.008
0.21 0.04 0.0084
0.22 0.04 0.0088
0.23 0.04 0.0092
0.24 0.04 0.0096
0.25 0.04 0.01
0.26 0.04 0.010400000000000001
0.27 0.04 0.0108
0.28 0.04 0.011200000000000002
0.29 0.04 0.0116
0.3 0.04 0.012
0.31 0.04 0.0124
0.32 0.04 0.0128
0.33 0.04 0.013200000000000002
0.34 0.04 0.013600000000000001
0.35 0.04 0.013999999999999999
0.36 0.04 0.0144
0.37 0.04 0.0148
0.38 0.04 0.0152
0.39 0.04 0.015600000000000001
0.4 0.04 0.016
0.41 0.04 0.016399999999999998
0.42 0.04 0.0168
0.43 0.04 0.0172
0.44 0.04 0.0176
0.45 0.04 0.018000000000000002
0.46 0.04 0.0184
0.47 0.04 0.0188
0.48 0.04 0.0192
0.49 0.04 0.0196
0.5 0.04 0.02
0.51 0.04 0.0204
0.52 0.04 0.020800000000000003
0.53 0.04 0.0212
0.54 0.04 0.0216
0.55 0.04 0.022000000000000002
0.56 0.04 0.022400000000000003
0.57 0.04 0.022799999999999997
0.58 0.04 0.0232
0.59 0.04 0.0236
0.6 0.04 0.024
0.61 0.04 0.0244
0.62 0.04 0.0248
0.63 0.04 0.0252
0.64 0.04 0.0256
0.65 0.04 0.026000000000000002
0.66 0.04 0.026400000000000003
0.67 0.04 0.0268
0.68 0.04 0.027200000000000002
0.69 0.04 0.0276
0.7 0.04 0.027999999999999997
0.71 0.04 0.028399999999999998
0.72 0.04 0.0288
0.73 0.04 0.0292
0.74 0.04 0.0296
0.75 0.04 0.03
0.76 0.04 0.0304
0.77 0.04 0.0308
0.78 0.04 0.031200000000000002
0.79 0.04 0.0316
0.8 0.04 0.032
0.81 0.04 0.032400000000000005
0.82 0.04 0.032799999999999996
0.83 0.04 0.0332
0.84 0.04 0.0336
0.85 0.04 0.034
0.86 0.04 0.0344
0.87 0.04 0.0348
0.88 0.04 0.0352
0.89 0.04 0.0356
0.9 0.04 0.036000000000000004
0.91 0.04 0.0364
0.92 0.04 0.0368
0.93 0.04 0.037200000000000004
0.94 0.04 0.0376
0.95 0.04 0.038
0.96 0.04 0.0384
0.97 0.04 0.0388
0.98 0.04 0.0392
0.99 0.04 0.0396
1.0 0.04 0.04
0.0 0.05 0.0
0.01 0.05 0.0005
0.02 0.05 0.001
0.03 0.05 0.0015
0.04 0.05 0.002
0.05 0.05 0.0025000000000000005
0.06 0.05 0.003
0.07 0.05 0.0035000000000000005
0.08 0.05 0.004
0.09 0.05 0.0045
0.1 0.05 0.005000000000000001
0.11 0.05 0.0055000000000000005
0.12 0.05 0.006
0.13 0.05 0.006500000000000001
0.14 0.05 0.007000000000000001
0.15 0.05 0.0075
0.16 0.05 0.008
0.17 0.05 0.0085
0.18 0.05 0.009
0.19 0.05 0.009500000000000001
0.2 0.05 0.010000000000000002
0.21 0.05 0.0105
0.22 0.05 0.011000000000000001
0.23 0.05 0.011500000000000002
0.24 0.05 0.012
0.25 0.05 0.0125
0.26 0.05 0.013000000000000001
0.27 0.05 0.013500000000000002
0.28 0.05 0.014000000000000002
0.29 0.05 0.014499999999999999
0.3 0.05 0.015
0.31 0.05 0.0155
0.32 0.05 0.016
0.33 0.05 0.0165
0.34 0.05 0.017
0.35 0.05 0.017499999999999998
0.36 0.05 0.018
0.37 0.05 0.0185
0.38 0.05 0.019000000000000003
0.39 0.05 0.019500000000000003
0.4 0.05 0.020000000000000004
0.41 0.05 0.0205
0.42 0.05 0.021
0.43 0.05 0.021500000000000002
0.44 0.05 0.022000000000000002
0.45 0.05 0.022500000000000003
0.46 0.05 0.023000000000000003
0.47 0.05 0.0235
0.48 0.05 0.024
0.49 0.05 0.0245
0.5 0.05 0.025
0.51 0.05 0.025500000000000002
0.52 0.05 0.026000000000000002
0.53 0.05 0.026500000000000003
0.54 0.05 0.027000000000000003
0.55 0.05 0.027500000000000004
0.56 0.05 0.028000000000000004
0.57 0.05 0.028499999999999998
0.58 0.05 0.028999999999999998
0.59 0.05 0.0295
0.6 0.05 0.03
0.61 0.05 0.0305
0.62 0.05 0.031
0.63 0.05 0.0315
0.64 0.05 0.032
0.65 0.05 0.0325
0.66 0.05 0.033
0.67 0.05 0.0335
0.68 0.05 0.034
0.69 0.05 0.034499999999999996
0.7 0.05 0.034999999999999996
0.71 0.05 0.0355
0.72 0.05 0.036
0.73 0.05 0.0365
0.74 0.05 0.037
0.75 0.05 0.037500000000000006
0.76 0.05 0.038000000000000006
0.77 0.05 0.038500000000000006
0.78 0.05 0.03900000000000001
0.79 0.05 0.03950000000000001
0.8 0.05 0.04000000000000001
0.81 0.05 0.04050000000000001
0.82 0.05 0.041
0.83 0.05 0.0415
0.84 0.05 0.042
0.85 0.05 0.0425
0.86 0.05 0.043000000000000003
0.87 0.05 0.043500000000000004
0.88 0.05 0.044000000000000004
0.89 0.05 0.044500000000000005
0.9 0.05 0.045000000000000005
0.91 0.05 0.045500000000000006
0.92 0.05 0.046000000000000006
0.93 0.05 0.04650000000000001
0.94 0.05 0.047
0.95 0.05 0.0475
0.96 0.05 0.048
0.97 0.05 0.0485
0.98 0.05 0.049
0.99 0.05 0.0495
1.0 0.05 0.05
0.0 0.06 0.0
0.01 0.06 0.0006
0.02 0.06 0.0012
0.03 0.06 0.0018
0.04 0.06 0.0024
0.05 0.06 0.003
0.06 0.06 0.0036
0.07 0.06 0.004200000000000001
0.08 0.06 0.0048
0.09 0.06 0.005399999999999999
0.1 0.06 0.006
0.11 0.06 0.0066
0.12 0.06 0.0072
0.13 0.06 0.0078
0.14 0.06 0.008400000000000001
0.15 0.06 0.009
0.16 0.06 0.0096
0.17 0.06 0.0102
0.18 0.06 0.010799999999999999
0.19 0.06 0.0114
0.2 0.06 0.012
0.21 0.06 0.012599999999999998
0.22 0.06 0.0132
0.23 0.06 0.0138
0.24 0.06 0.0144
0.25 0.06 0.015
0.26 0.06 0.0156
0.27 0.06 0.0162
0.28 0.06 0.016800000000000002
0.29 0.06 0.0174
0.3 0.06 0.018
0.31 0.06 0.0186
0.32 0.06 0.0192
0.33 0.06 0.0198
0.34 0.06 0.0204
0.35 0.06 0.020999999999999998
0.36 0.06 0.021599999999999998
0.37 0.06 0.022199999999999998
0.38 0.06 0.0228
0.39 0.06 0.0234
0.4 0.06 0.024
0.41 0.06 0.024599999999999997
0.42 0.06 0.025199999999999997
0.43 0.06 0.0258
0.44 0.06 0.0264
0.45 0.06 0.027
0.46 0.06 0.0276
0.47 0.06 0.028199999999999996
0.48 0.06 0.0288
0.49 0.06 0.0294
0.5 0.06 0.03
0.51 0.06 0.0306
0.52 0.06 0.0312
0.53 0.06 0.0318
0.54 0.06 0.0324
0.55 0.06 0.033
0.56 0.06 0.033600000000000005
0.57 0.06 0.034199999999999994
0.58 0.06 0.0348
0.59 0.06 0.035399999999999994
0.6 0.06 0.036
0.61 0.06 0.0366
0.62 0.06 0.0372
0.63 0.06 0.0378
0.64 0.06 0.0384
0.65 0.06 0.039
0.66 0.06 0.0396
0.67 0.06 0.0402
0.68 0.06 0.0408
0.69 0.06 0.04139999999999999
0.7 0.06 0.041999999999999996
0.71 0.06 0.0426
0.72 0.06 0.043199999999999995
0.73 0.06 0.0438
0.74 0.06 0.044399999999999995
0.75 0.06 0.045
0.76 0.06 0.0456
0.77 0.06 0.0462
0.78 0.06 0.0468
0.79 0.06 0.0474
0.8 0.06 0.048
0.81 0.06 0.048600000000000004
0.82 0.06 0.049199999999999994
0.83 0.06 0.0498
0.84 0.06 0.05039999999999999
0.85 0.06 0.051
0.86 0.06 0.0516
0.87 0.06 0.052199999999999996
0.88 0.06 0.0528
0.89 0.06 0.053399999999999996
0.9 0.06 0.054
0.91 0.06 0.0546
0.92 0.06 0.0552
0.93 0.06 0.0558
0.94 0.06 0.05639999999999999
0.95 0.06 0.056999999999999995
0.96 0.06 0.0576
0.97 0.06 0.058199999999999995
0.98 0.06 0.0588
0.99 0.06 0.059399999999999994
1.0 0.06 0.06
0.0 0.07 0.0
0.01 0.07 0.0007000000000000001
0.02 0.07 0.0014000000000000002
0.03 0.07 0.0021000000000000003
0.04 0.07 0.0028000000000000004
0.05 0.07 0.0035000000000000005
0.06 0.07 0.004200000000000001
0.07 0.07 0.004900000000000001
0.08 0.07 0.005600000000000001
0.09 0.07 0.0063
0.1 0.07 0.007000000000000001
0.11 0.07 0.007700000000000001
0.12 0.07 0.008400000000000001
0.13 0.07 0.0091
0.14 0.07 0.009800000000000001
0.15 0.07 0.0105
0.16 0.07 0.011200000000000002
0.17 0.07 0.011900000000000003
0.18 0.07 0.0126
0.19 0.07 0.013300000000000001
0.2 0.07 0.014000000000000002
0.21 0.07 0.014700000000000001
0.22 0.07 0.015400000000000002
0.23 0.07 0.016100000000000003
0.24 0.07 0.016800000000000002
0.25 0.07 0.0175
0.26 0.07 0.0182
0.27 0.07 0.018900000000000004
0.28 0.07 0.019600000000000003
0.29 0.07 0.020300000000000002
0.3 0.07 0.021
0.31 0.07 0.0217
0.32 0.07 0.022400000000000003
0.33 0.07 0.023100000000000002
0.34 0.07 0.023800000000000005
0.35 0.07 0.0245
0.36 0.07 0.0252
0.37 0.07 0.025900000000000003
0.38 0.07 0.026600000000000002
0.39 0.07 0.027300000000000005
0.4 0.07 0.028000000000000004
0.41 0.07 0.0287
0.42 0.07 0.029400000000000003
0.43 0.07 0.030100000000000002
0.44 0.07 0.030800000000000004
0.45 0.07 0.03150000000000001
0.46 0.07 0.032200000000000006
0.47 0.07 0.0329
0.48 0.07 0.033600000000000005
0.49 0.07 0.034300000000000004
0.5 0.07 0.035
0.51 0.07 0.0357
0.52 0.07 0.0364
0.53 0.07 0.03710000000000001
0.54 0.07 0.03780000000000001
0.55 0.07 0.038500000000000006
0.56 0.07 0.039200000000000006
0.57 0.07 0.0399
0.58 0.07 0.040600000000000004
0.59 0.07 0.0413
0.6 0.07 0.042
0.61 0.07 0.0427
0.62 0.07 0.0434
0.63 0.07 0.04410000000000001
0.64 0.07 0.044800000000000006
0.65 0.07 0.045500000000000006
0.66 0.07 0.046200000000000005
0.67 0.07 0.046900000000000004
0.68 0.07 0.04760000000000001
0.69 0.07 0.0483
0.7 0.07 0.049
0.71 0.07 0.0497
0.72 0.07 0.0504
0.73 0.07 0.051100000000000007
0.74 0.07 0.051800000000000006
0.75 0.07 0.052500000000000005
0.76 0.07 0.053200000000000004
0.77 0.07 0.0539
0.78 0.07 0.05460000000000001
0.79 0.07 0.05530000000000001
0.8 0.07 0.05600000000000001
0.81 0.07 0.05670000000000001
0.82 0.07 0.0574
0.83 0.07 0.058100000000000006
0.84 0.07 0.058800000000000005
0.85 0.07 0.059500000000000004
0.86 0.07 0.060200000000000004
0.87 0.07 0.0609
0.88 0.07 0.06160000000000001
0.89 0.07 0.06230000000000001
0.9 0.07 0.06300000000000001
0.91 0.07 0.0637
0.92 0.07 0.06440000000000001
0.93 0.07 0.0651
0.94 0.07 0.0658
0.95 0.07 0.0665
0.96 0.07 0.06720000000000001
0.97 0.07 0.0679
0.98 0.07 0.06860000000000001
0.99 0.07 0.0693
1.0 0.07 0.07
0.0 0.08 0.0
0.01 0.08 0.0008
0.02 0.08 0.0016
0.03 0.08 0.0024
0.04 0.08 0.0032
0.05 0.08 0.004
0.06 0.08 0.0048
0.07 0.08 0.005600000000000001
0.08 0.08 0.0064
0.09 0.08 0.0072
0.1 0.08 0.008
0.11 0.08 0.0088
0.12 0.08 0.0096
0.13 0.08 0.010400000000000001
0.14 0.08 0.011200000000000002
0.15 0.08 0.012
0.16 0.08 0.0128
0.17 0.08 0.013600000000000001
0.18 0.08 0.0144
0.19 0.08 0.0152
0.2 0.08 0.016
0.21 0.08 0.0168
0.22 0.08 0.0176
0.23 0.08 0.0184
0.24 0.08 0.0192
0.25 0.08 0.02
0.26 0.08 0.020800000000000003
0.27 0.08 0.0216
0.28 0.08 0.022400000000000003
0.29 0.08 0.0232
0.3 0.08 0.024
0.31 0.08 0.0248
0.32 0.08 0.0256
0.33 0.08 0.026400000000000003
0.34 0.08 0.027200000000000002
0.35 0.08 0.027999999999999997
0.36 0.08 0.0288
0.37 0.08 0.0296
0.38 0.08 0.0304
0.39 0.08 0.031200000000000002
0.4 0.08 0.032
0.41 0.08 0.032799999999999996
0.42 0.08 0.0336
0.43 0.08 0.0344
0.44 0.08 0.0352
0.45 0.08 0.036000000000000004
0.46 0.08 0.0368
0.47 0.08 0.0376
0.48 0.08 0.0384
0.49 0.08 0.0392
0.5 0.08 0.04
0.51 0.08 0.0408
0.52 0.08 0.041600000000000005
0.53 0.08 0.0424
0.54 0.08 0.0432
0.55 0.08 0.044000000000000004
0.56 0.08 0.044800000000000006
0.57 0.08 0.045599999999999995
0.58 0.08 0.0464
0.59 0.08 0.0472
0.6 0.08 0.048
0.61 0.08 0.0488
0.62 0.08 0.0496
0.63 0.08 0.0504
0.64 0.08 0.0512
0.65 0.08 0.052000000000000005
0.66 0.08 0.05280000000000001
0.67 0.08 0.0536
0.68 0.08 0.054400000000000004
0.69 0.08 0.0552
0.7 0.08 0.055999999999999994
0.71 0.08 0.056799999999999996
0.72 0.08 0.0576
0.73 0.08 0.0584
0.74 0.08 0.0592
0.75 0.08 0.06
0.76 0.08 0.0608
0.77 0.08 0.0616
0.78 0.08 0.062400000000000004
0.79 0.08 0.0632
0.8 0.08 0.064
0.81 0.08 0.06480000000000001
0.82 0.08 0.06559999999999999
0.83 0.08 0.0664
0.84 0.08 0.0672
0.85 0.08 0.068
0.86 0.08 0.0688
0.87 0.08 0.0696
0.88 0.08 0.0704
0.89 0.08 0.0712
0.9 0.08 0.07200000000000001
0.91 0.08 0.0728
0.92 0.08 0.0736
0.93 0.08 0.07440000000000001
0.94 0.08 0.0752
0.95 0.08 0.076
0.96 0.08 0.0768
0.97 0.08 0.0776
0.98 0.08 0.0784
0.99 0.08 0.0792
1.0 0.08 0.08
0.0 0.09 0.0
0.01 0.09 0.0009
0.02 0.09 0.0018
0.03 0.09 0.0026999999999999997
0.04 0.09 0.0036
0.05 0.09 0.0045
0.06 0.09 0.005399999999999999
0.07 0.09 0.0063
0.08 0.09 0.0072
0.09 0.09 0.0081
0.1 0.09 0.009
0.11 0.09 0.009899999999999999
0.12 0.09 0.010799999999999999
0.13 0.09 0.0117
0.14 0.09 0.0126
0.15 0.09 0.0135
0.16 0.09 0.0144
0.17 0.09 0.015300000000000001
0.18 0.09 0.0162
0.19 0.09 0.0171
0.2 0.09 0.018
0.21 0.09 0.0189
0.22 0.09 0.019799999999999998
0.23 0.09 0.0207
0.24 0.09 0.021599999999999998
0.25 0.09 0.0225
0.26 0.09 0.0234
0.27 0.09 0.024300000000000002
0.28 0.09 0.0252
0.29 0.09 0.026099999999999998
0.3 0.09 0.027
0.31 0.09 0.027899999999999998
0.32 0.09 0.0288
0.33 0.09 0.0297
0.34 0.09 0.030600000000000002
0.35 0.09 0.0315
0.36 0.09 0.0324
0.37 0.09 0.033299999999999996
0.38 0.09 0.0342
0.39 0.09 0.0351
0.4 0.09 0.036
0.41 0.09 0.036899999999999995
0.42 0.09 0.0378
0.43 0.09 0.0387
0.44 0.09 0.039599999999999996
0.45 0.09 0.0405
0.46 0.09 0.0414
0.47 0.09 0.0423
0.48 0.09 0.043199999999999995
0.49 0.09 0.0441
0.5 0.09 0.045
0.51 0.09 0.045899999999999996
0.52 0.09 0.0468
0.53 0.09 0.0477
0.54 0.09 0.048600000000000004
0.55 0.09 0.0495
0.56 0.09 0.0504
0.57 0.09 0.05129999999999999
0.58 0.09 0.052199999999999996
0.59 0.09 0.053099999999999994
0.6 0.09 0.054
0.61 0.09 0.0549
0.62 0.09 0.055799999999999995
0.63 0.09 0.0567
0.64 0.09 0.0576
0.65 0.09 0.058499999999999996
0.66 0.09 0.0594
0.67 0.09 0.0603
0.68 0.09 0.061200000000000004
0.69 0.09 0.062099999999999995
0.7 0.09 0.063
0.71 0.09 0.0639
0.72 0.09 0.0648
0.73 0.09 0.0657
0.74 0.09 0.06659999999999999
0.75 0.09 0.0675
0.76 0.09 0.0684
0.77 0.09 0.0693
0.78 0.09 0.0702
0.79 0.09 0.0711
0.8 0.09 0.072
0.81 0.09 0.0729
0.82 0.09 0.07379999999999999
0.83 0.09 0.07469999999999999
0.84 0.09 0.0756
0.85 0.09 0.0765
0.86 0.09 0.0774
0.87 0.09 0.0783
0.88 0.09 0.07919999999999999
0.89 0.09 0.0801
0.9 0.09 0.081
0.91 0.09 0.0819
0.92 0.09 0.0828
0.93 0.09 0.0837
0.94 0.09 0.0846
0.95 0.09 0.08549999999999999
0.96 0.09 0.08639999999999999
0.97 0.09 0.08729999999999999
0.98 0.09 0.0882
0.99 0.09 0.0891
1.0 0.09 0.09
0.0 0.1 0.0
0.01 0.1 0.001
0.02 0.1 0.002
0.03 0.1 0.003
0.04 0.1 0.004
0.05 0.1 0.005000000000000001
0.06 0.1 0.006
0.07 0.1 0.007000000000000001
0.08 0.1 0.008
0.09 0.1 0.009
0.1 0.1 0.010000000000000002
0.11 0.1 0.011000000000000001
0.12 0.1 0.012
0.13 0.1 0.013000000000000001
0.14 0.1 0.014000000000000002
0.15 0.1 0.015
0.16 0.1 0.016
0.17 0.1 0.017
0.18 0.1 0.018
0.19 0.1 0.019000000000000003
0.2 0.1 0.020000000000000004
0.21 0.1 0.021
0.22 0.1 0.022000000000000002
0.23 0.1 0.023000000000000003
0.24 0.1 0.024
0.25 0.1 0.025
0.26 0.1 0.026000000000000002
0.27 0.1 0.027000000000000003
0.28 0.1 0.028000000000000004
0.29 0.1 0.028999999999999998
0.3 0.1 0.03
0.31 0.1 0.031
0.32 0.1 0.032
0.33 0.1 0.033
0.34 0.1 0.034
0.35 0.1 0.034999999999999996
0.36 0.1 0.036
0.37 0.1 0.037
0.38 0.1 0.038000000000000006
0.39 0.1 0.03900000000000001
0.4 0.1 0.04000000000000001
0.41 0.1 0.041
0.42 0.1 0.042
0.43 0.1 0.043000000000000003
0.44 0.1 0.044000000000000004
0.45 0.1 0.045000000000000005
0.46 0.1 0.046000000000000006
0.47 0.1 0.047
0.48 0.1 0.048
0.49 0.1 0.049
0.5 0.1 0.05
0.51 0.1 0.051000000000000004
0.52 0.1 0.052000000000000005
0.53 0.1 0.053000000000000005
0.54 0.1 0.054000000000000006
0.55 0.1 0.05500000000000001
0.56 0.1 0.05600000000000001
0.57 0.1 0.056999999999999995
0.58 0.1 0.057999999999999996
0.59 0.1 0.059
0.6 0.1 0.06
0.61 0.1 0.061
0.62 0.1 0.062
0.63 0.1 0.063
0.64 0.1 0.064
0.65 0.1 0.065
0.66 0.1 0.066
0.67 0.1 0.067
0.68 0.1 0.068
0.69 0.1 0.06899999999999999
0.7 0.1 0.06999999999999999
0.71 0.1 0.071
0.72 0.1 0.072
0.73 0.1 0.073
0.74 0.1 0.074
0.75 0.1 0.07500000000000001
0.76 0.1 0.07600000000000001
0.77 0.1 0.07700000000000001
0.78 0.1 0.07800000000000001
0.79 0.1 0.07900000000000001
0.8 0.1 0.08000000000000002
0.81 0.1 0.08100000000000002
0.82 0.1 0.082
0.83 0.1 0.083
0.84 0.1 0.084
0.85 0.1 0.085
0.86 0.1 0.08600000000000001
0.87 0.1 0.08700000000000001
0.88 0.1 0.08800000000000001
0.89 0.1 0.08900000000000001
0.9 0.1 0.09000000000000001
0.91 0.1 0.09100000000000001
0.92 0.1 0.09200000000000001
0.93 0.1 0.09300000000000001
0.94 0.1 0.094
0.95 0.1 0.095
0.96 0.1 0.096
0.97 0.1 0.097
0.98 0.1 0.098
0.99 0.1 0.099
1.0 0.1 0.1
0.0 0.11 0.0
0.01 0.11 0.0011
0.02 0.11 0.0022
0.03 0.11 0.0033
0.04 0.11 0.0044
0.05 0.11 0.0055000000000000005
0.06 0.11 0.0066
0.07 0.11 0.007700000000000001
0.08 0.11 0.0088
0.09 0.11 0.009899999999999999
0.1 0.11 0.011000000000000001
0.11 0.11 0.0121
0.12 0.11 0.0132
0.13 0.11 0.0143
0.14 0.11 0.015400000000000002
0.15 0.11 0.0165
0.16 0.11 0.0176
0.17 0.11 0.0187
0.18 0.11 0.019799999999999998
0.19 0.11 0.020900000000000002
0.2 0.11 0.022000000000000002
0.21 0.11 0.0231
0.22 0.11 0.0242
0.23 0.11 0.0253
0.24 0.11 0.0264
0.25 0.11 0.0275
0.26 0.11 0.0286
0.27 0.11 0.0297
0.28 0.11 0.030800000000000004
0.29 0.11 0.0319
0.3 0.11 0.033
0.31 0.11 0.0341
0.32 0.11 0.0352
0.33 0.11 0.0363
0.34 0.11 0.0374
0.35 0.11 0.0385
0.36 0.11 0.039599999999999996
0.37 0.11 0.0407
0.38 0.11 0.041800000000000004
0.39 0.11 0.0429
0.4 0.11 0.044000000000000004
0.41 0.11 0.045099999999999994
0.42 0.11 0.0462
0.43 0.11 0.0473
0.44 0.11 0.0484
0.45 0.11 0.0495
0.46 0.11 0.0506
0.47 0.11 0.051699999999999996
0.48 0.11 0.0528
0.49 0.11 0.053899999999999997
0.5 0.11 0.055
0.51 0.11 0.056100000000000004
0.52 0.11 0.0572
0.53 0.11 0.058300000000000005
0.54 0.11 0.0594
0.55 0.11 0.060500000000000005
0.56 0.11 0.06160000000000001
0.57 0.11 0.06269999999999999
0.58 0.11 0.0638
0.59 0.11 0.0649
0.6 0.11 0.066
0.61 0.11 0.06709999999999999
0.62 0.11 0.0682
0.63 0.11 0.0693
0.64 0.11 0.0704
0.65 0.11 0.07150000000000001
0.66 0.11 0.0726
0.67 0.11 0.0737
0.68 0.11 0.0748
0.69 0.11 0.0759
0.7 0.11 0.077
0.71 0.11 0.0781
0.72 0.11 0.07919999999999999
0.73 0.11 0.0803
0.74 0.11 0.0814
0.75 0.11 0.0825
0.76 0.11 0.08360000000000001
0.77 0.11 0.0847
0.78 0.11 0.0858
0.79 0.11 0.0869
0.8 0.11 0.08800000000000001
0.81 0.11 0.08910000000000001
0.82 0.11 0.09019999999999999
0.83 0.11 0.09129999999999999
0.84 0.11 0.0924
0.85 0.11 0.0935
0.86 0.11 0.0946
0.87 0.11 0.0957
0.88 0.11 0.0968
0.89 0.11 0.0979
0.9 0.11 0.099
0.91 0.11 0.10010000000000001
0.92 0.11 0.1012
0.93 0.11 0.1023
0.94 0.11 0.10339999999999999
0.95 0.11 0.1045
0.96 0.11 0.1056
0.97 0.11 0.1067
0.98 0.11 0.10779999999999999
0.99 0.11 0.1089
1.0 0.11 0.11
0.0 0.12 0.0
0.01 0.12 0.0012
0.02 0.12 0.0024
0.03 0.12 0.0036
0.04 0.12 0.0048
0.05 0.12 0.006
0.06 0.12 0.0072
0.07 0.12 0.008400000000000001
0.08 0.12 0.0096
0.09 0.12 0.010799999999999999
0.1 0.12 0.012
0.11 0.12 0.0132
0.12 0.12 0.0144
0.13 0.12 0.0156
0.14 0.12 0.016800000000000002
0.15 0.12 0.018
0.16 0.12 0.0192
0.17 0.12 0.0204
0.18 0.12 0.021599999999999998
0.19 0.12 0.0228
0.2 0.12 0.024
0.21 0.12 0.025199999999999997
0.22 0.12 0.0264
0.23 0.12 0.0276
0.24 0.12 0.0288
0.25 0.12 0.03
0.26 0.12 0.0312
0.27 0.12 0.0324
0.28 0.12 0.033600000000000005
0.29 0.12 0.0348
0.3 0.12 0.036
0.31 0.12 0.0372
0.32 0.12 0.0384
0.33 0.12 0.0396
0.34 0.12 0.0408
0.35 0.12 0.041999999999999996
0.36 0.12 0.043199999999999995
0.37 0.12 0.044399999999999995
0.38 0.12 0.0456
0.39 0.12 0.0468
0.4 0.12 0.048
0.41 0.12 0.049199999999999994
0.42 0.12 0.05039999999999999
0.43 0.12 0.0516
0.44 0.12 0.0528
0.45 0.12 0.054
0.46 0.12 0.0552
0.47 0.12 0.05639999999999999
0.48 0.12 0.0576
0.49 0.12 0.0588
0.5 0.12 0.06
0.51 0.12 0.0612
0.52 0.12 0.0624
0.53 0.12 0.0636
0.54 0.12 0.0648
0.55 0.12 0.066
0.56 0.12 0.06720000000000001
0.57 0.12 0.06839999999999999
0.58 0.12 0.0696
0.59 0.12 0.07079999999999999
0.6 0.12 0.072
0.61 0.12 0.0732
0.62 0.12 0.0744
0.63 0.12 0.0756
0.64 0.12 0.0768
0.65 0.12 0.078
0.66 0.12 0.0792
0.67 0.12 0.0804
0.68 0.12 0.0816
0.69 0.12 0.08279999999999998
0.7 0.12 0.08399999999999999
0.71 0.12 0.0852
0.72 0.12 0.08639999999999999
0.73 0.12 0.0876
0.74 0.12 0.08879999999999999
0.75 0.12 0.09
0.76 0.12 0.0912
0.77 0.12 0.0924
0.78 0.12 0.0936
0.79 0.12 0.0948
0.8 0.12 0.096
0.81 0.12 0.09720000000000001
0.82 0.12 0.09839999999999999
0.83 0.12 0.0996
0.84 0.12 0.10079999999999999
0.85 0.12 0.102
0.86 0.12 0.1032
0.87 0.12 0.10439999999999999
0.88 0.12 0.1056
0.89 0.12 0.10679999999999999
0.9 0.12 0.108
0.91 0.12 0.1092
0.92 0.12 0.1104
0.93 0.12 0.1116
0.94 0.12 0.11279999999999998
0.95 0.12 0.11399999999999999
0.96 0.12 0.1152
0.97 0.12 0.11639999999999999
0.98 0.12 0.1176
0.99 0.12 0.11879999999999999
1.0 0.12 0.12
0.0 0.13 0.0
0.01 0.13 0.0013000000000000002
0.02 0.13 0.0026000000000000003
0.03 0.13 0.0039
0.04 0.13 0.005200000000000001
0.05 0.13 0.006500000000000001
0.06 0.13 0.0078
0.07 0.13 0.0091
0.08 0.13 0.010400000000000001
0.09 0.13 0.0117
0.1 0.13 0.013000000000000001
0.11 0.13 0.0143
0.12 0.13 0.0156
0.13 0.13 0.016900000000000002
0.14 0.13 0.0182
0.15 0.13 0.0195
0.16 0.13 0.020800000000000003
0.17 0.13 0.0221
0.18 0.13 0.0234
0.19 0.13 0.0247
0.2 0.13 0.026000000000000002
0.21 0.13 0.0273
0.22 0.13 0.0286
0.23 0.13 0.029900000000000003
0.24 0.13 0.0312
0.25 0.13 0.0325
0.26 0.13 0.033800000000000004
0.27 0.13 0.035100000000000006
0.28 0.13 0.0364
0.29 0.13 0.0377
0.3 0.13 0.039
0.31 0.13 0.0403
0.32 0.13 0.041600000000000005
0.33 0.13 0.0429
0.34 0.13 0.0442
0.35 0.13 0.0455
0.36 0.13 0.0468
0.37 0.13 0.048100000000000004
0.38 0.13 0.0494
0.39 0.13 0.0507
0.4 0.13 0.052000000000000005
0.41 0.13 0.0533
0.42 0.13 0.0546
0.43 0.13 0.0559
0.44 0.13 0.0572
0.45 0.13 0.0585
0.46 0.13 0.059800000000000006
0.47 0.13 0.0611
0.48 0.13 0.0624
0.49 0.13 0.0637
0.5 0.13 0.065
0.51 0.13 0.0663
0.52 0.13 0.06760000000000001
0.53 0.13 0.0689
0.54 0.13 0.07020000000000001
0.55 0.13 0.07150000000000001
0.56 0.13 0.0728
0.57 0.13 0.0741
0.58 0.13 0.0754
0.59 0.13 0.0767
0.6 0.13 0.078
0.61 0.13 0.0793
0.62 0.13 0.0806
0.63 0.13 0.0819
0.64 0.13 0.08320000000000001
0.65 0.13 0.0845
0.66 0.13 0.0858
0.67 0.13 0.08710000000000001
0.68 0.13 0.0884
0.69 0.13 0.0897
0.7 0.13 0.091
0.71 0.13 0.0923
0.72 0.13 0.0936
0.73 0.13 0.0949
0.74 0.13 0.09620000000000001
0.75 0.13 0.0975
0.76 0.13 0.0988
0.77 0.13 0.10010000000000001
0.78 0.13 0.1014
0.79 0.13 0.10270000000000001
0.8 0.13 0.10400000000000001
0.81 0.13 0.1053
0.82 0.13 0.1066
0.83 0.13 0.1079
0.84 0.13 0.1092
0.85 0.13 0.1105
0.86 0.13 0.1118
0.87 0.13 0.1131
0.88 0.13 0.1144
0.89 0.13 0.11570000000000001
0.9 0.13 0.117
0.91 0.13 0.1183
0.92 0.13 0.11960000000000001
0.93 0.13 0.12090000000000001
0.94 0.13 0.1222
0.95 0.13 0.1235
0.96 0.13 0.1248
0.97 0.13 0.1261
0.98 0.13 0.1274
0.99 0.13 0.1287
1.0 0.13 0.13
0.0 0.14 0.0
0.01 0.14 0.0014000000000000002
0.02 0.14 0.0028000000000000004
0.03 0.14 0.004200000000000001
0.04 0.14 0.005600000000000001
0.05 0.14 0.007000000000000001
0.06 0.14 0.008400000000000001
0.07 0.14 0.009800000000000001
0.08 0.14 0.011200000000000002
0.09 0.14 0.0126
0.1 0.14 0.014000000000000002
0.11 0.14 0.015400000000000002
0.12 0.14 0.016800000000000002
0.13 0.14 0.0182
0.14 0.14 0.019600000000000003
0.15 0.14 0.021
0.16 0.14 0.022400000000000003
0.17 0.14 0.023800000000000005
0.18 0.14 0.0252
0.19 0.14 0.026600000000000002
0.2 0.14 0.028000000000000004
0.21 0.14 0.029400000000000003
0.22 0.14 0.030800000000000004
0.23 0.14 0.032200000000000006
0.24 0.14 0.033600000000000005
0.25 0.14 0.035
0.26 0.14 0.0364
0.27 0.14 0.03780000000000001
0.28 0.14 0.039200000000000006
0.29 0.14 0.040600000000000004
0.3 0.14 0.042
0.31 0.14 0.0434
0.32 0.14 0.044800000000000006
0.33 0.14 0.046200000000000005
0.34 0.14 0.04760000000000001
0.35 0.14 0.049
0.36 0.14 0.0504
0.37 0.14 0.051800000000000006
0.38 0.14 0.053200000000000004
0.39 0.14 0.05460000000000001
0.4 0.14 0.05600000000000001
0.41 0.14 0.0574
0.42 0.14 0.058800000000000005
0.43 0.14 0.060200000000000004
0.44 0.14 0.06160000000000001
0.45 0.14 0.06300000000000001
0.46 0.14 0.06440000000000001
0.47 0.14 0.0658
0.48 0.14 0.06720000000000001
0.49 0.14 0.06860000000000001
0.5 0.14 0.07
0.51 0.14 0.0714
0.52 0.14 0.0728
0.53 0.14 0.07420000000000002
0.54 0.14 0.07560000000000001
0.55 0.14 0.07700000000000001
0.56 0.14 0.07840000000000001
0.57 0.14 0.0798
0.58 0.14 0.08120000000000001
0.59 0.14 0.0826
0.6 0.14 0.084
0.61 0.14 0.0854
0.62 0.14 0.0868
0.63 0.14 0.08820000000000001
0.64 0.14 0.08960000000000001
0.65 0.14 0.09100000000000001
0.66 0.14 0.09240000000000001
0.67 0.14 0.09380000000000001
0.68 0.14 0.09520000000000002
0.69 0.14 0.0966
0.7 0.14 0.098
0.71 0.14 0.0994
0.72 0.14 0.1008
0.73 0.14 0.10220000000000001
0.74 0.14 0.10360000000000001
0.75 0.14 0.10500000000000001
0.76 0.14 0.10640000000000001
0.77 0.14 0.1078
0.78 0.14 0.10920000000000002
0.79 0.14 0.11060000000000002
0.8 0.14 0.11200000000000002
0.81 0.14 0.11340000000000001
0.82 0.14 0.1148
0.83 0.14 0.11620000000000001
0.84 0.14 0.11760000000000001
0.85 0.14 0.11900000000000001
0.86 0.14 0.12040000000000001
0.87 0.14 0.1218
0.88 0.14 0.12320000000000002
0.89 0.14 0.12460000000000002
0.9 0.14 0.12600000000000003
0.91 0.14 0.1274
0.92 0.14 0.12880000000000003
0.93 0.14 0.1302
0.94 0.14 0.1316
0.95 0.14 0.133
0.96 0.14 0.13440000000000002
0.97 0.14 0.1358
0.98 0.14 0.13720000000000002
0.99 0.14 0.1386
1.0 0.14 0.14
0.0 0.15 0.0
0.01 0.15 0.0015
0.02 0.15 0.003
0.03 0.15 0.0045
0.04 0.15 0.006
0.05 0.15 0.0075
0.06 0.15 0.009
0.07 0.15 0.0105
0.08 0.15 0.012
0.09 0.15 0.0135
0.1 0.15 0.015
0.11 0.15 0.0165
0.12 0.15 0.018
0.13 0.15 0.0195
0.14 0.15 0.021
0.15 0.15 0.0225
0.16 0.15 0.024
0.17 0.15 0.025500000000000002
0.18 0.15 0.027
0.19 0.15 0.028499999999999998
0.2 0.15 0.03
0.21 0.15 0.0315
0.22 0.15 0.033
0.23 0.15 0.0345
0.24 0.15 0.036
0.25 0.15 0.0375
0.26 0.15 0.039
0.27 0.15 0.0405
0.28 0.15 0.042
0.29 0.15 0.0435
0.3 0.15 0.045
0.31 0.15 0.0465
0.32 0.15 0.048
0.33 0.15 0.0495
0.34 0.15 0.051000000000000004
0.35 0.15 0.0525
0.36 0.15 0.054
0.37 0.15 0.0555
0.38 0.15 0.056999999999999995
0.39 0.15 0.058499999999999996
0.4 0.15 0.06
0.41 0.15 0.06149999999999999
0.42 0.15 0.063
0.43 0.15 0.0645
0.44 0.15 0.066
0.45 0.15 0.0675
0.46 0.15 0.069
0.47 0.15 0.0705
0.48 0.15 0.072
0.49 0.15 0.0735
0.5 0.15 0.075
0.51 0.15 0.0765
0.52 0.15 0.078
0.53 0.15 0.0795
0.54 0.15 0.081
0.55 0.15 0.0825
0.56 0.15 0.084
0.57 0.15 0.08549999999999999
0.58 0.15 0.087
0.59 0.15 0.0885
0.6 0.15 0.09
0.61 0.15 0.0915
0.62 0.15 0.093
0.63 0.15 0.0945
0.64 0.15 0.096
0.65 0.15 0.0975
0.66 0.15 0.099
0.67 0.15 0.1005
0.68 0.15 0.10200000000000001
0.69 0.15 0.1035
0.7 0.15 0.105
0.71 0.15 0.1065
0.72 0.15 0.108
0.73 0.15 0.1095
0.74 0.15 0.111
0.75 0.15 0.11249999999999999
0.76 0.15 0.11399999999999999
0.77 0.15 0.11549999999999999
0.78 0.15 0.11699999999999999
0.79 0.15 0.1185
0.8 0.15 0.12
0.81 0.15 0.1215
0.82 0.15 0.12299999999999998
0.83 0.15 0.12449999999999999
0.84 0.15 0.126
0.85 0.15 0.1275
0.86 0.15 0.129
0.87 0.15 0.1305
0.88 0.15 0.132
0.89 0.15 0.1335
0.9 0.15 0.135
0.91 0.15 0.1365
0.92 0.15 0.138
0.93 0.15 0.1395
0.94 0.15 0.141
0.95 0.15 0.1425
0.96 0.15 0.144
0.97 0.15 0.1455
0.98 0.15 0.147
0.99 0.15 0.1485
1.0 0.15 0.15
0.0 0.16 0.0
0.01 0.16 0.0016
0.02 0.16 0.0032
0.03 0.16 0.0048
0.04 0.16 0.0064
0.05 0.16 0.008
0.06 0.16 0.0096
0.07 0.16 0.011200000000000002
0.08 0.16 0.0128
0.09 0.16 0.0144
0.1 0.16 0.016
0.11 0.16 0.0176
0.12 0.16 0.0192
0.13 0.16 0.020800000000000003
0.14 0.16 0.022400000000000003
0.15 0.16 0.024
0.16 0.16 0.0256
0.17 0.16 0.027200000000000002
0.18 0.16 0.0288
0.19 0.16 0.0304
0.2 0.16 0.032
0.21 0.16 0.0336
0.22 0.16 0.0352
0.23 0.16 0.0368
0.24 0.16 0.0384
0.25 0.16 0.04
0.26 0.16 0.041600000000000005
0.27 0.16 0.0432
0.28 0.16 0.044800000000000006
0.29 0.16 0.0464
0.3 0.16 0.048
0.31 0.16 0.0496
0.32 0.16 0.0512
0.33 0.16 0.05280000000000001
0.34 0.16 0.054400000000000004
0.35 0.16 0.055999999999999994
0.36 0.16 0.0576
0.37 0.16 0.0592
0.38 0.16 0.0608
0.39 0.16 0.062400000000000004
0.4 0.16 0.064
0.41 0.16 0.06559999999999999
0.42 0.16 0.0672
0.43 0.16 0.0688
0.44 0.16 0.0704
0.45 0.16 0.07200000000000001
0.46 0.16 0.0736
0.47 0.16 0.0752
0.48 0.16 0.0768
0.49 0.16 0.0784
0.5 0.16 0.08
0.51 0.16 0.0816
0.52 0.16 0.08320000000000001
0.53 0.16 0.0848
0.54 0.16 0.0864
0.55 0.16 0.08800000000000001
0.56 0.16 0.08960000000000001
0.57 0.16 0.09119999999999999
0.58 0.16 0.0928
0.59 0.16 0.0944
0.6 0.16 0.096
0.61 0.16 0.0976
0.62 0.16 0.0992
0.63 0.16 0.1008
0.64 0.16 0.1024
0.65 0.16 0.10400000000000001
0.66 0.16 0.10560000000000001
0.67 0.16 0.1072
0.68 0.16 0.10880000000000001
0.69 0.16 0.1104
0.7 0.16 0.11199999999999999
0.71 0.16 0.11359999999999999
0.72 0.16 0.1152
0.73 0.16 0.1168
0.74 0.16 0.1184
0.75 0.16 0.12
0.76 0.16 0.1216
0.77 0.16 0.1232
0.78 0.16 0.12480000000000001
0.79 0.16 0.1264
0.8 0.16 0.128
0.81 0.16 0.12960000000000002
0.82 0.16 0.13119999999999998
0.83 0.16 0.1328
0.84 0.16 0.1344
0.85 0.16 0.136
0.86 0.16 0.1376
0.87 0.16 0.1392
0.88 0.16 0.1408
0.89 0.16 0.1424
0.9 0.16 0.14400000000000002
0.91 0.16 0.1456
0.92 0.16 0.1472
0.93 0.16 0.14880000000000002
0.94 0.16 0.1504
0.95 0.16 0.152
0.96 0.16 0.1536
0.97 0.16 0.1552
0.98 0.16 0.1568
0.99 0.16 0.1584
1.0 0.16 0.16
0.0 0.17 0.0
0.01 0.17 0.0017000000000000001
0.02 0.17 0.0034000000000000002
0.03 0.17 0.0051
0.04 0.17 0.0068000000000000005
0.05 0.17 0.0085
0.06 0.17 0.0102
0.07 0.17 0.011900000000000003
0.08 0.17 0.013600000000000001
0.09 0.17 0.015300000000000001
0.1 0.17 0.017
0.11 0.17 0.0187
0.12 0.17 0.0204
0.13 0.17 0.0221
0.14 0.17 0.023800000000000005
0.15 0.17 0.025500000000000002
0.16 0.17 0.027200000000000002
0.17 0.17 0.028900000000000006
0.18 0.17 0.030600000000000002
0.19 0.17 0.0323
0.2 0.17 0.034
0.21 0.17 0.0357
0.22 0.17 0.0374
0.23 0.17 0.0391
0.24 0.17 0.0408
0.25 0.17 0.0425
0.26 0.17 0.0442
0.27 0.17 0.0459
0.28 0.17 0.04760000000000001
0.29 0.17 0.049300000000000004
0.3 0.17 0.051000000000000004
0.31 0.17 0.052700000000000004
0.32 0.17 0.054400000000000004
0.33 0.17 0.056100000000000004
0.34 0.17 0.05780000000000001
0.35 0.17 0.0595
0.36 0.17 0.061200000000000004
0.37 0.17 0.0629
0.38 0.17 0.0646
0.39 0.17 0.06630000000000001
0.4 0.17 0.068
0.41 0.17 0.0697
0.42 0.17 0.0714
0.43 0.17 0.0731
0.44 0.17 0.0748
0.45 0.17 0.07650000000000001
0.46 0.17 0.0782
0.47 0.17 0.0799
0.48 0.17 0.0816
0.49 0.17 0.0833
0.5 0.17 0.085
0.51 0.17 0.08670000000000001
0.52 0.17 0.0884
0.53 0.17 0.09010000000000001
0.54 0.17 0.0918
0.55 0.17 0.09350000000000001
0.56 0.17 0.09520000000000002
0.57 0.17 0.0969
0.58 0.17 0.09860000000000001
0.59 0.17 0.1003
0.6 0.17 0.10200000000000001
0.61 0.17 0.1037
0.62 0.17 0.10540000000000001
0.63 0.17 0.10710000000000001
0.64 0.17 0.10880000000000001
0.65 0.17 0.11050000000000001
0.66 0.17 0.11220000000000001
0.67 0.17 0.11390000000000002
0.68 0.17 0.11560000000000002
0.69 0.17 0.1173
0.7 0.17 0.119
0.71 0.17 0.1207
0.72 0.17 0.12240000000000001
0.73 0.17 0.1241
0.74 0.17 0.1258
0.75 0.17 0.1275
0.76 0.17 0.1292
0.77 0.17 0.13090000000000002
0.78 0.17 0.13260000000000002
0.79 0.17 0.1343
0.8 0.17 0.136
0.81 0.17 0.13770000000000002
0.82 0.17 0.1394
0.83 0.17 0.1411
0.84 0.17 0.1428
0.85 0.17 0.14450000000000002
0.86 0.17 0.1462
0.87 0.17 0.1479
0.88 0.17 0.1496
0.89 0.17 0.15130000000000002
0.9 0.17 0.15300000000000002
0.91 0.17 0.1547
0.92 0.17 0.1564
0.93 0.17 0.15810000000000002
0.94 0.17 0.1598
0.95 0.17 0.1615
0.96 0.17 0.1632
0.97 0.17 0.16490000000000002
0.98 0.17 0.1666
0.99 0.17 0.1683
1.0 0.17 0.17
0.0 0.18 0.0
0.01 0.18 0.0018
0.02 0.18 0.0036
0.03 0.18 0.005399999999999999
0.04 0.18 0.0072
0.05 0.18 0.009
0.06 0.18 0.010799999999999999
0.07 0.18 0.0126
0.08 0.18 0.0144
0.09 0.18 0.0162
0.1 0.18 0.018
0.11 0.18 0.019799999999999998
0.12 0.18 0.021599999999999998
0.13 0.18 0.0234
0.14 0.18 0.0252
0.15 0.18 0.027
0.16 0.18 0.0288
0.17 0.18 0.030600000000000002
0.18 0.18 0.0324
0.19 0.18 0.0342
0.2 0.18 0.036
0.21 0.18 0.0378
0.22 0.18 0.039599999999999996
0.23 0.18 0.0414
0.24 0.18 0.043199999999999995
0.25 0.18 0.045
0.26 0.18 0.0468
0.27 0.18 0.048600000000000004
0.28 0.18 0.0504
0.29 0.18 0.052199999999999996
0.3 0.18 0.054
0.31 0.18 0.055799999999999995
0.32 0.18 0.0576
0.33 0.18 0.0594
0.34 0.18 0.061200000000000004
0.35 0.18 0.063
0.36 0.18 0.0648
0.37 0.18 0.06659999999999999
0.38 0.18 0.0684
0.39 0.18 0.0702
0.4 0.18 0.072
0.41 0.18 0.07379999999999999
0.42 0.18 0.0756
0.43 0.18 0.0774
0.44 0.18 0.07919999999999999
0.45 0.18 0.081
0.46 0.18 0.0828
0.47 0.18 0.0846
0.48 0.18 0.08639999999999999
0.49 0.18 0.0882
0.5 0.18 0.09
0.51 0.18 0.09179999999999999
0.52 0.18 0.0936
0.53 0.18 0.0954
0.54 0.18 0.09720000000000001
0.55 0.18 0.099
0.56 0.18 0.1008
0.57 0.18 0.10259999999999998
0.58 0.18 0.10439999999999999
0.59 0.18 0.10619999999999999
0.6 0.18 0.108
0.61 0.18 0.1098
0.62 0.18 0.11159999999999999
0.63 0.18 0.1134
0.64 0.18 0.1152
0.65 0.18 0.11699999999999999
0.66 0.18 0.1188
0.67 0.18 0.1206
0.68 0.18 0.12240000000000001
0.69 0.18 0.12419999999999999
0.7 0.18 0.126
0.71 0.18 0.1278
0.72 0.18 0.1296
0.73 0.18 0.1314
0.74 0.18 0.13319999999999999
0.75 0.18 0.135
0.76 0.18 0.1368
0.77 0.18 0.1386
0.78 0.18 0.1404
0.79 0.18 0.1422
0.8 0.18 0.144
0.81 0.18 0.1458
0.82 0.18 0.14759999999999998
0.83 0.18 0.14939999999999998
0.84 0.18 0.1512
0.85 0.18 0.153
0.86 0.18 0.1548
0.87 0.18 0.1566
0.88 0.18 0.15839999999999999
0.89 0.18 0.1602
0.9 0.18 0.162
0.91 0.18 0.1638
0.92 0.18 0.1656
0.93 0.18 0.1674
0.94 0.18 0.1692
0.95 0.18 0.17099999999999999
0.96 0.18 0.17279999999999998
0.97 0.18 0.17459999999999998
0.98 0.18 0.1764
0.99 0.18 0.1782
1.0 0.18 0.18
0.0 0.19 0.0
0.01 0.19 0.0019
0.02 0.19 0.0038
0.03 0.19 0.0057
0.04 0.19 0.0076
0.05 0.19 0.009500000000000001
0.06 0.19 0.0114
0.07 0.19 0.013300000000000001
0.08 0.19 0.0152
0.09 0.19 0.0171
0.1 0.19 0.019000000000000003
0.11 0.19 0.020900000000000002
0.12 0.19 0.0228
0.13 0.19 0.0247
0.14 0.19 0.026600000000000002
0.15 0.19 0.028499999999999998
0.16 0.19 0.0304
0.17 0.19 0.0323
0.18 0.19 0.0342
0.19 0.19 0.0361
0.2 0.19 0.038000000000000006
0.21 0.19 0.0399
0.22 0.19 0.041800000000000004
0.23 0.19 0.0437
0.24 0.19 0.0456
0.25 0.19 0.0475
0.26 0.19 0.0494
0.27 0.19 0.051300000000000005
0.28 0.19 0.053200000000000004
0.29 0.19 0.055099999999999996
0.3 0.19 0.056999999999999995
0.31 0.19 0.0589
0.32 0.19 0.0608
0.33 0.19 0.0627
0.34 0.19 0.0646
0.35 0.19 0.06649999999999999
0.36 0.19 0.0684
0.37 0.19 0.0703
0.38 0.19 0.0722
0.39 0.19 0.0741
0.4 0.19 0.07600000000000001
0.41 0.19 0.0779
0.42 0.19 0.0798
0.43 0.19 0.0817
0.44 0.19 0.08360000000000001
0.45 0.19 0.0855
0.46 0.19 0.0874
0.47 0.19 0.08929999999999999
0.48 0.19 0.0912
0.49 0.19 0.0931
0.5 0.19 0.095
0.51 0.19 0.0969
0.52 0.19 0.0988
0.53 0.19 0.10070000000000001
0.54 0.19 0.10260000000000001
0.55 0.19 0.10450000000000001
0.56 0.19 0.10640000000000001
0.57 0.19 0.1083
0.58 0.19 0.11019999999999999
0.59 0.19 0.11209999999999999
0.6 0.19 0.11399999999999999
0.61 0.19 0.1159
0.62 0.19 0.1178
0.63 0.19 0.1197
0.64 0.19 0.1216
0.65 0.19 0.12350000000000001
0.66 0.19 0.1254
0.67 0.19 0.1273
0.68 0.19 0.1292
0.69 0.19 0.1311
0.7 0.19 0.13299999999999998
0.71 0.19 0.1349
0.72 0.19 0.1368
0.73 0.19 0.1387
0.74 0.19 0.1406
0.75 0.19 0.14250000000000002
0.76 0.19 0.1444
0.77 0.19 0.1463
0.78 0.19 0.1482
0.79 0.19 0.1501
0.8 0.19 0.15200000000000002
0.81 0.19 0.1539
0.82 0.19 0.1558
0.83 0.19 0.1577
0.84 0.19 0.1596
0.85 0.19 0.1615
0.86 0.19 0.1634
0.87 0.19 0.1653
0.88 0.19 0.16720000000000002
0.89 0.19 0.1691
0.9 0.19 0.171
0.91 0.19 0.1729
0.92 0.19 0.1748
0.93 0.19 0.17670000000000002
0.94 0.19 0.17859999999999998
0.95 0.19 0.1805
0.96 0.19 0.1824
0.97 0.19 0.1843
0.98 0.19 0.1862
0.99 0.19 0.1881
1.0 0.19 0.19
0.0 0.2 0.0
0.01 0.2 0.002
0.02 0.2 0.004
0.03 0.2 0.006
0.04 0.2 0.008
0.05 0.2 0.010000000000000002
0.06 0.2 0.012
0.07 0.2 0.014000000000000002
0.08 0.2 0.016
0.09 0.2 0.018
0.1 0.2 0.020000000000000004
0.11 0.2 0.022000000000000002
0.12 0.2 0.024
0.13 0.2 0.026000000000000002
0.14 0.2 0.028000000000000004
0.15 0.2 0.03
0.16 0.2 0.032
0.17 0.2 0.034
0.18 0.2 0.036
0.19 0.2 0.038000000000000006
0.2 0.2 0.04000000000000001
0.21 0.2 0.042
0.22 0.2 0.044000000000000004
0.23 0.2 0.046000000000000006
0.24 0.2 0.048
0.25 0.2 0.05
0.26 0.2 0.052000000000000005
0.27 0.2 0.054000000000000006
0.28 0.2 0.05600000000000001
0.29 0.2 0.057999999999999996
0.3 0.2 0.06
0.31 0.2 0.062
0.32 0.2 0.064
0.33 0.2 0.066
0.34 0.2 0.068
0.35 0.2 0.06999999999999999
0.36 0.2 0.072
0.37 0.2 0.074
0.38 0.2 0.07600000000000001
0.39 0.2 0.07800000000000001
0.4 0.2 0.08000000000000002
0.41 0.2 0.082
0.42 0.2 0.084
0.43 0.2 0.08600000000000001
0.44 0.2 0.08800000000000001
0.45 0.2 0.09000000000000001
0.46 0.2 0.09200000000000001
0.47 0.2 0.094
0.48 0.2 0.096
0.49 0.2 0.098
0.5 0.2 0.1
0.51 0.2 0.10200000000000001
0.52 0.2 0.10400000000000001
0.53 0.2 0.10600000000000001
0.54 0.2 0.10800000000000001
0.55 0.2 0.11000000000000001
0.56 0.2 0.11200000000000002
0.57 0.2 0.11399999999999999
0.58 0.2 0.11599999999999999
0.59 0.2 0.118
0.6 0.2 0.12
0.61 0.2 0.122
0.62 0.2 0.124
0.63 0.2 0.126
0.64 0.2 0.128
0.65 0.2 0.13
0.66 0.2 0.132
0.67 0.2 0.134
0.68 0.2 0.136
0.69 0.2 0.13799999999999998
0.7 0.2 0.13999999999999999
0.71 0.2 0.142
0.72 0.2 0.144
0.73 0.2 0.146
0.74 0.2 0.148
0.75 0.2 0.15000000000000002
0.76 0.2 0.15200000000000002
0.77 0.2 0.15400000000000003
0.78 0.2 0.15600000000000003
0.79 0.2 0.15800000000000003
0.8 0.2 0.16000000000000003
0.81 0.2 0.16200000000000003
0.82 0.2 0.164
0.83 0.2 0.166
0.84 0.2 0.168
0.85 0.2 0.17
0.86 0.2 0.17200000000000001
0.87 0.2 0.17400000000000002
0.88 0.2 0.17600000000000002
0.89 0.2 0.17800000000000002
0.9 0.2 0.18000000000000002
0.91 0.2 0.18200000000000002
0.92 0.2 0.18400000000000002
0.93 0.2 0.18600000000000003
0.94 0.2 0.188
0.95 0.2 0.19
0.96 0.2 0.192
0.97 0.2 0.194
0.98 0.2 0.196
0.99 0.2 0.198
1.0 0.2 0.2
0.0 0.21 0.0
0.01 0.21 0.0021
0.02 0.21 0.0042
0.03 0.21 0.006299999999999999
0.04 0.21 0.0084
0.05 0.21 0.0105
0.06 0.21 0.012599999999999998
0.07 0.21 0.014700000000000001
0.08 0.21 0.0168
0.09 0.21 0.0189
0.1 0.21 0.021
0.11 0.21 0.0231
0.12 0.21 0.025199999999999997
0.13 0.21 0.0273
0.14 0.21 0.029400000000000003
0.15 0.21 0.0315
0.16 0.21 0.0336
0.17 0.21 0.0357
0.18 0.21 0.0378
0.19 0.21 0.0399
0.2 0.21 0.042
0.21 0.21 0.04409999999999999
0.22 0.21 0.0462
0.23 0.21 0.0483
0.24 0.21 0.05039999999999999
0.25 0.21 0.0525
0.26 0.21 0.0546
0.27 0.21 0.0567
0.28 0.21 0.058800000000000005
0.29 0.21 0.060899999999999996
0.3 0.21 0.063
0.31 0.21 0.06509999999999999
0.32 0.21 0.0672
0.33 0.21 0.0693
0.34 0.21 0.0714
0.35 0.21 0.0735
0.36 0.21 0.0756
0.37 0.21 0.07769999999999999
0.38 0.21 0.0798
0.39 0.21 0.0819
0.4 0.21 0.084
0.41 0.21 0.0861
0.42 0.21 0.08819999999999999
0.43 0.21 0.09029999999999999
0.44 0.21 0.0924
0.45 0.21 0.0945
0.46 0.21 0.0966
0.47 0.21 0.0987
0.48 0.21 0.10079999999999999
0.49 0.21 0.10289999999999999
0.5 0.21 0.105
0.51 0.21 0.1071
0.52 0.21 0.1092
0.53 0.21 0.1113
0.54 0.21 0.1134
0.55 0.21 0.1155
0.56 0.21 0.11760000000000001
0.57 0.21 0.11969999999999999
0.58 0.21 0.12179999999999999
0.59 0.21 0.12389999999999998
0.6 0.21 0.126
0.61 0.21 0.1281
0.62 0.21 0.13019999999999998
0.63 0.21 0.1323
0.64 0.21 0.1344
0.65 0.21 0.1365
0.66 0.21 0.1386
0.67 0.21 0.1407
0.68 0.21 0.1428
0.69 0.21 0.14489999999999997
0.7 0.21 0.147
0.71 0.21 0.14909999999999998
0.72 0.21 0.1512
0.73 0.21 0.1533
0.74 0.21 0.15539999999999998
0.75 0.21 0.1575
0.76 0.21 0.1596
0.77 0.21 0.1617
0.78 0.21 0.1638
0.79 0.21 0.1659
0.8 0.21 0.168
0.81 0.21 0.1701
0.82 0.21 0.1722
0.83 0.21 0.17429999999999998
0.84 0.21 0.17639999999999997
0.85 0.21 0.1785
0.86 0.21 0.18059999999999998
0.87 0.21 0.1827
0.88 0.21 0.1848
0.89 0.21 0.18689999999999998
0.9 0.21 0.189
0.91 0.21 0.1911
0.92 0.21 0.1932
0.93 0.21 0.1953
0.94 0.21 0.1974
0.95 0.21 0.19949999999999998
0.96 0.21 0.20159999999999997
0.97 0.21 0.2037
0.98 0.21 0.20579999999999998
0.99 0.21 0.2079
1.0 0.21 0.21
0.0 0.22 0.0
0.01 0.22 0.0022
0.02 0.22 0.0044
0.03 0.22 0.0066
0.04 0.22 0.0088
0.05 0.22 0.011000000000000001
0.06 0.22 0.0132
0.07 0.22 0.015400000000000002
0.08 0.22 0.0176
0.09 0.22 0.019799999999999998
0.1 0.22 0.022000000000000002
0.11 0.22 0.0242
0.12 0.22 0.0264
0.13 0.22 0.0286
0.14 0.22 0.030800000000000004
0.15 0.22 0.033
0.16 0.22 0.0352
0.17 0.22 0.0374
0.18 0.22 0.039599999999999996
0.19 0.22 0.041800000000000004
0.2 0.22 0.044000000000000004
0.21 0.22 0.0462
0.22 0.22 0.0484
0.23 0.22 0.0506
0.24 0.22 0.0528
0.25 0.22 0.055
0.26 0.22 0.0572
0.27 0.22 0.0594
0.28 0.22 0.06160000000000001
0.29 0.22 0.0638
0.3 0.22 0.066
0.31 0.22 0.0682
0.32 0.22 0.0704
0.33 0.22 0.0726
0.34 0.22 0.0748
0.35 0.22 0.077
0.36 0.22 0.07919999999999999
0.37 0.22 0.0814
0.38 0.22 0.08360000000000001
0.39 0.22 0.0858
0.4 0.22 0.08800000000000001
0.41 0.22 0.09019999999999999
0.42 0.22 0.0924
0.43 0.22 0.0946
0.44 0.22 0.0968
0.45 0.22 0.099
0.46 0.22 0.1012
0.47 0.22 0.10339999999999999
0.48 0.22 0.1056
0.49 0.22 0.10779999999999999
0.5 0.22 0.11
0.51 0.22 0.11220000000000001
0.52 0.22 0.1144
0.53 0.22 0.11660000000000001
0.54 0.22 0.1188
0.55 0.22 0.12100000000000001
0.56 0.22 0.12320000000000002
0.57 0.22 0.12539999999999998
0.58 0.22 0.1276
0.59 0.22 0.1298
0.6 0.22 0.132
0.61 0.22 0.13419999999999999
0.62 0.22 0.1364
0.63 0.22 0.1386
0.64 0.22 0.1408
0.65 0.22 0.14300000000000002
0.66 0.22 0.1452
0.67 0.22 0.1474
0.68 0.22 0.1496
0.69 0.22 0.1518
0.7 0.22 0.154
0.71 0.22 0.1562
0.72 0.22 0.15839999999999999
0.73 0.22 0.1606
0.74 0.22 0.1628
0.75 0.22 0.165
0.76 0.22 0.16720000000000002
0.77 0.22 0.1694
0.78 0.22 0.1716
0.79 0.22 0.1738
0.8 0.22 0.17600000000000002
0.81 0.22 0.17820000000000003
0.82 0.22 0.18039999999999998
0.83 0.22 0.18259999999999998
0.84 0.22 0.1848
0.85 0.22 0.187
0.86 0.22 0.1892
0.87 0.22 0.1914
0.88 0.22 0.1936
0.89 0.22 0.1958
0.9 0.22 0.198
0.91 0.22 0.20020000000000002
0.92 0.22 0.2024
0.93 0.22 0.2046
0.94 0.22 0.20679999999999998
0.95 0.22 0.209
0.96 0.22 0.2112
0.97 0.22 0.2134
0.98 0.22 0.21559999999999999
0.99 0.22 0.2178
1.0 0.22 0.22
0.0 0.23 0.0
0.01 0.23 0.0023
0.02 0.23 0.0046
0.03 0.23 0.0069
0.04 0.23 0.0092
0.05 0.23 0.011500000000000002
0.06 0.23 0.0138
0.07 0.23 0.016100000000000003
0.08 0.23 0.0184
0.09 0.23 0.0207
0.1 0.23 0.023000000000000003
0.11 0.23 0.0253
0.12 0.23 0.0276
0.13 0.23 0.029900000000000003
0.14 0.23 0.032200000000000006
0.15 0.23 0.0345
0.16 0.23 0.0368
0.17 0.23 0.0391
0.18 0.23 0.0414
0.19 0.23 0.0437
0.2 0.23 0.046000000000000006
0.21 0.23 0.0483
0.22 0.23 0.0506
0.23 0.23 0.0529
0.24 0.23 0.0552
0.25 0.23 0.0575
0.26 0.23 0.059800000000000006
0.27 0.23 0.06210000000000001
0.28 0.23 0.06440000000000001
0.29 0.23 0.0667
0.3 0.23 0.069
0.31 0.23 0.0713
0.32 0.23 0.0736
0.33 0.23 0.07590000000000001
0.34 0.23 0.0782
0.35 0.23 0.0805
0.36 0.23 0.0828
0.37 0.23 0.08510000000000001
0.38 0.23 0.0874
0.39 0.23 0.0897
0.4 0.23 0.09200000000000001
0.41 0.23 0.0943
0.42 0.23 0.0966
0.43 0.23 0.0989
0.44 0.23 0.1012
0.45 0.23 0.10350000000000001
0.46 0.23 0.1058
0.47 0.23 0.1081
0.48 0.23 0.1104
0.49 0.23 0.11270000000000001
0.5 0.23 0.115
0.51 0.23 0.1173
0.52 0.23 0.11960000000000001
0.53 0.23 0.12190000000000001
0.54 0.23 0.12420000000000002
0.55 0.23 0.12650000000000003
0.56 0.23 0.12880000000000003
0.57 0.23 0.1311
0.58 0.23 0.1334
0.59 0.23 0.1357
0.6 0.23 0.138
0.61 0.23 0.1403
0.62 0.23 0.1426
0.63 0.23 0.1449
0.64 0.23 0.1472
0.65 0.23 0.14950000000000002
0.66 0.23 0.15180000000000002
0.67 0.23 0.15410000000000001
0.68 0.23 0.1564
0.69 0.23 0.1587
0.7 0.23 0.161
0.71 0.23 0.1633
0.72 0.23 0.1656
0.73 0.23 0.1679
0.74 0.23 0.17020000000000002
0.75 0.23 0.17250000000000001
0.76 0.23 0.1748
0.77 0.23 0.1771
0.78 0.23 0.1794
0.79 0.23 0.18170000000000003
0.8 0.23 0.18400000000000002
0.81 0.23 0.18630000000000002
0.82 0.23 0.1886
0.83 0.23 0.1909
0.84 0.23 0.1932
0.85 0.23 0.1955
0.86 0.23 0.1978
0.87 0.23 0.2001
0.88 0.23 0.2024
0.89 0.23 0.20470000000000002
0.9 0.23 0.20700000000000002
0.91 0.23 0.2093
0.92 0.23 0.2116
0.93 0.23 0.2139
0.94 0.23 0.2162
0.95 0.23 0.2185
0.96 0.23 0.2208
0.97 0.23 0.2231
0.98 0.23 0.22540000000000002
0.99 0.23 0.2277
1.0 0.23 0.23
0.0 0.24 0.0
0.01 0.24 0.0024
0.02 0.24 0.0048
0.03 0.24 0.0072
0.04 0.24 0.0096
0.05 0.24 0.012
0.06 0.24 0.0144
0.07 0.24 0.016800000000000002
0.08 0.24 0.0192
0.09 0.24 0.021599999999999998
0.1 0.24 0.024
0.11 0.24 0.0264
0.12 0.24 0.0288
0.13 0.24 0.0312
0.14 0.24 0.033600000000000005
0.15 0.24 0.036
0.16 0.24 0.0384
0.17 0.24 0.0408
0.18 0.24 0.043199999999999995
0.19 0.24 0.0456
0.2 0.24 0.048
0.21 0.24 0.05039999999999999
0.22 0.24 0.0528
0.23 0.24 0.0552
0.24 0.24 0.0576
0.25 0.24 0.06
0.26 0.24 0.0624
0.27 0.24 0.0648
0.28 0.24 0.06720000000000001
0.29 0.24 0.0696
0.3 0.24 0.072
0.31 0.24 0.0744
0.32 0.24 0.0768
0.33 0.24 0.0792
0.34 0.24 0.0816
0.35 0.24 0.08399999999999999
0.36 0.24 0.08639999999999999
0.37 0.24 0.08879999999999999
0.38 0.24 0.0912
0.39 0.24 0.0936
0.4 0.24 0.096
0.41 0.24 0.09839999999999999
0.42 0.24 0.10079999999999999
0.43 0.24 0.1032
0.44 0.24 0.1056
0.45 0.24 0.108
0.46 0.24 0.1104
0.47 0.24 0.11279999999999998
0.48 0.24 0.1152
0.49 0.24 0.1176
0.5 0.24 0.12
0.51 0.24 0.1224
0.52 0.24 0.1248
0.53 0.24 0.1272
0.54 0.24 0.1296
0.55 0.24 0.132
0.56 0.24 0.13440000000000002
0.57 0.24 0.13679999999999998
0.58 0.24 0.1392
0.59 0.24 0.14159999999999998
0.6 0.24 0.144
0.61 0.24 0.1464
0.62 0.24 0.1488
0.63 0.24 0.1512
0.64 0.24 0.1536
0.65 0.24 0.156
0.66 0.24 0.1584
0.67 0.24 0.1608
0.68 0.24 0.1632
0.69 0.24 0.16559999999999997
0.7 0.24 0.16799999999999998
0.71 0.24 0.1704
0.72 0.24 0.17279999999999998
0.73 0.24 0.1752
0.74 0.24 0.17759999999999998
0.75 0.24 0.18
0.76 0.24 0.1824
0.77 0.24 0.1848
0.78 0.24 0.1872
0.79 0.24 0.1896
0.8 0.24 0.192
0.81 0.24 0.19440000000000002
0.82 0.24 0.19679999999999997
0.83 0.24 0.1992
0.84 0.24 0.20159999999999997
0.85 0.24 0.204
0.86 0.24 0.2064
0.87 0.24 0.20879999999999999
0.88 0.24 0.2112
0.89 0.24 0.21359999999999998
0.9 0.24 0.216
0.91 0.24 0.2184
0.92 0.24 0.2208
0.93 0.24 0.2232
0.94 0.24 0.22559999999999997
0.95 0.24 0.22799999999999998
0.96 0.24 0.2304
0.97 0.24 0.23279999999999998
0.98 0.24 0.2352
0.99 0.24 0.23759999999999998
1.0 0.24 0.24
0.0 0.25 0.0
0.01 0.25 0.0025
0.02 0.25 0.005
0.03 0.25 0.0075
0.04 0.25 0.01
0.05 0.25 0.0125
0.06 0.25 0.015
0.07 0.25 0.0175
0.08 0.25 0.02
0.09 0.25 0.0225
0.1 0.25 0.025
0.11 0.25 0.0275
0.12 0.25 0.03
0.13 0.25 0.0325
0.14 0.25 0.035
0.15 0.25 0.0375
0.16 0.25 0.04
0.17 0.25 0.0425
0.18 0.25 0.045
0.19 0.25 0.0475
0.2 0.25 0.05
0.21 0.25 0.0525
0.22 0.25 0.055
0.23 0.25 0.0575
0.24 0.25 0.06
0.25 0.25 0.0625
0.26 0.25 0.065
0.27 0.25 0.0675
0.28 0.25 0.07
0.29 0.25 0.0725
0.3 0.25 0.075
0.31 0.25 0.0775
0.32 0.25 0.08
0.33 0.25 0.0825
0.34 0.25 0.085
0.35 0.25 0.0875
0.36 0.25 0.09
0.37 0.25 0.0925
0.38 0.25 0.095
0.39 0.25 0.0975
0.4 0.25 0.1
0.41 0.25 0.1025
0.42 0.25 0.105
0.43 0.25 0.1075
0.44 0.25 0.11
0.45 0.25 0.1125
0.46 0.25 0.115
0.47 0.25 0.1175
0.48 0.25 0.12
0.49 0.25 0.1225
0.5 0.25 0.125
0.51 0.25 0.1275
0.52 0.25 0.13
0.53 0.25 0.1325
0.54 0.25 0.135
0.55 0.25 0.1375
0.56 0.25 0.14
0.57 0.25 0.1425
0.58 0.25 0.145
0.59 0.25 0.1475
0.6 0.25 0.15
0.61 0.25 0.1525
0.62 0.25 0.155
0.63 0.25 0.1575
0.64 0.25 0.16
0.65 0.25 0.1625
0.66 0.25 0.165
0.67 0.25 0.1675
0.68 0.25 0.17
0.69 0.25 0.1725
0.7 0.25 0.175
0.71 0.25 0.1775
0.72 0.25 0.18
0.73 0.25 0.1825
0.74 0.25 0.185
0.75 0.25 0.1875
0.76 0.25 0.19
0.77 0.25 0.1925
0.78 0.25 0.195
0.79 0.25 0.1975
0.8 0.25 0.2
0.81 0.25 0.2025
0.82 0.25 0.205
0.83 0.25 0.2075
0.84 0.25 0.21
0.85 0.25 0.2125
0.86 0.25 0.215
0.87 0.25 0.2175
0.88 0.25 0.22
0.89 0.25 0.2225
0.9 0.25 0.225
0.91 0.25 0.2275
0.92 0.25 0.23
0.93 0.25 0.2325
0.94 0.25 0.235
0.95 0.25 0.2375
0.96 0.25 0.24
0.97 0.25 0.2425
0.98 0.25 0.245
0.99 0.25 0.2475
1.0 0.25 0.25
0.0 0.26 0.0
0.01 0.26 0.0026000000000000003
0.02 0.26 0.005200000000000001
0.03 0.26 0.0078
0.04 0.26 0.010400000000000001
0.05 0.26 0.013000000000000001
0.06 0.26 0.0156
0.07 0.26 0.0182
0.08 0.26 0.020800000000000003
0.09 0.26 0.0234
0.1 0.26 0.026000000000000002
0.11 0.26 0.0286
0.12 0.26 0.0312
0.13 0.26 0.033800000000000004
0.14 0.26 0.0364
0.15 0.26 0.039
0.16 0.26 0.041600000000000005
0.17 0.26 0.0442
0.18 0.26 0.0468
0.19 0.26 0.0494
0.2 0.26 0.052000000000000005
0.21 0.26 0.0546
0.22 0.26 0.0572
0.23 0.26 0.059800000000000006
0.24 0.26 0.0624
0.25 0.26 0.065
0.26 0.26 0.06760000000000001
0.27 0.26 0.07020000000000001
0.28 0.26 0.0728
0.29 0.26 0.0754
0.3 0.26 0.078
0.31 0.26 0.0806
0.32 0.26 0.08320000000000001
0.33 0.26 0.0858
0.34 0.26 0.0884
0.35 0.26 0.091
0.36 0.26 0.0936
0.37 0.26 0.09620000000000001
0.38 0.26 0.0988
0.39 0.26 0.1014
0.4 0.26 0.10400000000000001
0.41 0.26 0.1066
0.42 0.26 0.1092
0.43 0.26 0.1118
0.44 0.26 0.1144
0.45 0.26 0.117
0.46 0.26 0.11960000000000001
0.47 0.26 0.1222
0.48 0.26 0.1248
0.49 0.26 0.1274
0.5 0.26 0.13
0.51 0.26 0.1326
0.52 0.26 0.13520000000000001
0.53 0.26 0.1378
0.54 0.26 0.14040000000000002
0.55 0.26 0.14300000000000002
0.56 0.26 0.1456
0.57 0.26 0.1482
0.58 0.26 0.1508
0.59 0.26 0.1534
0.6 0.26 0.156
0.61 0.26 0.1586
0.62 0.26 0.1612
0.63 0.26 0.1638
0.64 0.26 0.16640000000000002
0.65 0.26 0.169
0.66 0.26 0.1716
0.67 0.26 0.17420000000000002
0.68 0.26 0.1768
0.69 0.26 0.1794
0.7 0.26 0.182
0.71 0.26 0.1846
0.72 0.26 0.1872
0.73 0.26 0.1898
0.74 0.26 0.19240000000000002
0.75 0.26 0.195
0.76 0.26 0.1976
0.77 0.26 0.20020000000000002
0.78 0.26 0.2028
0.79 0.26 0.20540000000000003
0.8 0.26 0.20800000000000002
0.81 0.26 0.2106
0.82 0.26 0.2132
0.83 0.26 0.2158
0.84 0.26 0.2184
0.85 0.26 0.221
0.86 0.26 0.2236
0.87 0.26 0.2262
0.88 0.26 0.2288
0.89 0.26 0.23140000000000002
0.9 0.26 0.234
0.91 0.26 0.2366
0.92 0.26 0.23920000000000002
0.93 0.26 0.24180000000000001
0.94 0.26 0.2444
0.95 0.26 0.247
0.96 0.26 0.2496
0.97 0.26 0.2522
0.98 0.26 0.2548
0.99 0.26 0.2574
1.0 0.26 0.26
0.0 0.27 0.0
0.01 0.27 0.0027
0.02 0.27 0.0054
0.03 0.27 0.0081
0.04 0.27 0.0108
0.05 0.27 0.013500000000000002
0.06 0.27 0.0162
0.07 0.27 0.018900000000000004
0.08 0.27 0.0216
0.09 0.27 0.024300000000000002
0.1 0.27 0.027000000000000003
0.11 0.27 0.0297
0.12 0.27 0.0324
0.13 0.27 0.035100000000000006
0.14 0.27 0.03780000000000001
0.15 0.27 0.0405
0.16 0.27 0.0432
0.17 0.27 0.0459
0.18 0.27 0.048600000000000004
0.19 0.27 0.051300000000000005
0.2 0.27 0.054000000000000006
0.21 0.27 0.0567
0.22 0.27 0.0594
0.23 0.27 0.06210000000000001
0.24 0.27 0.0648
0.25 0.27 0.0675
0.26 0.27 0.07020000000000001
0.27 0.27 0.0729
0.28 0.27 0.07560000000000001
0.29 0.27 0.0783
0.3 0.27 0.081
0.31 0.27 0.08370000000000001
0.32 0.27 0.0864
0.33 0.27 0.08910000000000001
0.34 0.27 0.0918
0.35 0.27 0.0945
0.36 0.27 0.09720000000000001
0.37 0.27 0.0999
0.38 0.27 0.10260000000000001
0.39 0.27 0.1053
0.4 0.27 0.10800000000000001
0.41 0.27 0.1107
0.42 0.27 0.1134
0.43 0.27 0.11610000000000001
0.44 0.27 0.1188
0.45 0.27 0.12150000000000001
0.46 0.27 0.12420000000000002
0.47 0.27 0.1269
0.48 0.27 0.1296
0.49 0.27 0.1323
0.5 0.27 0.135
0.51 0.27 0.13770000000000002
0.52 0.27 0.14040000000000002
0.53 0.27 0.1431
0.54 0.27 0.1458
0.55 0.27 0.14850000000000002
0.56 0.27 0.15120000000000003
0.57 0.27 0.1539
0.58 0.27 0.1566
0.59 0.27 0.1593
0.6 0.27 0.162
0.61 0.27 0.1647
0.62 0.27 0.16740000000000002
0.63 0.27 0.1701
0.64 0.27 0.1728
0.65 0.27 0.17550000000000002
0.66 0.27 0.17820000000000003
0.67 0.27 0.18090000000000003
0.68 0.27 0.1836
0.69 0.27 0.1863
0.7 0.27 0.189
0.71 0.27 0.1917
0.72 0.27 0.19440000000000002
0.73 0.27 0.1971
0.74 0.27 0.1998
0.75 0.27 0.2025
0.76 0.27 0.20520000000000002
0.77 0.27 0.20790000000000003
0.78 0.27 0.2106
0.79 0.27 0.21330000000000002
0.8 0.27 0.21600000000000003
0.81 0.27 0.21870000000000003
0.82 0.27 0.2214
0.83 0.27 0.2241
0.84 0.27 0.2268
0.85 0.27 0.2295
0.86 0.27 0.23220000000000002
0.87 0.27 0.23490000000000003
0.88 0.27 0.2376
0.89 0.27 0.2403
0.9 0.27 0.24300000000000002
0.91 0.27 0.24570000000000003
0.92 0.27 0.24840000000000004
0.93 0.27 0.25110000000000005
0.94 0.27 0.2538
0.95 0.27 0.2565
0.96 0.27 0.2592
0.97 0.27 0.2619
0.98 0.27 0.2646
0.99 0.27 0.26730000000000004
1.0 0.27 0.27
0.0 0.28 0.0
0.01 0.28 0.0028000000000000004
0.02 0.28 0.005600000000000001
0.03 0.28 0.008400000000000001
0.04 0.28 0.011200000000000002
0.05 0.28 0.014000000000000002
0.06 0.28 0.016800000000000002
0.07 0.28 0.019600000000000003
0.08 0.28 0.022400000000000003
0.09 0.28 0.0252
0.1 0.28 0.028000000000000004
0.11 0.28 0.030800000000000004
0.12 0.28 0.033600000000000005
0.13 0.28 0.0364
0.14 0.28 0.039200000000000006
0.15 0.28 0.042
0.16 0.28 0.044800000000000006
0.17 0.28 0.04760000000000001
0.18 0.28 0.0504
0.19 0.28 0.053200000000000004
0.2 0.28 0.05600000000000001
0.21 0.28 0.058800000000000005
0.22 0.28 0.06160000000000001
0.23 0.28 0.06440000000000001
0.24 0.28 0.06720000000000001
0.25 0.28 0.07
0.26 0.28 0.0728
0.27 0.28 0.07560000000000001
0.28 0.28 0.07840000000000001
0.29 0.28 0.08120000000000001
0.3 0.28 0.084
0.31 0.28 0.0868
0.32 0.28 0.08960000000000001
0.33 0.28 0.09240000000000001
0.34 0.28 0.09520000000000002
0.35 0.28 0.098
0.36 0.28 0.1008
0.37 0.28 0.10360000000000001
0.38 0.28 0.10640000000000001
0.39 0.28 0.10920000000000002
0.4 0.28 0.11200000000000002
0.41 0.28 0.1148
0.42 0.28 0.11760000000000001
0.43 0.28 0.12040000000000001
0.44 0.28 0.12320000000000002
0.45 0.28 0.12600000000000003
0.46 0.28 0.12880000000000003
0.47 0.28 0.1316
0.48 0.28 0.13440000000000002
0.49 0.28 0.13720000000000002
0.5 0.28 0.14
0.51 0.28 0.1428
0.52 0.28 0.1456
0.53 0.28 0.14840000000000003
0.54 0.28 0.15120000000000003
0.55 0.28 0.15400000000000003
0.56 0.28 0.15680000000000002
0.57 0.28 0.1596
0.58 0.28 0.16240000000000002
0.59 0.28 0.1652
0.6 0.28 0.168
0.61 0.28 0.1708
0.62 0.28 0.1736
0.63 0.28 0.17640000000000003
0.64 0.28 0.17920000000000003
0.65 0.28 0.18200000000000002
0.66 0.28 0.18480000000000002
0.67 0.28 0.18760000000000002
0.68 0.28 0.19040000000000004
0.69 0.28 0.1932
0.7 0.28 0.196
0.71 0.28 0.1988
0.72 0.28 0.2016
0.73 0.28 0.20440000000000003
0.74 0.28 0.20720000000000002
0.75 0.28 0.21000000000000002
0.76 0.28 0.21280000000000002
0.77 0.28 0.2156
0.78 0.28 0.21840000000000004
0.79 0.28 0.22120000000000004
0.8 0.28 0.22400000000000003
0.81 0.28 0.22680000000000003
0.82 0.28 0.2296
0.83 0.28 0.23240000000000002
0.84 0.28 0.23520000000000002
0.85 0.28 0.23800000000000002
0.86 0.28 0.24080000000000001
0.87 0.28 0.2436
0.88 0.28 0.24640000000000004
0.89 0.28 0.24920000000000003
0.9 0.28 0.25200000000000006
0.91 0.28 0.2548
0.92 0.28 0.25760000000000005
0.93 0.28 0.2604
0.94 0.28 0.2632
0.95 0.28 0.266
0.96 0.28 0.26880000000000004
0.97 0.28 0.2716
0.98 0.28 0.27440000000000003
0.99 0.28 0.2772
1.0 0.28 0.28
0.0 0.29 0.0
0.01 0.29 0.0029
0.02 0.29 0.0058
0.03 0.29 0.0087
0.04 0.29 0.0116
0.05 0.29 0.014499999999999999
0.06 0.29 0.0174
0.07 0.29 0.020300000000000002
0.08 0.29 0.0232
0.09 0.29 0.026099999999999998
0.1 0.29 0.028999999999999998
0.11 0.29 0.0319
0.12 0.29 0.0348
0.13 0.29 0.0377
0.14 0.29 0.040600000000000004
0.15 0.29 0.0435
0.16 0.29 0.0464
0.17 0.29 0.049300000000000004
0.18 0.29 0.052199999999999996
0.19 0.29 0.055099999999999996
0.2 0.29 0.057999999999999996
0.21 0.29 0.060899999999999996
0.22 0.29 0.0638
0.23 0.29 0.0667
0.24 0.29 0.0696
0.25 0.29 0.0725
0.26 0.29 0.0754
0.27 0.29 0.0783
0.28 0.29 0.08120000000000001
0.29 0.29 0.0841
0.3 0.29 0.087
0.31 0.29 0.0899
0.32 0.29 0.0928
0.33 0.29 0.0957
0.34 0.29 0.09860000000000001
0.35 0.29 0.10149999999999999
0.36 0.29 0.10439999999999999
0.37 0.29 0.10729999999999999
0.38 0.29 0.11019999999999999
0.39 0.29 0.11309999999999999
0.4 0.29 0.11599999999999999
0.41 0.29 0.11889999999999998
0.42 0.29 0.12179999999999999
0.43 0.29 0.12469999999999999
0.44 0.29 0.1276
0.45 0.29 0.1305
0.46 0.29 0.1334
0.47 0.29 0.13629999999999998
0.48 0.29 0.1392
0.49 0.29 0.14209999999999998
0.5 0.29 0.145
0.51 0.29 0.1479
0.52 0.29 0.1508
0.53 0.29 0.1537
0.54 0.29 0.1566
0.55 0.29 0.1595
0.56 0.29 0.16240000000000002
0.57 0.29 0.16529999999999997
0.58 0.29 0.1682
0.59 0.29 0.17109999999999997
0.6 0.29 0.174
0.61 0.29 0.17689999999999997
0.62 0.29 0.1798
0.63 0.29 0.1827
0.64 0.29 0.1856
0.65 0.29 0.1885
0.66 0.29 0.1914
0.67 0.29 0.1943
0.68 0.29 0.19720000000000001
0.69 0.29 0.20009999999999997
0.7 0.29 0.20299999999999999
0.71 0.29 0.20589999999999997
0.72 0.29 0.20879999999999999
0.73 0.29 0.21169999999999997
0.74 0.29 0.21459999999999999
0.75 0.29 0.21749999999999997
0.76 0.29 0.22039999999999998
0.77 0.29 0.2233
0.78 0.29 0.22619999999999998
0.79 0.29 0.2291
0.8 0.29 0.23199999999999998
0.81 0.29 0.2349
0.82 0.29 0.23779999999999996
0.83 0.29 0.24069999999999997
0.84 0.29 0.24359999999999998
0.85 0.29 0.24649999999999997
0.86 0.29 0.24939999999999998
0.87 0.29 0.25229999999999997
0.88 0.29 0.2552
0.89 0.29 0.2581
0.9 0.29 0.261
0.91 0.29 0.26389999999999997
0.92 0.29 0.2668
0.93 0.29 0.2697
0.94 0.29 0.27259999999999995
0.95 0.29 0.27549999999999997
0.96 0.29 0.2784
0.97 0.29 0.2813
0.98 0.29 0.28419999999999995
0.99 0.29 0.28709999999999997
1.0 0.29 0.29
0.0 0.3 0.0
0.01 0.3 0.003
0.02 0.3 0.006
0.03 0.3 0.009
0.04 0.3 0.012
0.05 0.3 0.015
0.06 0.3 0.018
0.07 0.3 0.021
0.08 0.3 0.024
0.09 0.3 0.027
0.1 0.3 0.03
0.11 0.3 0.033
0.12 0.3 0.036
0.13 0.3 0.039
0.14 0.3 0.042
0.15 0.3 0.045
0.16 0.3 0.048
0.17 0.3 0.051000000000000004
0.18 0.3 0.054
0.19 0.3 0.056999999999999995
0.2 0.3 0.06
0.21 0.3 0.063
0.22 0.3 0.066
0.23 0.3 0.069
0.24 0.3 0.072
0.25 0.3 0.075
0.26 0.3 0.078
0.27 0.3 0.081
0.28 0.3 0.084
0.29 0.3 0.087
0.3 0.3 0.09
0.31 0.3 0.093
0.32 0.3 0.096
0.33 0.3 0.099
0.34 0.3 0.10200000000000001
0.35 0.3 0.105
0.36 0.3 0.108
0.37 0.3 0.111
0.38 0.3 0.11399999999999999
0.39 0.3 0.11699999999999999
0.4 0.3 0.12
0.41 0.3 0.12299999999999998
0.42 0.3 0.126
0.43 0.3 0.129
0.44 0.3 0.132
0.45 0.3 0.135
0.46 0.3 0.138
0.47 0.3 0.141
0.48 0.3 0.144
0.49 0.3 0.147
0.5 0.3 0.15
0.51 0.3 0.153
0.52 0.3 0.156
0.53 0.3 0.159
0.54 0.3 0.162
0.55 0.3 0.165
0.56 0.3 0.168
0.57 0.3 0.17099999999999999
0.58 0.3 0.174
0.59 0.3 0.177
0.6 0.3 0.18
0.61 0.3 0.183
0.62 0.3 0.186
0.63 0.3 0.189
0.64 0.3 0.192
0.65 0.3 0.195
0.66 0.3 0.198
0.67 0.3 0.201
0.68 0.3 0.20400000000000001
0.69 0.3 0.207
0.7 0.3 0.21
0.71 0.3 0.213
0.72 0.3 0.216
0.73 0.3 0.219
0.74 0.3 0.222
0.75 0.3 0.22499999999999998
0.76 0.3 0.22799999999999998
0.77 0.3 0.23099999999999998
0.78 0.3 0.23399999999999999
0.79 0.3 0.237
0.8 0.3 0.24
0.81 0.3 0.243
0.82 0.3 0.24599999999999997
0.83 0.3 0.24899999999999997
0.84 0.3 0.252
0.85 0.3 0.255
0.86 0.3 0.258
0.87 0.3 0.261
0.88 0.3 0.264
0.89 0.3 0.267
0.9 0.3 0.27
0.91 0.3 0.273
0.92 0.3 0.276
0.93 0.3 0.279
0.94 0.3 0.282
0.95 0.3 0.285
0.96 0.3 0.288
0.97 0.3 0.291
0.98 0.3 0.294
0.99 0.3 0.297
1.0 0.3 0.3
0.0 0.31 0.0
0.01 0.31 0.0031
0.02 0.31 0.0062
0.03 0.31 0.0093
0.04 0.31 0.0124
0.05 0.31 0.0155
0.06 0.31 0.0186
0.07 0.31 0.0217
0.08 0.31 0.0248
0.09 0.31 0.027899999999999998
0.1 0.31 0.031
0.11 0.31 0.0341
0.12 0.31 0.0372
0.13 0.31 0.0403
0.14 0.31 0.0434
0.15 0.31 0.0465
0.16 0.31 0.0496
0.17 0.31 0.052700000000000004
0.18 0.31 0.055799999999999995
0.19 0.31 0.0589
0.2 0.31 0.062
0.21 0.31 0.06509999999999999
0.22 0.31 0.0682
0.23 0.31 0.0713
0.24 0.31 0.0744
0.25 0.31 0.0775
0.26 0.31 0.0806
0.27 0.31 0.08370000000000001
0.28 0.31 0.0868
0.29 0.31 0.0899
0.3 0.31 0.093
0.31 0.31 0.0961
0.32 0.31 0.0992
0.33 0.31 0.1023
0.34 0.31 0.10540000000000001
0.35 0.31 0.1085
0.36 0.31 0.11159999999999999
0.37 0.31 0.1147
0.38 0.31 0.1178
0.39 0.31 0.12090000000000001
0.4 0.31 0.124
0.41 0.31 0.1271
0.42 0.31 0.13019999999999998
0.43 0.31 0.1333
0.44 0.31 0.1364
0.45 0.31 0.1395
0.46 0.31 0.1426
0.47 0.31 0.1457
0.48 0.31 0.1488
0.49 0.31 0.1519
0.5 0.31 0.155
0.51 0.31 0.1581
0.52 0.31 0.1612
0.53 0.31 0.1643
0.54 0.31 0.16740000000000002
0.55 0.31 0.1705
0.56 0.31 0.1736
0.57 0.31 0.1767
0.58 0.31 0.1798
0.59 0.31 0.18289999999999998
0.6 0.31 0.186
0.61 0.31 0.1891
0.62 0.31 0.1922
0.63 0.31 0.1953
0.64 0.31 0.1984
0.65 0.31 0.2015
0.66 0.31 0.2046
0.67 0.31 0.20770000000000002
0.68 0.31 0.21080000000000002
0.69 0.31 0.21389999999999998
0.7 0.31 0.217
0.71 0.31 0.2201
0.72 0.31 0.22319999999999998
0.73 0.31 0.2263
0.74 0.31 0.2294
0.75 0.31 0.23249999999999998
0.76 0.31 0.2356
0.77 0.31 0.2387
0.78 0.31 0.24180000000000001
0.79 0.31 0.2449
0.8 0.31 0.248
0.81 0.31 0.2511
0.82 0.31 0.2542
0.83 0.31 0.2573
0.84 0.31 0.26039999999999996
0.85 0.31 0.2635
0.86 0.31 0.2666
0.87 0.31 0.2697
0.88 0.31 0.2728
0.89 0.31 0.2759
0.9 0.31 0.279
0.91 0.31 0.2821
0.92 0.31 0.2852
0.93 0.31 0.2883
0.94 0.31 0.2914
0.95 0.31 0.2945
0.96 0.31 0.2976
0.97 0.31 0.30069999999999997
0.98 0.31 0.3038
0.99 0.31 0.3069
1.0 0.31 0.31
0.0 0.32 0.0
0.01 0.32 0.0032
0.02 0.32 0.0064
0.03 0.32 0.0096
0.04 0.32 0.0128
0.05 0.32 0.016
0.06 0.32 0.0192
0.07 0.32 0.022400000000000003
0.08 0.32 0.0256
0.09 0.32 0.0288
0.1 0.32 0.032
0.11 0.32 0.0352
0.12 0.32 0.0384
0.13 0.32 0.041600000000000005
0.14 0.32 0.044800000000000006
0.15 0.32 0.048
0.16 0.32 0.0512
0.17 0.32 0.054400000000000004
0.18 0.32 0.0576
0.19 0.32 0.0608
0.2 0.32 0.064
0.21 0.32 0.0672
0.22 0.32 0.0704
0.23 0.32 0.0736
0.24 0.32 0.0768
0.25 0.32 0.08
0.26 0.32 0.08320000000000001
0.27 0.32 0.0864
0.28 0.32 0.08960000000000001
0.29 0.32 0.0928
0.3 0.32 0.096
0.31 0.32 0.0992
0.32 0.32 0.1024
0.33 0.32 0.10560000000000001
0.34 0.32 0.10880000000000001
0.35 0.32 0.11199999999999999
0.36 0.32 0.1152
0.37 0.32 0.1184
0.38 0.32 0.1216
0.39 0.32 0.12480000000000001
0.4 0.32 0.128
0.41 0.32 0.13119999999999998
0.42 0.32 0.1344
0.43 0.32 0.1376
0.44 0.32 0.1408
0.45 0.32 0.14400000000000002
0.46 0.32 0.1472
0.47 0.32 0.1504
0.48 0.32 0.1536
0.49 0.32 0.1568
0.5 0.32 0.16
0.51 0.32 0.1632
0.52 0.32 0.16640000000000002
0.53 0.32 0.1696
0.54 0.32 0.1728
0.55 0.32 0.17600000000000002
0.56 0.32 0.17920000000000003
0.57 0.32 0.18239999999999998
0.58 0.32 0.1856
0.59 0.32 0.1888
0.6 0.32 0.192
0.61 0.32 0.1952
0.62 0.32 0.1984
0.63 0.32 0.2016
0.64 0.32 0.2048
0.65 0.32 0.20800000000000002
0.66 0.32 0.21120000000000003
0.67 0.32 0.2144
0.68 0.32 0.21760000000000002
0.69 0.32 0.2208
0.7 0.32 0.22399999999999998
0.71 0.32 0.22719999999999999
0.72 0.32 0.2304
0.73 0.32 0.2336
0.74 0.32 0.2368
0.75 0.32 0.24
0.76 0.32 0.2432
0.77 0.32 0.2464
0.78 0.32 0.24960000000000002
0.79 0.32 0.2528
0.8 0.32 0.256
0.81 0.32 0.25920000000000004
0.82 0.32 0.26239999999999997
0.83 0.32 0.2656
0.84 0.32 0.2688
0.85 0.32 0.272
0.86 0.32 0.2752
0.87 0.32 0.2784
0.88 0.32 0.2816
0.89 0.32 0.2848
0.9 0.32 0.28800000000000003
0.91 0.32 0.2912
0.92 0.32 0.2944
0.93 0.32 0.29760000000000003
0.94 0.32 0.3008
0.95 0.32 0.304
0.96 0.32 0.3072
0.97 0.32 0.3104
0.98 0.32 0.3136
0.99 0.32 0.3168
1.0 0.32 0.32
0.0 0.33 0.0
0.01 0.33 0.0033000000000000004
0.02 0.33 0.006600000000000001
0.03 0.33 0.0099
0.04 0.33 0.013200000000000002
0.05 0.33 0.0165
0.06 0.33 0.0198
0.07 0.33 0.023100000000000002
0.08 0.33 0.026400000000000003
0.09 0.33 0.0297
0.1 0.33 0.033
0.11 0.33 0.0363
0.12 0.33 0.0396
0.13 0.33 0.0429
0.14 0.33 0.046200000000000005
0.15 0.33 0.0495
0.16 0.33 0.05280000000000001
0.17 0.33 0.056100000000000004
0.18 0.33 0.0594
0.19 0.33 0.0627
0.2 0.33 0.066
0.21 0.33 0.0693
0.22 0.33 0.0726
0.23 0.33 0.07590000000000001
0.24 0.33 0.0792
0.25 0.33 0.0825
0.26 0.33 0.0858
0.27 0.33 0.08910000000000001
0.28 0.33 0.09240000000000001
0.29 0.33 0.0957
0.3 0.33 0.099
0.31 0.33 0.1023
0.32 0.33 0.10560000000000001
0.33 0.33 0.10890000000000001
0.34 0.33 0.11220000000000001
0.35 0.33 0.11549999999999999
0.36 0.33 0.1188
0.37 0.33 0.1221
0.38 0.33 0.1254
0.39 0.33 0.1287
0.4 0.33 0.132
0.41 0.33 0.1353
0.42 0.33 0.1386
0.43 0.33 0.1419
0.44 0.33 0.1452
0.45 0.33 0.14850000000000002
0.46 0.33 0.15180000000000002
0.47 0.33 0.1551
0.48 0.33 0.1584
0.49 0.33 0.1617
0.5 0.33 0.165
0.51 0.33 0.1683
0.52 0.33 0.1716
0.53 0.33 0.17490000000000003
0.54 0.33 0.17820000000000003
0.55 0.33 0.18150000000000002
0.56 0.33 0.18480000000000002
0.57 0.33 0.1881
0.58 0.33 0.1914
0.59 0.33 0.1947
0.6 0.33 0.198
0.61 0.33 0.2013
0.62 0.33 0.2046
0.63 0.33 0.2079
0.64 0.33 0.21120000000000003
0.65 0.33 0.21450000000000002
0.66 0.33 0.21780000000000002
0.67 0.33 0.22110000000000002
0.68 0.33 0.22440000000000002
0.69 0.33 0.22769999999999999
0.7 0.33 0.23099999999999998
0.71 0.33 0.2343
0.72 0.33 0.2376
0.73 0.33 0.2409
0.74 0.33 0.2442
0.75 0.33 0.2475
0.76 0.33 0.2508
0.77 0.33 0.2541
0.78 0.33 0.2574
0.79 0.33 0.26070000000000004
0.8 0.33 0.264
0.81 0.33 0.26730000000000004
0.82 0.33 0.2706
0.83 0.33 0.2739
0.84 0.33 0.2772
0.85 0.33 0.2805
0.86 0.33 0.2838
0.87 0.33 0.2871
0.88 0.33 0.2904
0.89 0.33 0.2937
0.9 0.33 0.29700000000000004
0.91 0.33 0.3003
0.92 0.33 0.30360000000000004
0.93 0.33 0.3069
0.94 0.33 0.3102
0.95 0.33 0.3135
0.96 0.33 0.3168
0.97 0.33 0.3201
0.98 0.33 0.3234
0.99 0.33 0.3267
1.0 0.33 0.33
0.0 0.34 0.0
0.01 0.34 0.0034000000000000002
0.02 0.34 0.0068000000000000005
0.03 0.34 0.0102
0.04 0.34 0.013600000000000001
0.05 0.34 0.017
0.06 0.34 0.0204
0.07 0.34 0.023800000000000005
0.08 0.34 0.027200000000000002
0.09 0.34 0.030600000000000002
0.1 0.34 0.034
0.11 0.34 0.0374
0.12 0.34 0.0408
0.13 0.34 0.0442
0.14 0.34 0.04760000000000001
0.15 0.34 0.051000000000000004
0.16 0.34 0.054400000000000004
0.17 0.34 0.05780000000000001
0.18 0.34 0.061200000000000004
0.19 0.34 0.0646
0.2 0.34 0.068
0.21 0.34 0.0714
0.22 0.34 0.0748
0.23 0.34 0.0782
0.24 0.34 0.0816
0.25 0.34 0.085
0.26 0.34 0.0884
0.27 0.34 0.0918
0.28 0.34 0.09520000000000002
0.29 0.34 0.09860000000000001
0.3 0.34 0.10200000000000001
0.31 0.34 0.10540000000000001
0.32 0.34 0.10880000000000001
0.33 0.34 0.11220000000000001
0.34 0.34 0.11560000000000002
0.35 0.34 0.119
0.36 0.34 0.12240000000000001
0.37 0.34 0.1258
0.38 0.34 0.1292
0.39 0.34 0.13260000000000002
0.4 0.34 0.136
0.41 0.34 0.1394
0.42 0.34 0.1428
0.43 0.34 0.1462
0.44 0.34 0.1496
0.45 0.34 0.15300000000000002
0.46 0.34 0.1564
0.47 0.34 0.1598
0.48 0.34 0.1632
0.49 0.34 0.1666
0.5 0.34 0.17
0.51 0.34 0.17340000000000003
0.52 0.34 0.1768
0.53 0.34 0.18020000000000003
0.54 0.34 0.1836
0.55 0.34 0.18700000000000003
0.56 0.34 0.19040000000000004
0.57 0.34 0.1938
0.58 0.34 0.19720000000000001
0.59 0.34 0.2006
0.6 0.34 0.20400000000000001
0.61 0.34 0.2074
0.62 0.34 0.21080000000000002
0.63 0.34 0.21420000000000003
0.64 0.34 0.21760000000000002
0.65 0.34 0.22100000000000003
0.66 0.34 0.22440000000000002
0.67 0.34 0.22780000000000003
0.68 0.34 0.23120000000000004
0.69 0.34 0.2346
0.7 0.34 0.238
0.71 0.34 0.2414
0.72 0.34 0.24480000000000002
0.73 0.34 0.2482
0.74 0.34 0.2516
0.75 0.34 0.255
0.76 0.34 0.2584
0.77 0.34 0.26180000000000003
0.78 0.34 0.26520000000000005
0.79 0.34 0.2686
0.8 0.34 0.272
0.81 0.34 0.27540000000000003
0.82 0.34 0.2788
0.83 0.34 0.2822
0.84 0.34 0.2856
0.85 0.34 0.28900000000000003
0.86 0.34 0.2924
0.87 0.34 0.2958
0.88 0.34 0.2992
0.89 0.34 0.30260000000000004
0.9 0.34 0.30600000000000005
0.91 0.34 0.3094
0.92 0.34 0.3128
0.93 0.34 0.31620000000000004
0.94 0.34 0.3196
0.95 0.34 0.323
0.96 0.34 0.3264
0.97 0.34 0.32980000000000004
0.98 0.34 0.3332
0.99 0.34 0.3366
1.0 0.34 0.34
0.0 0.35 0.0
0.01 0.35 0.0034999999999999996
0.02 0.35 0.006999999999999999
0.03 0.35 0.010499999999999999
0.04 0.35 0.013999999999999999
0.05 0.35 0.017499999999999998
0.06 0.35 0.020999999999999998
0.07 0.35 0.0245
0.08 0.35 0.027999999999999997
0.09 0.35 0.0315
0.1 0.35 0.034999999999999996
0.11 0.35 0.0385
0.12 0.35 0.041999999999999996
0.13 0.35 0.0455
0.14 0.35 0.049
0.15 0.35 0.0525
0.16 0.35 0.055999999999999994
0.17 0.35 0.0595
0.18 0.35 0.063
0.19 0.35 0.06649999999999999
0.2 0.35 0.06999999999999999
0.21 0.35 0.0735
0.22 0.35 0.077
0.23 0.35 0.0805
0.24 0.35 0.08399999999999999
0.25 0.35 0.0875
0.26 0.35 0.091
0.27 0.35 0.0945
0.28 0.35 0.098
0.29 0.35 0.10149999999999999
0.3 0.35 0.105
0.31 0.35 0.1085
0.32 0.35 0.11199999999999999
0.33 0.35 0.11549999999999999
0.34 0.35 0.119
0.35 0.35 0.12249999999999998
0.36 0.35 0.126
0.37 0.35 0.1295
0.38 0.35 0.13299999999999998
0.39 0.35 0.13649999999999998
0.4 0.35 0.13999999999999999
0.41 0.35 0.1435
0.42 0.35 0.147
0.43 0.35 0.1505
0.44 0.35 0.154
0.45 0.35 0.1575
0.46 0.35 0.161
0.47 0.35 0.16449999999999998
0.48 0.35 0.16799999999999998
0.49 0.35 0.17149999999999999
0.5 0.35 0.175
0.51 0.35 0.1785
0.52 0.35 0.182
0.53 0.35 0.1855
0.54 0.35 0.189
0.55 0.35 0.1925
0.56 0.35 0.196
0.57 0.35 0.19949999999999998
0.58 0.35 0.20299999999999999
0.59 0.35 0.2065
0.6 0.35 0.21
0.61 0.35 0.2135
0.62 0.35 0.217
0.63 0.35 0.22049999999999997
0.64 0.35 0.22399999999999998
0.65 0.35 0.22749999999999998
0.66 0.35 0.23099999999999998
0.67 0.35 0.2345
0.68 0.35 0.238
0.69 0.35 0.24149999999999996
0.7 0.35 0.24499999999999997
0.71 0.35 0.24849999999999997
0.72 0.35 0.252
0.73 0.35 0.2555
0.74 0.35 0.259
0.75 0.35 0.26249999999999996
0.76 0.35 0.26599999999999996
0.77 0.35 0.26949999999999996
0.78 0.35 0.27299999999999996
0.79 0.35 0.27649999999999997
0.8 0.35 0.27999999999999997
0.81 0.35 0.2835
0.82 0.35 0.287
0.83 0.35 0.2905
0.84 0.35 0.294
0.85 0.35 0.2975
0.86 0.35 0.301
0.87 0.35 0.3045
0.88 0.35 0.308
0.89 0.35 0.3115
0.9 0.35 0.315
0.91 0.35 0.3185
0.92 0.35 0.322
0.93 0.35 0.3255
0.94 0.35 0.32899999999999996
0.95 0.35 0.33249999999999996
0.96 0.35 0.33599999999999997
0.97 0.35 0.33949999999999997
0.98 0.35 0.34299999999999997
0.99 0.35 0.3465
1.0 0.35 0.35
0.0 0.36 0.0
0.01 0.36 0.0036
0.02 0.36 0.0072
0.03 0.36 0.010799999999999999
0.04 0.36 0.0144
0.05 0.36 0.018
0.06 0.36 0.021599999999999998
0.07 0.36 0.0252
0.08 0.36 0.0288
0.09 0.36 0.0324
0.1 0.36 0.036
0.11 0.36 0.039599999999999996
0.12 0.36 0.043199999999999995
0.13 0.36 0.0468
0.14 0.36 0.0504
0.15 0.36 0.054
0.16 0.36 0.0576
0.17 0.36 0.061200000000000004
0.18 0.36 0.0648
0.19 0.36 0.0684
0.2 0.36 0.072
0.21 0.36 0.0756
0.22 0.36 0.07919999999999999
0.23 0.36 0.0828
0.24 0.36 0.08639999999999999
0.25 0.36 0.09
0.26 0.36 0.0936
0.27 0.36 0.09720000000000001
0.28 0.36 0.1008
0.29 0.36 0.10439999999999999
0.3 0.36 0.108
0.31 0.36 0.11159999999999999
0.32 0.36 0.1152
0.33 0.36 0.1188
0.34 0.36 0.12240000000000001
0.35 0.36 0.126
0.36 0.36 0.1296
0.37 0.36 0.13319999999999999
0.38 0.36 0.1368
0.39 0.36 0.1404
0.4 0.36 0.144
0.41 0.36 0.14759999999999998
0.42 0.36 0.1512
0.43 0.36 0.1548
0.44 0.36 0.15839999999999999
0.45 0.36 0.162
0.46 0.36 0.1656
0.47 0.36 0.1692
0.48 0.36 0.17279999999999998
0.49 0.36 0.1764
0.5 0.36 0.18
0.51 0.36 0.18359999999999999
0.52 0.36 0.1872
0.53 0.36 0.1908
0.54 0.36 0.19440000000000002
0.55 0.36 0.198
0.56 0.36 0.2016
0.57 0.36 0.20519999999999997
0.58 0.36 0.20879999999999999
0.59 0.36 0.21239999999999998
0.6 0.36 0.216
0.61 0.36 0.2196
0.62 0.36 0.22319999999999998
0.63 0.36 0.2268
0.64 0.36 0.2304
0.65 0.36 0.23399999999999999
0.66 0.36 0.2376
0.67 0.36 0.2412
0.68 0.36 0.24480000000000002
0.69 0.36 0.24839999999999998
0.7 0.36 0.252
0.71 0.36 0.2556
0.72 0.36 0.2592
0.73 0.36 0.2628
0.74 0.36 0.26639999999999997
0.75 0.36 0.27
0.76 0.36 0.2736
0.77 0.36 0.2772
0.78 0.36 0.2808
0.79 0.36 0.2844
0.8 0.36 0.288
0.81 0.36 0.2916
0.82 0.36 0.29519999999999996
0.83 0.36 0.29879999999999995
0.84 0.36 0.3024
0.85 0.36 0.306
0.86 0.36 0.3096
0.87 0.36 0.3132
0.88 0.36 0.31679999999999997
0.89 0.36 0.3204
0.9 0.36 0.324
0.91 0.36 0.3276
0.92 0.36 0.3312
0.93 0.36 0.3348
0.94 0.36 0.3384
0.95 0.36 0.34199999999999997
0.96 0.36 0.34559999999999996
0.97 0.36 0.34919999999999995
0.98 0.36 0.3528
0.99 0.36 0.3564
1.0 0.36 0.36
0.0 0.37 0.0
0.01 0.37 0.0037
0.02 0.37 0.0074
0.03 0.37 0.011099999999999999
0.04 0.37 0.0148
0.05 0.37 0.0185
0.06 0.37 0.022199999999999998
0.07 0.37 0.025900000000000003
0.08 0.37 0.0296
0.09 0.37 0.033299999999999996
0.1 0.37 0.037
0.11 0.37 0.0407
0.12 0.37 0.044399999999999995
0.13 0.37 0.048100000000000004
0.14 0.37 0.051800000000000006
0.15 0.37 0.0555
0.16 0.37 0.0592
0.17 0.37 0.0629
0.18 0.37 0.06659999999999999
0.19 0.37 0.0703
0.2 0.37 0.074
0.21 0.37 0.07769999999999999
0.22 0.37 0.0814
0.23 0.37 0.08510000000000001
0.24 0.37 0.08879999999999999
0.25 0.37 0.0925
0.26 0.37 0.09620000000000001
0.27 0.37 0.0999
0.28 0.37 0.10360000000000001
0.29 0.37 0.10729999999999999
0.3 0.37 0.111
0.31 0.37 0.1147
0.32 0.37 0.1184
0.33 0.37 0.1221
0.34 0.37 0.1258
0.35 0.37 0.1295
0.36 0.37 0.13319999999999999
0.37 0.37 0.1369
0.38 0.37 0.1406
0.39 0.37 0.1443
0.4 0.37 0.148
0.41 0.37 0.1517
0.42 0.37 0.15539999999999998
0.43 0.37 0.1591
0.44 0.37 0.1628
0.45 0.37 0.1665
0.46 0.37 0.17020000000000002
0.47 0.37 0.1739
0.48 0.37 0.17759999999999998
0.49 0.37 0.1813
0.5 0.37 0.185
0.51 0.37 0.1887
0.52 0.37 0.19240000000000002
0.53 0.37 0.1961
0.54 0.37 0.1998
0.55 0.37 0.20350000000000001
0.56 0.37 0.20720000000000002
0.57 0.37 0.21089999999999998
0.58 0.37 0.21459999999999999
0.59 0.37 0.2183
0.6 0.37 0.222
0.61 0.37 0.22569999999999998
0.62 0.37 0.2294
0.63 0.37 0.2331
0.64 0.37 0.2368
0.65 0.37 0.2405
0.66 0.37 0.2442
0.67 0.37 0.2479
0.68 0.37 0.2516
0.69 0.37 0.25529999999999997
0.7 0.37 0.259
0.71 0.37 0.2627
0.72 0.37 0.26639999999999997
0.73 0.37 0.2701
0.74 0.37 0.2738
0.75 0.37 0.27749999999999997
0.76 0.37 0.2812
0.77 0.37 0.2849
0.78 0.37 0.2886
0.79 0.37 0.2923
0.8 0.37 0.296
0.81 0.37 0.2997
0.82 0.37 0.3034
0.83 0.37 0.3071
0.84 0.37 0.31079999999999997
0.85 0.37 0.3145
0.86 0.37 0.3182
0.87 0.37 0.3219
0.88 0.37 0.3256
0.89 0.37 0.3293
0.9 0.37 0.333
0.91 0.37 0.3367
0.92 0.37 0.34040000000000004
0.93 0.37 0.3441
0.94 0.37 0.3478
0.95 0.37 0.3515
0.96 0.37 0.35519999999999996
0.97 0.37 0.3589
0.98 0.37 0.3626
0.99 0.37 0.3663
1.0 0.37 0.37
0.0 0.38 0.0
0.01 0.38 0.0038
0.02 0.38 0.0076
0.03 0.38 0.0114
0.04 0.38 0.0152
0.05 0.38 0.019000000000000003
0.06 0.38 0.0228
0.07 0.38 0.026600000000000002
0.08 0.38 0.0304
0.09 0.38 0.0342
0.1 0.38 0.038000000000000006
0.11 0.38 0.041800000000000004
0.12 0.38 0.0456
0.13 0.38 0.0494
0.14 0.38 0.053200000000000004
0.15 0.38 0.056999999999999995
0.16 0.38 0.0608
0.17 0.38 0.0646
0.18 0.38 0.0684
0.19 0.38 0.0722
0.2 0.38 0.07600000000000001
0.21 0.38 0.0798
0.22 0.38 0.08360000000000001
0.23 0.38 0.0874
0.24 0.38 0.0912
0.25 0.38 0.095
0.26 0.38 0.0988
0.27 0.38 0.10260000000000001
0.28 0.38 0.10640000000000001
0.29 0.38 0.11019999999999999
0.3 0.38 0.11399999999999999
0.31 0.38 0.1178
0.32 0.38 0.1216
0.33 0.38 0.1254
0.34 0.38 0.1292
0.35 0.38 0.13299999999999998
0.36 0.38 0.1368
0.37 0.38 0.1406
0.38 0.38 0.1444
0.39 0.38 0.1482
0.4 0.38 0.15200000000000002
0.41 0.38 0.1558
0.42 0.38 0.1596
0.43 0.38 0.1634
0.44 0.38 0.16720000000000002
0.45 0.38 0.171
0.46 0.38 0.1748
0.47 0.38 0.17859999999999998
0.48 0.38 0.1824
0.49 0.38 0.1862
0.5 0.38 0.19
0.51 0.38 0.1938
0.52 0.38 0.1976
0.53 0.38 0.20140000000000002
0.54 0.38 0.20520000000000002
0.55 0.38 0.20900000000000002
0.56 0.38 0.21280000000000002
0.57 0.38 0.2166
0.58 0.38 0.22039999999999998
0.59 0.38 0.22419999999999998
0.6 0.38 0.22799999999999998
0.61 0.38 0.2318
0.62 0.38 0.2356
0.63 0.38 0.2394
0.64 0.38 0.2432
0.65 0.38 0.24700000000000003
0.66 0.38 0.2508
0.67 0.38 0.2546
0.68 0.38 0.2584
0.69 0.38 0.2622
0.7 0.38 0.26599999999999996
0.71 0.38 0.2698
0.72 0.38 0.2736
0.73 0.38 0.2774
0.74 0.38 0.2812
0.75 0.38 0.28500000000000003
0.76 0.38 0.2888
0.77 0.38 0.2926
0.78 0.38 0.2964
0.79 0.38 0.3002
0.8 0.38 0.30400000000000005
0.81 0.38 0.3078
0.82 0.38 0.3116
0.83 0.38 0.3154
0.84 0.38 0.3192
0.85 0.38 0.323
0.86 0.38 0.3268
0.87 0.38 0.3306
0.88 0.38 0.33440000000000003
0.89 0.38 0.3382
0.9 0.38 0.342
0.91 0.38 0.3458
0.92 0.38 0.3496
0.93 0.38 0.35340000000000005
0.94 0.38 0.35719999999999996
0.95 0.38 0.361
0.96 0.38 0.3648
0.97 0.38 0.3686
0.98 0.38 0.3724
0.99 0.38 0.3762
1.0 0.38 0.38
0.0 0.39 0.0
0.01 0.39 0.0039000000000000003
0.02 0.39 0.0078000000000000005
0.03 0.39 0.0117
0.04 0.39 0.015600000000000001
0.05 0.39 0.019500000000000003
0.06 0.39 0.0234
0.07 0.39 0.027300000000000005
0.08 0.39 0.031200000000000002
0.09 0.39 0.0351
0.1 0.39 0.03900000000000001
0.11 0.39 0.0429
0.12 0.39 0.0468
0.13 0.39 0.0507
0.14 0.39 0.05460000000000001
0.15 0.39 0.058499999999999996
0.16 0.39 0.062400000000000004
0.17 0.39 0.06630000000000001
0.18 0.39 0.0702
0.19 0.39 0.0741
0.2 0.39 0.07800000000000001
0.21 0.39 0.0819
0.22 0.39 0.0858
0.23 0.39 0.0897
0.24 0.39 0.0936
0.25 0.39 0.0975
0.26 0.39 0.1014
0.27 0.39 0.1053
0.28 0.39 0.10920000000000002
0.29 0.39 0.11309999999999999
0.3 0.39 0.11699999999999999
0.31 0.39 0.12090000000000001
0.32 0.39 0.12480000000000001
0.33 0.39 0.1287
0.34 0.39 0.13260000000000002
0.35 0.39 0.13649999999999998
0.36 0.39 0.1404
0.37 0.39 0.1443
0.38 0.39 0.1482
0.39 0.39 0.1521
0.4 0.39 0.15600000000000003
0.41 0.39 0.1599
0.42 0.39 0.1638
0.43 0.39 0.16770000000000002
0.44 0.39 0.1716
0.45 0.39 0.17550000000000002
0.46 0.39 0.1794
0.47 0.39 0.1833
0.48 0.39 0.1872
0.49 0.39 0.1911
0.5 0.39 0.195
0.51 0.39 0.19890000000000002
0.52 0.39 0.2028
0.53 0.39 0.20670000000000002
0.54 0.39 0.2106
0.55 0.39 0.21450000000000002
0.56 0.39 0.21840000000000004
0.57 0.39 0.2223
0.58 0.39 0.22619999999999998
0.59 0.39 0.2301
0.6 0.39 0.23399999999999999
0.61 0.39 0.2379
0.62 0.39 0.24180000000000001
0.63 0.39 0.2457
0.64 0.39 0.24960000000000002
0.65 0.39 0.2535
0.66 0.39 0.2574
0.67 0.39 0.26130000000000003
0.68 0.39 0.26520000000000005
0.69 0.39 0.2691
0.7 0.39 0.27299999999999996
0.71 0.39 0.2769
0.72 0.39 0.2808
0.73 0.39 0.2847
0.74 0.39 0.2886
0.75 0.39 0.2925
0.76 0.39 0.2964
0.77 0.39 0.3003
0.78 0.39 0.3042
0.79 0.39 0.30810000000000004
0.8 0.39 0.31200000000000006
0.81 0.39 0.3159
0.82 0.39 0.3198
0.83 0.39 0.3237
0.84 0.39 0.3276
0.85 0.39 0.3315
0.86 0.39 0.33540000000000003
0.87 0.39 0.3393
0.88 0.39 0.3432
0.89 0.39 0.3471
0.9 0.39 0.35100000000000003
0.91 0.39 0.35490000000000005
0.92 0.39 0.3588
0.93 0.39 0.3627
0.94 0.39 0.3666
0.95 0.39 0.3705
0.96 0.39 0.3744
0.97 0.39 0.3783
0.98 0.39 0.3822
0.99 0.39 0.3861
1.0 0.39 0.39
0.0 0.4 0.0
0.01 0.4 0.004
0.02 0.4 0.008
0.03 0.4 0.012
0.04 0.4 0.016
0.05 0.4 0.020000000000000004
0.06 0.4 0.024
0.07 0.4 0.028000000000000004
0.08 0.4 0.032
0.09 0.4 0.036
0.1 0.4 0.04000000000000001
0.11 0.4 0.044000000000000004
0.12 0.4 0.048
0.13 0.4 0.052000000000000005
0.14 0.4 0.05600000000000001
0.15 0.4 0.06
0.16 0.4 0.064
0.17 0.4 0.068
0.18 0.4 0.072
0.19 0.4 0.07600000000000001
0.2 0.4 0.08000000000000002
0.21 0.4 0.084
0.22 0.4 0.08800000000000001
0.23 0.4 0.09200000000000001
0.24 0.4 0.096
0.25 0.4 0.1
0.26 0.4 0.10400000000000001
0.27 0.4 0.10800000000000001
0.28 0.4 0.11200000000000002
0.29 0.4 0.11599999999999999
0.3 0.4 0.12
0.31 0.4 0.124
0.32 0.4 0.128
0.33 0.4 0.132
0.34 0.4 0.136
0.35 0.4 0.13999999999999999
0.36 0.4 0.144
0.37 0.4 0.148
0.38 0.4 0.15200000000000002
0.39 0.4 0.15600000000000003
0.4 0.4 0.16000000000000003
0.41 0.4 0.164
0.42 0.4 0.168
0.43 0.4 0.17200000000000001
0.44 0.4 0.17600000000000002
0.45 0.4 0.18000000000000002
0.46 0.4 0.18400000000000002
0.47 0.4 0.188
0.48 0.4 0.192
0.49 0.4 0.196
0.5 0.4 0.2
0.51 0.4 0.20400000000000001
0.52 0.4 0.20800000000000002
0.53 0.4 0.21200000000000002
0.54 0.4 0.21600000000000003
0.55 0.4 0.22000000000000003
0.56 0.4 0.22400000000000003
0.57 0.4 0.22799999999999998
0.58 0.4 0.23199999999999998
0.59 0.4 0.236
0.6 0.4 0.24
0.61 0.4 0.244
0.62 0.4 0.248
0.63 0.4 0.252
0.64 0.4 0.256
0.65 0.4 0.26
0.66 0.4 0.264
0.67 0.4 0.268
0.68 0.4 0.272
0.69 0.4 0.27599999999999997
0.7 0.4 0.27999999999999997
0.71 0.4 0.284
0.72 0.4 0.288
0.73 0.4 0.292
0.74 0.4 0.296
0.75 0.4 0.30000000000000004
0.76 0.4 0.30400000000000005
0.77 0.4 0.30800000000000005
0.78 0.4 0.31200000000000006
0.79 0.4 0.31600000000000006
0.8 0.4 0.32000000000000006
0.81 0.4 0.32400000000000007
0.82 0.4 0.328
0.83 0.4 0.332
0.84 0.4 0.336
0.85 0.4 0.34
0.86 0.4 0.34400000000000003
0.87 0.4 0.34800000000000003
0.88 0.4 0.35200000000000004
0.89 0.4 0.35600000000000004
0.9 0.4 0.36000000000000004
0.91 0.4 0.36400000000000005
0.92 0.4 0.36800000000000005
0.93 0.4 0.37200000000000005
0.94 0.4 0.376
0.95 0.4 0.38
0.96 0.4 0.384
0.97 0.4 0.388
0.98 0.4 0.392
0.99 0.4 0.396
1.0 0.4 0.4
0.0 0.41 0.0
0.01 0.41 0.0040999999999999995
0.02 0.41 0.008199999999999999
0.03 0.41 0.012299999999999998
0.04 0.41 0.016399999999999998
0.05 0.41 0.0205
0.06 0.41 0.024599999999999997
0.07 0.41 0.0287
0.08 0.41 0.032799999999999996
0.09 0.41 0.036899999999999995
0.1 0.41 0.041
0.11 0.41 0.045099999999999994
0.12 0.41 0.049199999999999994
0.13 0.41 0.0533
0.14 0.41 0.0574
0.15 0.41 0.06149999999999999
0.16 0.41 0.06559999999999999
0.17 0.41 0.0697
0.18 0.41 0.07379999999999999
0.19 0.41 0.0779
0.2 0.41 0.082
0.21 0.41 0.0861
0.22 0.41 0.09019999999999999
0.23 0.41 0.0943
0.24 0.41 0.09839999999999999
0.25 0.41 0.1025
0.26 0.41 0.1066
0.27 0.41 0.1107
0.28 0.41 0.1148
0.29 0.41 0.11889999999999998
0.3 0.41 0.12299999999999998
0.31 0.41 0.1271
0.32 0.41 0.13119999999999998
0.33 0.41 0.1353
0.34 0.41 0.1394
0.35 0.41 0.1435
0.36 0.41 0.14759999999999998
0.37 0.41 0.1517
0.38 0.41 0.1558
0.39 0.41 0.1599
0.4 0.41 0.164
0.41 0.41 0.16809999999999997
0.42 0.41 0.1722
0.43 0.41 0.17629999999999998
0.44 0.41 0.18039999999999998
0.45 0.41 0.1845
0.46 0.41 0.1886
0.47 0.41 0.19269999999999998
0.48 0.41 0.19679999999999997
0.49 0.41 0.2009
0.5 0.41 0.205
0.51 0.41 0.20909999999999998
0.52 0.41 0.2132
0.53 0.41 0.2173
0.54 0.41 0.2214
0.55 0.41 0.2255
0.56 0.41 0.2296
0.57 0.41 0.23369999999999996
0.58 0.41 0.23779999999999996
0.59 0.41 0.24189999999999998
0.6 0.41 0.24599999999999997
0.61 0.41 0.2501
0.62 0.41 0.2542
0.63 0.41 0.2583
0.64 0.41 0.26239999999999997
0.65 0.41 0.2665
0.66 0.41 0.2706
0.67 0.41 0.2747
0.68 0.41 0.2788
0.69 0.41 0.2829
0.7 0.41 0.287
0.71 0.41 0.29109999999999997
0.72 0.41 0.29519999999999996
0.73 0.41 0.29929999999999995
0.74 0.41 0.3034
0.75 0.41 0.3075
0.76 0.41 0.3116
0.77 0.41 0.3157
0.78 0.41 0.3198
0.79 0.41 0.3239
0.8 0.41 0.328
0.81 0.41 0.3321
0.82 0.41 0.33619999999999994
0.83 0.41 0.34029999999999994
0.84 0.41 0.3444
0.85 0.41 0.3485
0.86 0.41 0.35259999999999997
0.87 0.41 0.35669999999999996
0.88 0.41 0.36079999999999995
0.89 0.41 0.3649
0.9 0.41 0.369
0.91 0.41 0.3731
0.92 0.41 0.3772
0.93 0.41 0.3813
0.94 0.41 0.38539999999999996
0.95 0.41 0.38949999999999996
0.96 0.41 0.39359999999999995
0.97 0.41 0.39769999999999994
0.98 0.41 0.4018
0.99 0.41 0.4059
1.0 0.41 0.41
0.0 0.42 0.0
0.01 0.42 0.0042
0.02 0.42 0.0084
0.03 0.42 0.012599999999999998
0.04 0.42 0.0168
0.05 0.42 0.021
0.06 0.42 0.025199999999999997
0.07 0.42 0.029400000000000003
0.08 0.42 0.0336
0.09 0.42 0.0378
0.1 0.42 0.042
0.11 0.42 0.0462
0.12 0.42 0.05039999999999999
0.13 0.42 0.0546
0.14 0.42 0.058800000000000005
0.15 0.42 0.063
0.16 0.42 0.0672
0.17 0.42 0.0714
0.18 0.42 0.0756
0.19 0.42 0.0798
0.2 0.42 0.084
0.21 0.42 0.08819999999999999
0.22 0.42 0.0924
0.23 0.42 0.0966
0.24 0.42 0.10079999999999999
0.25 0.42 0.105
0.26 0.42 0.1092
0.27 0.42 0.1134
0.28 0.42 0.11760000000000001
0.29 0.42 0.12179999999999999
0.3 0.42 0.126
0.31 0.42 0.13019999999999998
0.32 0.42 0.1344
0.33 0.42 0.1386
0.34 0.42 0.1428
0.35 0.42 0.147
0.36 0.42 0.1512
0.37 0.42 0.15539999999999998
0.38 0.42 0.1596
0.39 0.42 0.1638
0.4 0.42 0.168
0.41 0.42 0.1722
0.42 0.42 0.17639999999999997
0.43 0.42 0.18059999999999998
0.44 0.42 0.1848
0.45 0.42 0.189
0.46 0.42 0.1932
0.47 0.42 0.1974
0.48 0.42 0.20159999999999997
0.49 0.42 0.20579999999999998
0.5 0.42 0.21
0.51 0.42 0.2142
0.52 0.42 0.2184
0.53 0.42 0.2226
0.54 0.42 0.2268
0.55 0.42 0.231
0.56 0.42 0.23520000000000002
0.57 0.42 0.23939999999999997
0.58 0.42 0.24359999999999998
0.59 0.42 0.24779999999999996
0.6 0.42 0.252
0.61 0.42 0.2562
0.62 0.42 0.26039999999999996
0.63 0.42 0.2646
0.64 0.42 0.2688
0.65 0.42 0.273
0.66 0.42 0.2772
0.67 0.42 0.2814
0.68 0.42 0.2856
0.69 0.42 0.28979999999999995
0.7 0.42 0.294
0.71 0.42 0.29819999999999997
0.72 0.42 0.3024
0.73 0.42 0.3066
0.74 0.42 0.31079999999999997
0.75 0.42 0.315
0.76 0.42 0.3192
0.77 0.42 0.3234
0.78 0.42 0.3276
0.79 0.42 0.3318
0.8 0.42 0.336
0.81 0.42 0.3402
0.82 0.42 0.3444
0.83 0.42 0.34859999999999997
0.84 0.42 0.35279999999999995
0.85 0.42 0.357
0.86 0.42 0.36119999999999997
0.87 0.42 0.3654
0.88 0.42 0.3696
0.89 0.42 0.37379999999999997
0.9 0.42 0.378
0.91 0.42 0.3822
0.92 0.42 0.3864
0.93 0.42 0.3906
0.94 0.42 0.3948
0.95 0.42 0.39899999999999997
0.96 0.42 0.40319999999999995
0.97 0.42 0.4074
0.98 0.42 0.41159999999999997
0.99 0.42 0.4158
1.0 0.42 0.42
0.0 0.43 0.0
0.01 0.43 0.0043
0.02 0.43 0.0086
0.03 0.43 0.0129
0.04 0.43 0.0172
0.05 0.43 0.021500000000000002
0.06 0.43 0.0258
0.07 0.43 0.030100000000000002
0.08 0.43 0.0344
0.09 0.43 0.0387
0.1 0.43 0.043000000000000003
0.11 0.43 0.0473
0.12 0.43 0.0516
0.13 0.43 0.0559
0.14 0.43 0.060200000000000004
0.15 0.43 0.0645
0.16 0.43 0.0688
0.17 0.43 0.0731
0.18 0.43 0.0774
0.19 0.43 0.0817
0.2 0.43 0.08600000000000001
0.21 0.43 0.09029999999999999
0.22 0.43 0.0946
0.23 0.43 0.0989
0.24 0.43 0.1032
0.25 0.43 0.1075
0.26 0.43 0.1118
0.27 0.43 0.11610000000000001
0.28 0.43 0.12040000000000001
0.29 0.43 0.12469999999999999
0.3 0.43 0.129
0.31 0.43 0.1333
0.32 0.43 0.1376
0.33 0.43 0.1419
0.34 0.43 0.1462
0.35 0.43 0.1505
0.36 0.43 0.1548
0.37 0.43 0.1591
0.38 0.43 0.1634
0.39 0.43 0.16770000000000002
0.4 0.43 0.17200000000000001
0.41 0.43 0.17629999999999998
0.42 0.43 0.18059999999999998
0.43 0.43 0.18489999999999998
0.44 0.43 0.1892
0.45 0.43 0.1935
0.46 0.43 0.1978
0.47 0.43 0.20209999999999997
0.48 0.43 0.2064
0.49 0.43 0.2107
0.5 0.43 0.215
0.51 0.43 0.2193
0.52 0.43 0.2236
0.53 0.43 0.22790000000000002
0.54 0.43 0.23220000000000002
0.55 0.43 0.23650000000000002
0.56 0.43 0.24080000000000001
0.57 0.43 0.24509999999999998
0.58 0.43 0.24939999999999998
0.59 0.43 0.2537
0.6 0.43 0.258
0.61 0.43 0.2623
0.62 0.43 0.2666
0.63 0.43 0.2709
0.64 0.43 0.2752
0.65 0.43 0.2795
0.66 0.43 0.2838
0.67 0.43 0.2881
0.68 0.43 0.2924
0.69 0.43 0.29669999999999996
0.7 0.43 0.301
0.71 0.43 0.30529999999999996
0.72 0.43 0.3096
0.73 0.43 0.3139
0.74 0.43 0.3182
0.75 0.43 0.3225
0.76 0.43 0.3268
0.77 0.43 0.3311
0.78 0.43 0.33540000000000003
0.79 0.43 0.3397
0.8 0.43 0.34400000000000003
0.81 0.43 0.3483
0.82 0.43 0.35259999999999997
0.83 0.43 0.3569
0.84 0.43 0.36119999999999997
0.85 0.43 0.3655
0.86 0.43 0.36979999999999996
0.87 0.43 0.3741
0.88 0.43 0.3784
0.89 0.43 0.3827
0.9 0.43 0.387
0.91 0.43 0.3913
0.92 0.43 0.3956
0.93 0.43 0.39990000000000003
0.94 0.43 0.40419999999999995
0.95 0.43 0.4085
0.96 0.43 0.4128
0.97 0.43 0.41709999999999997
0.98 0.43 0.4214
0.99 0.43 0.42569999999999997
1.0 0.43 0.43
0.0 0.44 0.0
0.01 0.44 0.0044
0.02 0.44 0.0088
0.03 0.44 0.0132
0.04 0.44 0.0176
0.05 0.44 0.022000000000000002
0.06 0.44 0.0264
0.07 0.44 0.030800000000000004
0.08 0.44 0.0352
0.09 0.44 0.039599999999999996
0.1 0.44 0.044000000000000004
0.11 0.44 0.0484
0.12 0.44 0.0528
0.13 0.44 0.0572
0.14 0.44 0.06160000000000001
0.15 0.44 0.066
0.16 0.44 0.0704
0.17 0.44 0.0748
0.18 0.44 0.07919999999999999
0.19 0.44 0.08360000000000001
0.2 0.44 0.08800000000000001
0.21 0.44 0.0924
0.22 0.44 0.0968
0.23 0.44 0.1012
0.24 0.44 0.1056
0.25 0.44 0.11
0.26 0.44 0.1144
0.27 0.44 0.1188
0.28 0.44 0.12320000000000002
0.29 0.44 0.1276
0.3 0.44 0.132
0.31 0.44 0.1364
0.32 0.44 0.1408
0.33 0.44 0.1452
0.34 0.44 0.1496
0.35 0.44 0.154
0.36 0.44 0.15839999999999999
0.37 0.44 0.1628
0.38 0.44 0.16720000000000002
0.39 0.44 0.1716
0.4 0.44 0.17600000000000002
0.41 0.44 0.18039999999999998
0.42 0.44 0.1848
0.43 0.44 0.1892
0.44 0.44 0.1936
0.45 0.44 0.198
0.46 0.44 0.2024
0.47 0.44 0.20679999999999998
0.48 0.44 0.2112
0.49 0.44 0.21559999999999999
0.5 0.44 0.22
0.51 0.44 0.22440000000000002
0.52 0.44 0.2288
0.53 0.44 0.23320000000000002
0.54 0.44 0.2376
0.55 0.44 0.24200000000000002
0.56 0.44 0.24640000000000004
0.57 0.44 0.25079999999999997
0.58 0.44 0.2552
0.59 0.44 0.2596
0.6 0.44 0.264
0.61 0.44 0.26839999999999997
0.62 0.44 0.2728
0.63 0.44 0.2772
0.64 0.44 0.2816
0.65 0.44 0.28600000000000003
0.66 0.44 0.2904
0.67 0.44 0.2948
0.68 0.44 0.2992
0.69 0.44 0.3036
0.7 0.44 0.308
0.71 0.44 0.3124
0.72 0.44 0.31679999999999997
0.73 0.44 0.3212
0.74 0.44 0.3256
0.75 0.44 0.33
0.76 0.44 0.33440000000000003
0.77 0.44 0.3388
0.78 0.44 0.3432
0.79 0.44 0.3476
0.8 0.44 0.35200000000000004
0.81 0.44 0.35640000000000005
0.82 0.44 0.36079999999999995
0.83 0.44 0.36519999999999997
0.84 0.44 0.3696
0.85 0.44 0.374
0.86 0.44 0.3784
0.87 0.44 0.3828
0.88 0.44 0.3872
0.89 0.44 0.3916
0.9 0.44 0.396
0.91 0.44 0.40040000000000003
0.92 0.44 0.4048
0.93 0.44 0.4092
0.94 0.44 0.41359999999999997
0.95 0.44 0.418
0.96 0.44 0.4224
0.97 0.44 0.4268
0.98 0.44 0.43119999999999997
0.99 0.44 0.4356
1.0 0.44 0.44
0.0 0.45 0.0
0.01 0.45 0.0045000000000000005
0.02 0.45 0.009000000000000001
0.03 0.45 0.0135
0.04 0.45 0.018000000000000002
0.05 0.45 0.022500000000000003
0.06 0.45 0.027
0.07 0.45 0.03150000000000001
0.08 0.45 0.036000000000000004
0.09 0.45 0.0405
0.1 0.45 0.045000000000000005
0.11 0.45 0.0495
0.12 0.45 0.054
0.13 0.45 0.0585
0.14 0.45 0.06300000000000001
0.15 0.45 0.0675
0.16 0.45 0.07200000000000001
0.17 0.45 0.07650000000000001
0.18 0.45 0.081
0.19 0.45 0.0855
0.2 0.45 0.09000000000000001
0.21 0.45 0.0945
0.22 0.45 0.099
0.23 0.45 0.10350000000000001
0.24 0.45 0.108
0.25 0.45 0.1125
0.26 0.45 0.117
0.27 0.45 0.12150000000000001
0.28 0.45 0.12600000000000003
0.29 0.45 0.1305
0.3 0.45 0.135
0.31 0.45 0.1395
0.32 0.45 0.14400000000000002
0.33 0.45 0.14850000000000002
0.34 0.45 0.15300000000000002
0.35 0.45 0.1575
0.36 0.45 0.162
0.37 0.45 0.1665
0.38 0.45 0.171
0.39 0.45 0.17550000000000002
0.4 0.45 0.18000000000000002
0.41 0.45 0.1845
0.42 0.45 0.189
0.43 0.45 0.1935
0.44 0.45 0.198
0.45 0.45 0.2025
0.46 0.45 0.20700000000000002
0.47 0.45 0.2115
0.48 0.45 0.216
0.49 0.45 0.2205
0.5 0.45 0.225
0.51 0.45 0.2295
0.52 0.45 0.234
0.53 0.45 0.23850000000000002
0.54 0.45 0.24300000000000002
0.55 0.45 0.24750000000000003
0.56 0.45 0.25200000000000006
0.57 0.45 0.2565
0.58 0.45 0.261
0.59 0.45 0.2655
0.6 0.45 0.27
0.61 0.45 0.2745
0.62 0.45 0.279
0.63 0.45 0.28350000000000003
0.64 0.45 0.28800000000000003
0.65 0.45 0.29250000000000004
0.66 0.45 0.29700000000000004
0.67 0.45 0.30150000000000005
0.68 0.45 0.30600000000000005
0.69 0.45 0.3105
0.7 0.45 0.315
0.71 0.45 0.3195
0.72 0.45 0.324
0.73 0.45 0.3285
0.74 0.45 0.333
0.75 0.45 0.3375
0.76 0.45 0.342
0.77 0.45 0.34650000000000003
0.78 0.45 0.35100000000000003
0.79 0.45 0.35550000000000004
0.8 0.45 0.36000000000000004
0.81 0.45 0.36450000000000005
0.82 0.45 0.369
0.83 0.45 0.3735
0.84 0.45 0.378
0.85 0.45 0.3825
0.86 0.45 0.387
0.87 0.45 0.3915
0.88 0.45 0.396
0.89 0.45 0.4005
0.9 0.45 0.405
0.91 0.45 0.40950000000000003
0.92 0.45 0.41400000000000003
0.93 0.45 0.41850000000000004
0.94 0.45 0.423
0.95 0.45 0.4275
0.96 0.45 0.432
0.97 0.45 0.4365
0.98 0.45 0.441
0.99 0.45 0.4455
1.0 0.45 0.45
0.0 0.46 0.0
0.01 0.46 0.0046
0.02 0.46 0.0092
0.03 0.46 0.0138
0.04 0.46 0.0184
0.05 0.46 0.023000000000000003
0.06 0.46 0.0276
0.07 0.46 0.032200000000000006
0.08 0.46 0.0368
0.09 0.46 0.0414
0.1 0.46 0.046000000000000006
0.11 0.46 0.0506
0.12 0.46 0.0552
0.13 0.46 0.059800000000000006
0.14 0.46 0.06440000000000001
0.15 0.46 0.069
0.16 0.46 0.0736
0.17 0.46 0.0782
0.18 0.46 0.0828
0.19 0.46 0.0874
0.2 0.46 0.09200000000000001
0.21 0.46 0.0966
0.22 0.46 0.1012
0.23 0.46 0.1058
0.24 0.46 0.1104
0.25 0.46 0.115
0.26 0.46 0.11960000000000001
0.27 0.46 0.12420000000000002
0.28 0.46 0.12880000000000003
0.29 0.46 0.1334
0.3 0.46 0.138
0.31 0.46 0.1426
0.32 0.46 0.1472
0.33 0.46 0.15180000000000002
0.34 0.46 0.1564
0.35 0.46 0.161
0.36 0.46 0.1656
0.37 0.46 0.17020000000000002
0.38 0.46 0.1748
0.39 0.46 0.1794
0.4 0.46 0.18400000000000002
0.41 0.46 0.1886
0.42 0.46 0.1932
0.43 0.46 0.1978
0.44 0.46 0.2024
0.45 0.46 0.20700000000000002
0.46 0.46 0.2116
0.47 0.46 0.2162
0.48 0.46 0.2208
0.49 0.46 0.22540000000000002
0.5 0.46 0.23
0.51 0.46 0.2346
0.52 0.46 0.23920000000000002
0.53 0.46 0.24380000000000002
0.54 0.46 0.24840000000000004
0.55 0.46 0.25300000000000006
0.56 0.46 0.25760000000000005
0.57 0.46 0.2622
0.58 0.46 0.2668
0.59 0.46 0.2714
0.6 0.46 0.276
0.61 0.46 0.2806
0.62 0.46 0.2852
0.63 0.46 0.2898
0.64 0.46 0.2944
0.65 0.46 0.29900000000000004
0.66 0.46 0.30360000000000004
0.67 0.46 0.30820000000000003
0.68 0.46 0.3128
0.69 0.46 0.3174
0.7 0.46 0.322
0.71 0.46 0.3266
0.72 0.46 0.3312
0.73 0.46 0.3358
0.74 0.46 0.34040000000000004
0.75 0.46 0.34500000000000003
0.76 0.46 0.3496
0.77 0.46 0.3542
0.78 0.46 0.3588
0.79 0.46 0.36340000000000006
0.8 0.46 0.36800000000000005
0.81 0.46 0.37260000000000004
0.82 0.46 0.3772
0.83 0.46 0.3818
0.84 0.46 0.3864
0.85 0.46 0.391
0.86 0.46 0.3956
0.87 0.46 0.4002
0.88 0.46 0.4048
0.89 0.46 0.40940000000000004
0.9 0.46 0.41400000000000003
0.91 0.46 0.4186
0.92 0.46 0.4232
0.93 0.46 0.4278
0.94 0.46 0.4324
0.95 0.46 0.437
0.96 0.46 0.4416
0.97 0.46 0.4462
0.98 0.46 0.45080000000000003
0.99 0.46 0.4554
1.0 0.46 0.46
0.0 0.47 0.0
0.01 0.47 0.0047
0.02 0.47 0.0094
0.03 0.47 0.014099999999999998
0.04 0.47 0.0188
0.05 0.47 0.0235
0.06 0.47 0.028199999999999996
0.07 0.47 0.0329
0.08 0.47 0.0376
0.09 0.47 0.0423
0.1 0.47 0.047
0.11 0.47 0.051699999999999996
0.12 0.47 0.05639999999999999
0.13 0.47 0.0611
0.14 0.47 0.0658
0.15 0.47 0.0705
0.16 0.47 0.0752
0.17 0.47 0.0799
0.18 0.47 0.0846
0.19 0.47 0.08929999999999999
0.2 0.47 0.094
0.21 0.47 0.0987
0.22 0.47 0.10339999999999999
0.23 0.47 0.1081
0.24 0.47 0.11279999999999998
0.25 0.47 0.1175
0.26 0.47 0.1222
0.27 0.47 0.1269
0.28 0.47 0.1316
0.29 0.47 0.13629999999999998
0.3 0.47 0.141
0.31 0.47 0.1457
0.32 0.47 0.1504
0.33 0.47 0.1551
0.34 0.47 0.1598
0.35 0.47 0.16449999999999998
0.36 0.47 0.1692
0.37 0.47 0.1739
0.38 0.47 0.17859999999999998
0.39 0.47 0.1833
0.4 0.47 0.188
0.41 0.47 0.19269999999999998
0.42 0.47 0.1974
0.43 0.47 0.20209999999999997
0.44 0.47 0.20679999999999998
0.45 0.47 0.2115
0.46 0.47 0.2162
0.47 0.47 0.22089999999999999
0.48 0.47 0.22559999999999997
0.49 0.47 0.23029999999999998
0.5 0.47 0.235
0.51 0.47 0.2397
0.52 0.47 0.2444
0.53 0.47 0.2491
0.54 0.47 0.2538
0.55 0.47 0.2585
0.56 0.47 0.2632
0.57 0.47 0.26789999999999997
0.58 0.47 0.27259999999999995
0.59 0.47 0.2773
0.6 0.47 0.282
0.61 0.47 0.28669999999999995
0.62 0.47 0.2914
0.63 0.47 0.2961
0.64 0.47 0.3008
0.65 0.47 0.3055
0.66 0.47 0.3102
0.67 0.47 0.3149
0.68 0.47 0.3196
0.69 0.47 0.3243
0.7 0.47 0.32899999999999996
0.71 0.47 0.33369999999999994
0.72 0.47 0.3384
0.73 0.47 0.34309999999999996
0.74 0.47 0.3478
0.75 0.47 0.3525
0.76 0.47 0.35719999999999996
0.77 0.47 0.3619
0.78 0.47 0.3666
0.79 0.47 0.3713
0.8 0.47 0.376
0.81 0.47 0.3807
0.82 0.47 0.38539999999999996
0.83 0.47 0.39009999999999995
0.84 0.47 0.3948
0.85 0.47 0.39949999999999997
0.86 0.47 0.40419999999999995
0.87 0.47 0.4089
0.88 0.47 0.41359999999999997
0.89 0.47 0.4183
0.9 0.47 0.423
0.91 0.47 0.42769999999999997
0.92 0.47 0.4324
0.93 0.47 0.4371
0.94 0.47 0.44179999999999997
0.95 0.47 0.44649999999999995
0.96 0.47 0.45119999999999993
0.97 0.47 0.45589999999999997
0.98 0.47 0.46059999999999995
0.99 0.47 0.4653
1.0 0.47 0.47
0.0 0.48 0.0
0.01 0.48 0.0048
0.02 0.48 0.0096
0.03 0.48 0.0144
0.04 0.48 0.0192
0.05 0.48 0.024
0.06 0.48 0.0288
0.07 0.48 0.033600000000000005
0.08 0.48 0.0384
0.09 0.48 0.043199999999999995
0.1 0.48 0.048
0.11 0.48 0.0528
0.12 0.48 0.0576
0.13 0.48 0.0624
0.14 0.48 0.06720000000000001
0.15 0.48 0.072
0.16 0.48 0.0768
0.17 0.48 0.0816
0.18 0.48 0.08639999999999999
0.19 0.48 0.0912
0.2 0.48 0.096
0.21 0.48 0.10079999999999999
0.22 0.48 0.1056
0.23 0.48 0.1104
0.24 0.48 0.1152
0.25 0.48 0.12
0.26 0.48 0.1248
0.27 0.48 0.1296
0.28 0.48 0.13440000000000002
0.29 0.48 0.1392
0.3 0.48 0.144
0.31 0.48 0.1488
0.32 0.48 0.1536
0.33 0.48 0.1584
0.34 0.48 0.1632
0.35 0.48 0.16799999999999998
0.36 0.48 0.17279999999999998
0.37 0.48 0.17759999999999998
0.38 0.48 0.1824
0.39 0.48 0.1872
0.4 0.48 0.192
0.41 0.48 0.19679999999999997
0.42 0.48 0.20159999999999997
0.43 0.48 0.2064
0.44 0.48 0.2112
0.45 0.48 0.216
0.46 0.48 0.2208
0.47 0.48 0.22559999999999997
0.48 0.48 0.2304
0.49 0.48 0.2352
0.5 0.48 0.24
0.51 0.48 0.2448
0.52 0.48 0.2496
0.53 0.48 0.2544
0.54 0.48 0.2592
0.55 0.48 0.264
0.56 0.48 0.26880000000000004
0.57 0.48 0.27359999999999995
0.58 0.48 0.2784
0.59 0.48 0.28319999999999995
0.6 0.48 0.288
0.61 0.48 0.2928
0.62 0.48 0.2976
0.63 0.48 0.3024
0.64 0.48 0.3072
0.65 0.48 0.312
0.66 0.48 0.3168
0.67 0.48 0.3216
0.68 0.48 0.3264
0.69 0.48 0.33119999999999994
0.7 0.48 0.33599999999999997
0.71 0.48 0.3408
0.72 0.48 0.34559999999999996
0.73 0.48 0.3504
0.74 0.48 0.35519999999999996
0.75 0.48 0.36
0.76 0.48 0.3648
0.77 0.48 0.3696
0.78 0.48 0.3744
0.79 0.48 0.3792
0.8 0.48 0.384
0.81 0.48 0.38880000000000003
0.82 0.48 0.39359999999999995
0.83 0.48 0.3984
0.84 0.48 0.40319999999999995
0.85 0.48 0.408
0.86 0.48 0.4128
0.87 0.48 0.41759999999999997
0.88 0.48 0.4224
0.89 0.48 0.42719999999999997
0.9 0.48 0.432
0.91 0.48 0.4368
0.92 0.48 0.4416
0.93 0.48 0.4464
0.94 0.48 0.45119999999999993
0.95 0.48 0.45599999999999996
0.96 0.48 0.4608
0.97 0.48 0.46559999999999996
0.98 0.48 0.4704
0.99 0.48 0.47519999999999996
1.0 0.48 0.48
0.0 0.49 0.0
0.01 0.49 0.0049
0.02 0.49 0.0098
0.03 0.49 0.0147
0.04 0.49 0.0196
0.05 0.49 0.0245
0.06 0.49 0.0294
0.07 0.49 0.034300000000000004
0.08 0.49 0.0392
0.09 0.49 0.0441
0.1 0.49 0.049
0.11 0.49 0.053899999999999997
0.12 0.49 0.0588
0.13 0.49 0.0637
0.14 0.49 0.06860000000000001
0.15 0.49 0.0735
0.16 0.49 0.0784
0.17 0.49 0.0833
0.18 0.49 0.0882
0.19 0.49 0.0931
0.2 0.49 0.098
0.21 0.49 0.10289999999999999
0.22 0.49 0.10779999999999999
0.23 0.49 0.11270000000000001
0.24 0.49 0.1176
0.25 0.49 0.1225
0.26 0.49 0.1274
0.27 0.49 0.1323
0.28 0.49 0.13720000000000002
0.29 0.49 0.14209999999999998
0.3 0.49 0.147
0.31 0.49 0.1519
0.32 0.49 0.1568
0.33 0.49 0.1617
0.34 0.49 0.1666
0.35 0.49 0.17149999999999999
0.36 0.49 0.1764
0.37 0.49 0.1813
0.38 0.49 0.1862
0.39 0.49 0.1911
0.4 0.49 0.196
0.41 0.49 0.2009
0.42 0.49 0.20579999999999998
0.43 0.49 0.2107
0.44 0.49 0.21559999999999999
0.45 0.49 0.2205
0.46 0.49 0.22540000000000002
0.47 0.49 0.23029999999999998
0.48 0.49 0.2352
0.49 0.49 0.24009999999999998
0.5 0.49 0.245
0.51 0.49 0.2499
0.52 0.49 0.2548
0.53 0.49 0.2597
0.54 0.49 0.2646
0.55 0.49 0.2695
0.56 0.49 0.27440000000000003
0.57 0.49 0.2793
0.58 0.49 0.28419999999999995
0.59 0.49 0.28909999999999997
0.6 0.49 0.294
0.61 0.49 0.2989
0.62 0.49 0.3038
0.63 0.49 0.3087
0.64 0.49 0.3136
0.65 0.49 0.3185
0.66 0.49 0.3234
0.67 0.49 0.32830000000000004
0.68 0.49 0.3332
0.69 0.49 0.33809999999999996
0.7 0.49 0.34299999999999997
0.71 0.49 0.3479
0.72 0.49 0.3528
0.73 0.49 0.35769999999999996
0.74 0.49 0.3626
0.75 0.49 0.3675
0.76 0.49 0.3724
0.77 0.49 0.3773
0.78 0.49 0.3822
0.79 0.49 0.3871
0.8 0.49 0.392
0.81 0.49 0.39690000000000003
0.82 0.49 0.4018
0.83 0.49 0.40669999999999995
0.84 0.49 0.41159999999999997
0.85 0.49 0.4165
0.86 0.49 0.4214
0.87 0.49 0.4263
0.88 0.49 0.43119999999999997
0.89 0.49 0.4361
0.9 0.49 0.441
0.91 0.49 0.4459
0.92 0.49 0.45080000000000003
0.93 0.49 0.4557
0.94 0.49 0.46059999999999995
0.95 0.49 0.46549999999999997
0.96 0.49 0.4704
0.97 0.49 0.4753
0.98 0.49 0.48019999999999996
0.99 0.49 0.4851
1.0 0.49 0.49
0.0 0.5 0.0
0.01 0.5 0.005
0.02 0.5 0.01
0.03 0.5 0.015
0.04 0.5 0.02
0.05 0.5 0.025
0.06 0.5 0.03
0.07 0.5 0.035
0.08 0.5 0.04
0.09 0.5 0.045
0.1 0.5 0.05
0.11 0.5 0.055
0.12 0.5 0.06
0.13 0.5 0.065
0.14 0.5 0.07
0.15 0.5 0.075
0.16 0.5 0.08
0.17 0.5 0.085
0.18 0.5 0.09
0.19 0.5 0.095
0.2 0.5 0.1
0.21 0.5 0.105
0.22 0.5 0.11
0.23 0.5 0.115
0.24 0.5 0.12
0.25 0.5 0.125
0.26 0.5 0.13
0.27 0.5 0.135
0.28 0.5 0.14
0.29 0.5 0.145
0.3 0.5 0.15
0.31 0.5 0.155
0.32 0.5 0.16
0.33 0.5 0.165
0.34 0.5 0.17
0.35 0.5 0.175
0.36 0.5 0.18
0.37 0.5 0.185
0.38 0.5 0.19
0.39 0.5 0.195
0.4 0.5 0.2
0.41 0.5 0.205
0.42 0.5 0.21
0.43 0.5 0.215
0.44 0.5 0.22
0.45 0.5 0.225
0.46 0.5 0.23
0.47 0.5 0.235
0.48 0.5 0.24
0.49 0.5 0.245
0.5 0.5 0.25
0.51 0.5 0.255
0.52 0.5 0.26
0.53 0.5 0.265
0.54 0.5 0.27
0.55 0.5 0.275
0.56 0.5 0.28
0.57 0.5 0.285
0.58 0.5 0.29
0.59 0.5 0.295
0.6 0.5 0.3
0.61 0.5 0.305
0.62 0.5 0.31
0.63 0.5 0.315
0.64 0.5 0.32
0.65 0.5 0.325
0.66 0.5 0.33
0.67 0.5 0.335
0.68 0.5 0.34
0.69 0.5 0.345
0.7 0.5 0.35
0.71 0.5 0.355
0.72 0.5 0.36
0.73 0.5 0.365
0.74 0.5 0.37
0.75 0.5 0.375
0.76 0.5 0.38
0.77 0.5 0.385
0.78 0.5 0.39
0.79 0.5 0.395
0.8 0.5 0.4
0.81 0.5 0.405
0.82 0.5 0.41
0.83 0.5 0.415
0.84 0.5 0.42
0.85 0.5 0.425
0.86 0.5 0.43
0.87 0.5 0.435
0.88 0.5 0.44
0.89 0.5 0.445
0.9 0.5 0.45
0.91 0.5 0.455
0.92 0.5 0.46
0.93 0.5 0.465
0.94 0.5 0.47
0.95 0.5 0.475
0.96 0.5 0.48
0.97 0.5 0.485
0.98 0.5 0.49
0.99 0.5 0.495
1.0 0.5 0.5
0.0 0.51 0.0
0.01 0.51 0.0051
0.02 0.51 0.0102
0.03 0.51 0.0153
0.04 0.51 0.0204
0.05 0.51 0.025500000000000002
0.06 0.51 0.0306
0.07 0.51 0.0357
0.08 0.51 0.0408
0.09 0.51 0.045899999999999996
0.1 0.51 0.051000000000000004
0.11 0.51 0.056100000000000004
0.12 0.51 0.0612
0.13 0.51 0.0663
0.14 0.51 0.0714
0.15 0.51 0.0765
0.16 0.51 0.0816
0.17 0.51 0.08670000000000001
0.18 0.51 0.09179999999999999
0.19 0.51 0.0969
0.2 0.51 0.10200000000000001
0.21 0.51 0.1071
0.22 0.51 0.11220000000000001
0.23 0.51 0.1173
0.24 0.51 0.1224
0.25 0.51 0.1275
0.26 0.51 0.1326
0.27 0.51 0.13770000000000002
0.28 0.51 0.1428
0.29 0.51 0.1479
0.3 0.51 0.153
0.31 0.51 0.1581
0.32 0.51 0.1632
0.33 0.51 0.1683
0.34 0.51 0.17340000000000003
0.35 0.51 0.1785
0.36 0.51 0.18359999999999999
0.37 0.51 0.1887
0.38 0.51 0.1938
0.39 0.51 0.19890000000000002
0.4 0.51 0.20400000000000001
0.41 0.51 0.20909999999999998
0.42 0.51 0.2142
0.43 0.51 0.2193
0.44 0.51 0.22440000000000002
0.45 0.51 0.2295
0.46 0.51 0.2346
0.47 0.51 0.2397
0.48 0.51 0.2448
0.49 0.51 0.2499
0.5 0.51 0.255
0.51 0.51 0.2601
0.52 0.51 0.2652
0.53 0.51 0.27030000000000004
0.54 0.51 0.27540000000000003
0.55 0.51 0.2805
0.56 0.51 0.2856
0.57 0.51 0.29069999999999996
0.58 0.51 0.2958
0.59 0.51 0.3009
0.6 0.51 0.306
0.61 0.51 0.3111
0.62 0.51 0.3162
0.63 0.51 0.32130000000000003
0.64 0.51 0.3264
0.65 0.51 0.3315
0.66 0.51 0.3366
0.67 0.51 0.3417
0.68 0.51 0.34680000000000005
0.69 0.51 0.3519
0.7 0.51 0.357
0.71 0.51 0.3621
0.72 0.51 0.36719999999999997
0.73 0.51 0.3723
0.74 0.51 0.3774
0.75 0.51 0.3825
0.76 0.51 0.3876
0.77 0.51 0.3927
0.78 0.51 0.39780000000000004
0.79 0.51 0.40290000000000004
0.8 0.51 0.40800000000000003
0.81 0.51 0.4131
0.82 0.51 0.41819999999999996
0.83 0.51 0.4233
0.84 0.51 0.4284
0.85 0.51 0.4335
0.86 0.51 0.4386
0.87 0.51 0.4437
0.88 0.51 0.44880000000000003
0.89 0.51 0.4539
0.9 0.51 0.459
0.91 0.51 0.4641
0.92 0.51 0.4692
0.93 0.51 0.47430000000000005
0.94 0.51 0.4794
0.95 0.51 0.4845
0.96 0.51 0.4896
0.97 0.51 0.4947
0.98 0.51 0.4998
0.99 0.51 0.5049
1.0 0.51 0.51
0.0 0.52 0.0
0.01 0.52 0.005200000000000001
0.02 0.52 0.010400000000000001
0.03 0.52 0.0156
0.04 0.52 0.020800000000000003
0.05 0.52 0.026000000000000002
0.06 0.52 0.0312
0.07 0.52 0.0364
0.08 0.52 0.041600000000000005
0.09 0.52 0.0468
0.1 0.52 0.052000000000000005
0.11 0.52 0.0572
0.12 0.52 0.0624
0.13 0.52 0.06760000000000001
0.14 0.52 0.0728
0.15 0.52 0.078
0.16 0.52 0.08320000000000001
0.17 0.52 0.0884
0.18 0.52 0.0936
0.19 0.52 0.0988
0.2 0.52 0.10400000000000001
0.21 0.52 0.1092
0.22 0.52 0.1144
0.23 0.52 0.11960000000000001
0.24 0.52 0.1248
0.25 0.52 0.13
0.26 0.52 0.13520000000000001
0.27 0.52 0.14040000000000002
0.28 0.52 0.1456
0.29 0.52 0.1508
0.3 0.52 0.156
0.31 0.52 0.1612
0.32 0.52 0.16640000000000002
0.33 0.52 0.1716
0.34 0.52 0.1768
0.35 0.52 0.182
0.36 0.52 0.1872
0.37 0.52 0.19240000000000002
0.38 0.52 0.1976
0.39 0.52 0.2028
0.4 0.52 0.20800000000000002
0.41 0.52 0.2132
0.42 0.52 0.2184
0.43 0.52 0.2236
0.44 0.52 0.2288
0.45 0.52 0.234
0.46 0.52 0.23920000000000002
0.47 0.52 0.2444
0.48 0.52 0.2496
0.49 0.52 0.2548
0.5 0.52 0.26
0.51 0.52 0.2652
0.52 0.52 0.27040000000000003
0.53 0.52 0.2756
0.54 0.52 0.28080000000000005
0.55 0.52 0.28600000000000003
0.56 0.52 0.2912
0.57 0.52 0.2964
0.58 0.52 0.3016
0.59 0.52 0.3068
0.6 0.52 0.312
0.61 0.52 0.3172
0.62 0.52 0.3224
0.63 0.52 0.3276
0.64 0.52 0.33280000000000004
0.65 0.52 0.338
0.66 0.52 0.3432
0.67 0.52 0.34840000000000004
0.68 0.52 0.3536
0.69 0.52 0.3588
0.7 0.52 0.364
0.71 0.52 0.3692
0.72 0.52 0.3744
0.73 0.52 0.3796
0.74 0.52 0.38480000000000003
0.75 0.52 0.39
0.76 0.52 0.3952
0.77 0.52 0.40040000000000003
0.78 0.52 0.4056
0.79 0.52 0.41080000000000005
0.8 0.52 0.41600000000000004
0.81 0.52 0.4212
0.82 0.52 0.4264
0.83 0.52 0.4316
0.84 0.52 0.4368
0.85 0.52 0.442
0.86 0.52 0.4472
0.87 0.52 0.4524
0.88 0.52 0.4576
0.89 0.52 0.46280000000000004
0.9 0.52 0.468
0.91 0.52 0.4732
0.92 0.52 0.47840000000000005
0.93 0.52 0.48360000000000003
0.94 0.52 0.4888
0.95 0.52 0.494
0.96 0.52 0.4992
0.97 0.52 0.5044
0.98 0.52 0.5096
0.99 0.52 0.5148
1.0 0.52 0.52
0.0 0.53 0.0
0.01 0.53 0.0053
0.02 0.53 0.0106
0.03 0.53 0.0159
0.04 0.53 0.0212
0.05 0.53 0.026500000000000003
0.06 0.53 0.0318
0.07 0.53 0.03710000000000001
0.08 0.53 0.0424
0.09 0.53 0.0477
0.1 0.53 0.053000000000000005
0.11 0.53 0.058300000000000005
0.12 0.53 0.0636
0.13 0.53 0.0689
0.14 0.53 0.07420000000000002
0.15 0.53 0.0795
0.16 0.53 0.0848
0.17 0.53 0.09010000000000001
0.18 0.53 0.0954
0.19 0.53 0.10070000000000001
0.2 0.53 0.10600000000000001
0.21 0.53 0.1113
0.22 0.53 0.11660000000000001
0.23 0.53 0.12190000000000001
0.24 0.53 0.1272
0.25 0.53 0.1325
0.26 0.53 0.1378
0.27 0.53 0.1431
0.28 0.53 0.14840000000000003
0.29 0.53 0.1537
0.3 0.53 0.159
0.31 0.53 0.1643
0.32 0.53 0.1696
0.33 0.53 0.17490000000000003
0.34 0.53 0.18020000000000003
0.35 0.53 0.1855
0.36 0.53 0.1908
0.37 0.53 0.1961
0.38 0.53 0.20140000000000002
0.39 0.53 0.20670000000000002
0.4 0.53 0.21200000000000002
0.41 0.53 0.2173
0.42 0.53 0.2226
0.43 0.53 0.22790000000000002
0.44 0.53 0.23320000000000002
0.45 0.53 0.23850000000000002
0.46 0.53 0.24380000000000002
0.47 0.53 0.2491
0.48 0.53 0.2544
0.49 0.53 0.2597
0.5 0.53 0.265
0.51 0.53 0.27030000000000004
0.52 0.53 0.2756
0.53 0.53 0.28090000000000004
0.54 0.53 0.2862
0.55 0.53 0.29150000000000004
0.56 0.53 0.29680000000000006
0.57 0.53 0.3021
0.58 0.53 0.3074
0.59 0.53 0.3127
0.6 0.53 0.318
0.61 0.53 0.32330000000000003
0.62 0.53 0.3286
0.63 0.53 0.33390000000000003
0.64 0.53 0.3392
0.65 0.53 0.34450000000000003
0.66 0.53 0.34980000000000006
0.67 0.53 0.3551
0.68 0.53 0.36040000000000005
0.69 0.53 0.36569999999999997
0.7 0.53 0.371
0.71 0.53 0.3763
0.72 0.53 0.3816
0.73 0.53 0.3869
0.74 0.53 0.3922
0.75 0.53 0.3975
0.76 0.53 0.40280000000000005
0.77 0.53 0.4081
0.78 0.53 0.41340000000000005
0.79 0.53 0.4187
0.8 0.53 0.42400000000000004
0.81 0.53 0.42930000000000007
0.82 0.53 0.4346
0.83 0.53 0.4399
0.84 0.53 0.4452
0.85 0.53 0.4505
0.86 0.53 0.45580000000000004
0.87 0.53 0.4611
0.88 0.53 0.46640000000000004
0.89 0.53 0.4717
0.9 0.53 0.47700000000000004
0.91 0.53 0.48230000000000006
0.92 0.53 0.48760000000000003
0.93 0.53 0.49290000000000006
0.94 0.53 0.4982
0.95 0.53 0.5035
0.96 0.53 0.5088
0.97 0.53 0.5141
0.98 0.53 0.5194
0.99 0.53 0.5247
1.0 0.53 0.53
0.0 0.54 0.0
0.01 0.54 0.0054
0.02 0.54 0.0108
0.03 0.54 0.0162
0.04 0.54 0.0216
0.05 0.54 0.027000000000000003
0.06 0.54 0.0324
0.07 0.54 0.03780000000000001
0.08 0.54 0.0432
0.09 0.54 0.048600000000000004
0.1 0.54 0.054000000000000006
0.11 0.54 0.0594
0.12 0.54 0.0648
0.13 0.54 0.07020000000000001
0.14 0.54 0.07560000000000001
0.15 0.54 0.081
0.16 0.54 0.0864
0.17 0.54 0.0918
0.18 0.54 0.09720000000000001
0.19 0.54 0.10260000000000001
0.2 0.54 0.10800000000000001
0.21 0.54 0.1134
0.22 0.54 0.1188
0.23 0.54 0.12420000000000002
0.24 0.54 0.1296
0.25 0.54 0.135
0.26 0.54 0.14040000000000002
0.27 0.54 0.1458
0.28 0.54 0.15120000000000003
0.29 0.54 0.1566
0.3 0.54 0.162
0.31 0.54 0.16740000000000002
0.32 0.54 0.1728
0.33 0.54 0.17820000000000003
0.34 0.54 0.1836
0.35 0.54 0.189
0.36 0.54 0.19440000000000002
0.37 0.54 0.1998
0.38 0.54 0.20520000000000002
0.39 0.54 0.2106
0.4 0.54 0.21600000000000003
0.41 0.54 0.2214
0.42 0.54 0.2268
0.43 0.54 0.23220000000000002
0.44 0.54 0.2376
0.45 0.54 0.24300000000000002
0.46 0.54 0.24840000000000004
0.47 0.54 0.2538
0.48 0.54 0.2592
0.49 0.54 0.2646
0.5 0.54 0.27
0.51 0.54 0.27540000000000003
0.52 0.54 0.28080000000000005
0.53 0.54 0.2862
0.54 0.54 0.2916
0.55 0.54 0.29700000000000004
0.56 0.54 0.30240000000000006
0.57 0.54 0.3078
0.58 0.54 0.3132
0.59 0.54 0.3186
0.6 0.54 0.324
0.61 0.54 0.3294
0.62 0.54 0.33480000000000004
0.63 0.54 0.3402
0.64 0.54 0.3456
0.65 0.54 0.35100000000000003
0.66 0.54 0.35640000000000005
0.67 0.54 0.36180000000000007
0.68 0.54 0.3672
0.69 0.54 0.3726
0.7 0.54 0.378
0.71 0.54 0.3834
0.72 0.54 0.38880000000000003
0.73 0.54 0.3942
0.74 0.54 0.3996
0.75 0.54 0.405
0.76 0.54 0.41040000000000004
0.77 0.54 0.41580000000000006
0.78 0.54 0.4212
0.79 0.54 0.42660000000000003
0.8 0.54 0.43200000000000005
0.81 0.54 0.43740000000000007
0.82 0.54 0.4428
0.83 0.54 0.4482
0.84 0.54 0.4536
0.85 0.54 0.459
0.86 0.54 0.46440000000000003
0.87 0.54 0.46980000000000005
0.88 0.54 0.4752
0.89 0.54 0.4806
0.9 0.54 0.48600000000000004
0.91 0.54 0.49140000000000006
0.92 0.54 0.4968000000000001
0.93 0.54 0.5022000000000001
0.94 0.54 0.5076
0.95 0.54 0.513
0.96 0.54 0.5184
0.97 0.54 0.5238
0.98 0.54 0.5292
0.99 0.54 0.5346000000000001
1.0 0.54 0.54
0.0 0.55 0.0
0.01 0.55 0.0055000000000000005
0.02 0.55 0.011000000000000001
0.03 0.55 0.0165
0.04 0.55 0.022000000000000002
0.05 0.55 0.027500000000000004
0.06 0.55 0.033
0.07 0.55 0.038500000000000006
0.08 0.55 0.044000000000000004
0.09 0.55 0.0495
0.1 0.55 0.05500000000000001
0.11 0.55 0.060500000000000005
0.12 0.55 0.066
0.13 0.55 0.07150000000000001
0.14 0.55 0.07700000000000001
0.15 0.55 0.0825
0.16 0.55 0.08800000000000001
0.17 0.55 0.09350000000000001
0.18 0.55 0.099
0.19 0.55 0.10450000000000001
0.2 0.55 0.11000000000000001
0.21 0.55 0.1155
0.22 0.55 0.12100000000000001
0.23 0.55 0.12650000000000003
0.24 0.55 0.132
0.25 0.55 0.1375
0.26 0.55 0.14300000000000002
0.27 0.55 0.14850000000000002
0.28 0.55 0.15400000000000003
0.29 0.55 0.1595
0.3 0.55 0.165
0.31 0.55 0.1705
0.32 0.55 0.17600000000000002
0.33 0.55 0.18150000000000002
0.34 0.55 0.18700000000000003
0.35 0.55 0.1925
0.36 0.55 0.198
0.37 0.55 0.20350000000000001
0.38 0.55 0.20900000000000002
0.39 0.55 0.21450000000000002
0.4 0.55 0.22000000000000003
0.41 0.55 0.2255
0.42 0.55 0.231
0.43 0.55 0.23650000000000002
0.44 0.55 0.24200000000000002
0.45 0.55 0.24750000000000003
0.46 0.55 0.25300000000000006
0.47 0.55 0.2585
0.48 0.55 0.264
0.49 0.55 0.2695
0.5 0.55 0.275
0.51 0.55 0.2805
0.52 0.55 0.28600000000000003
0.53 0.55 0.29150000000000004
0.54 0.55 0.29700000000000004
0.55 0.55 0.30250000000000005
0.56 0.55 0.30800000000000005
0.57 0.55 0.3135
0.58 0.55 0.319
0.59 0.55 0.3245
0.6 0.55 0.33
0.61 0.55 0.3355
0.62 0.55 0.341
0.63 0.55 0.34650000000000003
0.64 0.55 0.35200000000000004
0.65 0.55 0.35750000000000004
0.66 0.55 0.36300000000000004
0.67 0.55 0.36850000000000005
0.68 0.55 0.37400000000000005
0.69 0.55 0.3795
0.7 0.55 0.385
0.71 0.55 0.3905
0.72 0.55 0.396
0.73 0.55 0.4015
0.74 0.55 0.40700000000000003
0.75 0.55 0.41250000000000003
0.76 0.55 0.41800000000000004
0.77 0.55 0.42350000000000004
0.78 0.55 0.42900000000000005
0.79 0.55 0.43450000000000005
0.8 0.55 0.44000000000000006
0.81 0.55 0.44550000000000006
0.82 0.55 0.451
0.83 0.55 0.4565
0.84 0.55 0.462
0.85 0.55 0.4675
0.86 0.55 0.47300000000000003
0.87 0.55 0.47850000000000004
0.88 0.55 0.48400000000000004
0.89 0.55 0.48950000000000005
0.9 0.55 0.49500000000000005
0.91 0.55 0.5005000000000001
0.92 0.55 0.5060000000000001
0.93 0.55 0.5115000000000001
0.94 0.55 0.517
0.95 0.55 0.5225
0.96 0.55 0.528
0.97 0.55 0.5335
0.98 0.55 0.539
0.99 0.55 0.5445
1.0 0.55 0.55
0.0 0.56 0.0
0.01 0.56 0.005600000000000001
0.02 0.56 0.011200000000000002
0.03 0.56 0.016800000000000002
0.04 0.56 0.022400000000000003
0.05 0.56 0.028000000000000004
0.06 0.56 0.033600000000000005
0.07 0.56 0.039200000000000006
0.08 0.56 0.044800000000000006
0.09 0.56 0.0504
0.1 0.56 0.05600000000000001
0.11 0.56 0.06160000000000001
0.12 0.56 0.06720000000000001
0.13 0.56 0.0728
0.14 0.56 0.07840000000000001
0.15 0.56 0.084
0.16 0.56 0.08960000000000001
0.17 0.56 0.09520000000000002
0.18 0.56 0.1008
0.19 0.56 0.10640000000000001
0.2 0.56 0.11200000000000002
0.21 0.56 0.11760000000000001
0.22 0.56 0.12320000000000002
0.23 0.56 0.12880000000000003
0.24 0.56 0.13440000000000002
0.25 0.56 0.14
0.26 0.56 0.1456
0.27 0.56 0.15120000000000003
0.28 0.56 0.15680000000000002
0.29 0.56 0.16240000000000002
0.3 0.56 0.168
0.31 0.56 0.1736
0.32 0.56 0.17920000000000003
0.33 0.56 0.18480000000000002
0.34 0.56 0.19040000000000004
0.35 0.56 0.196
0.36 0.56 0.2016
0.37 0.56 0.20720000000000002
0.38 0.56 0.21280000000000002
0.39 0.56 0.21840000000000004
0.4 0.56 0.22400000000000003
0.41 0.56 0.2296
0.42 0.56 0.23520000000000002
0.43 0.56 0.24080000000000001
0.44 0.56 0.24640000000000004
0.45 0.56 0.25200000000000006
0.46 0.56 0.25760000000000005
0.47 0.56 0.2632
0.48 0.56 0.26880000000000004
0.49 0.56 0.27440000000000003
0.5 0.56 0.28
0.51 0.56 0.2856
0.52 0.56 0.2912
0.53 0.56 0.29680000000000006
0.54 0.56 0.30240000000000006
0.55 0.56 0.30800000000000005
0.56 0.56 0.31360000000000005
0.57 0.56 0.3192
0.58 0.56 0.32480000000000003
0.59 0.56 0.3304
0.6 0.56 0.336
0.61 0.56 0.3416
0.62 0.56 0.3472
0.63 0.56 0.35280000000000006
0.64 0.56 0.35840000000000005
0.65 0.56 0.36400000000000005
0.66 0.56 0.36960000000000004
0.67 0.56 0.37520000000000003
0.68 0.56 0.3808000000000001
0.69 0.56 0.3864
0.7 0.56 0.392
0.71 0.56 0.3976
0.72 0.56 0.4032
0.73 0.56 0.40880000000000005
0.74 0.56 0.41440000000000005
0.75 0.56 0.42000000000000004
0.76 0.56 0.42560000000000003
0.77 0.56 0.4312
0.78 0.56 0.4368000000000001
0.79 0.56 0.44240000000000007
0.8 0.56 0.44800000000000006
0.81 0.56 0.45360000000000006
0.82 0.56 0.4592
0.83 0.56 0.46480000000000005
0.84 0.56 0.47040000000000004
0.85 0.56 0.47600000000000003
0.86 0.56 0.48160000000000003
0.87 0.56 0.4872
0.88 0.56 0.49280000000000007
0.89 0.56 0.49840000000000007
0.9 0.56 0.5040000000000001
0.91 0.56 0.5096
0.92 0.56 0.5152000000000001
0.93 0.56 0.5208
0.94 0.56 0.5264
0.95 0.56 0.532
0.96 0.56 0.5376000000000001
0.97 0.56 0.5432
0.98 0.56 0.5488000000000001
0.99 0.56 0.5544
1.0 0.56 0.56
0.0 0.57 0.0
0.01 0.57 0.005699999999999999
0.02 0.57 0.011399999999999999
0.03 0.57 0.017099999999999997
0.04 0.57 0.022799999999999997
0.05 0.57 0.028499999999999998
0.06 0.57 0.034199999999999994
0.07 0.57 0.0399
0.08 0.57 0.045599999999999995
0.09 0.57 0.05129999999999999
0.1 0.57 0.056999999999999995
0.11 0.57 0.06269999999999999
0.12 0.57 0.06839999999999999
0.13 0.57 0.0741
0.14 0.57 0.0798
0.15 0.57 0.08549999999999999
0.16 0.57 0.09119999999999999
0.17 0.57 0.0969
0.18 0.57 0.10259999999999998
0.19 0.57 0.1083
0.2 0.57 0.11399999999999999
0.21 0.57 0.11969999999999999
0.22 0.57 0.12539999999999998
0.23 0.57 0.1311
0.24 0.57 0.13679999999999998
0.25 0.57 0.1425
0.26 0.57 0.1482
0.27 0.57 0.1539
0.28 0.57 0.1596
0.29 0.57 0.16529999999999997
0.3 0.57 0.17099999999999999
0.31 0.57 0.1767
0.32 0.57 0.18239999999999998
0.33 0.57 0.1881
0.34 0.57 0.1938
0.35 0.57 0.19949999999999998
0.36 0.57 0.20519999999999997
0.37 0.57 0.21089999999999998
0.38 0.57 0.2166
0.39 0.57 0.2223
0.4 0.57 0.22799999999999998
0.41 0.57 0.23369999999999996
0.42 0.57 0.23939999999999997
0.43 0.57 0.24509999999999998
0.44 0.57 0.25079999999999997
0.45 0.57 0.2565
0.46 0.57 0.2622
0.47 0.57 0.26789999999999997
0.48 0.57 0.27359999999999995
0.49 0.57 0.2793
0.5 0.57 0.285
0.51 0.57 0.29069999999999996
0.52 0.57 0.2964
0.53 0.57 0.3021
0.54 0.57 0.3078
0.55 0.57 0.3135
0.56 0.57 0.3192
0.57 0.57 0.32489999999999997
0.58 0.57 0.33059999999999995
0.59 0.57 0.33629999999999993
0.6 0.57 0.34199999999999997
0.61 0.57 0.34769999999999995
0.62 0.57 0.3534
0.63 0.57 0.3591
0.64 0.57 0.36479999999999996
0.65 0.57 0.3705
0.66 0.57 0.3762
0.67 0.57 0.3819
0.68 0.57 0.3876
0.69 0.57 0.3932999999999999
0.7 0.57 0.39899999999999997
0.71 0.57 0.40469999999999995
0.72 0.57 0.41039999999999993
0.73 0.57 0.41609999999999997
0.74 0.57 0.42179999999999995
0.75 0.57 0.4275
0.76 0.57 0.4332
0.77 0.57 0.43889999999999996
0.78 0.57 0.4446
0.79 0.57 0.4503
0.8 0.57 0.45599999999999996
0.81 0.57 0.4617
0.82 0.57 0.4673999999999999
0.83 0.57 0.4730999999999999
0.84 0.57 0.47879999999999995
0.85 0.57 0.48449999999999993
0.86 0.57 0.49019999999999997
0.87 0.57 0.49589999999999995
0.88 0.57 0.5015999999999999
0.89 0.57 0.5073
0.9 0.57 0.513
0.91 0.57 0.5186999999999999
0.92 0.57 0.5244
0.93 0.57 0.5301
0.94 0.57 0.5357999999999999
0.95 0.57 0.5415
0.96 0.57 0.5471999999999999
0.97 0.57 0.5529
0.98 0.57 0.5586
0.99 0.57 0.5642999999999999
1.0 0.57 0.57
0.0 0.58 0.0
0.01 0.58 0.0058
0.02 0.58 0.0116
0.03 0.58 0.0174
0.04 0.58 0.0232
0.05 0.58 0.028999999999999998
0.06 0.58 0.0348
0.07 0.58 0.040600000000000004
0.08 0.58 0.0464
0.09 0.58 0.052199999999999996
0.1 0.58 0.057999999999999996
0.11 0.58 0.0638
0.12 0.58 0.0696
0.13 0.58 0.0754
0.14 0.58 0.08120000000000001
0.15 0.58 0.087
0.16 0.58 0.0928
0.17 0.58 0.09860000000000001
0.18 0.58 0.10439999999999999
0.19 0.58 0.11019999999999999
0.2 0.58 0.11599999999999999
0.21 0.58 0.12179999999999999
0.22 0.58 0.1276
0.23 0.58 0.1334
0.24 0.58 0.1392
0.25 0.58 0.145
0.26 0.58 0.1508
0.27 0.58 0.1566
0.28 0.58 0.16240000000000002
0.29 0.58 0.1682
0.3 0.58 0.174
0.31 0.58 0.1798
0.32 0.58 0.1856
0.33 0.58 0.1914
0.34 0.58 0.19720000000000001
0.35 0.58 0.20299999999999999
0.36 0.58 0.20879999999999999
0.37 0.58 0.21459999999999999
0.38 0.58 0.22039999999999998
0.39 0.58 0.22619999999999998
0.4 0.58 0.23199999999999998
0.41 0.58 0.23779999999999996
0.42 0.58 0.24359999999999998
0.43 0.58 0.24939999999999998
0.44 0.58 0.2552
0.45 0.58 0.261
0.46 0.58 0.2668
0.47 0.58 0.27259999999999995
0.48 0.58 0.2784
0.49 0.58 0.28419999999999995
0.5 0.58 0.29
0.51 0.58 0.2958
0.52 0.58 0.3016
0.53 0.58 0.3074
0.54 0.58 0.3132
0.55 0.58 0.319
0.56 0.58 0.32480000000000003
0.57 0.58 0.33059999999999995
0.58 0.58 0.3364
0.59 0.58 0.34219999999999995
0.6 0.58 0.348
0.61 0.58 0.35379999999999995
0.62 0.58 0.3596
0.63 0.58 0.3654
0.64 0.58 0.3712
0.65 0.58 0.377
0.66 0.58 0.3828
0.67 0.58 0.3886
0.68 0.58 0.39440000000000003
0.69 0.58 0.40019999999999994
0.7 0.58 0.40599999999999997
0.71 0.58 0.41179999999999994
0.72 0.58 0.41759999999999997
0.73 0.58 0.42339999999999994
0.74 0.58 0.42919999999999997
0.75 0.58 0.43499999999999994
0.76 0.58 0.44079999999999997
0.77 0.58 0.4466
0.78 0.58 0.45239999999999997
0.79 0.58 0.4582
0.8 0.58 0.46399999999999997
0.81 0.58 0.4698
0.82 0.58 0.4755999999999999
0.83 0.58 0.48139999999999994
0.84 0.58 0.48719999999999997
0.85 0.58 0.49299999999999994
0.86 0.58 0.49879999999999997
0.87 0.58 0.5045999999999999
0.88 0.58 0.5104
0.89 0.58 0.5162
0.9 0.58 0.522
0.91 0.58 0.5277999999999999
0.92 0.58 0.5336
0.93 0.58 0.5394
0.94 0.58 0.5451999999999999
0.95 0.58 0.5509999999999999
0.96 0.58 0.5568
0.97 0.58 0.5626
0.98 0.58 0.5683999999999999
0.99 0.58 0.5741999999999999
1.0 0.58 0.58
0.0 0.59 0.0
0.01 0.59 0.0059
0.02 0.59 0.0118
0.03 0.59 0.017699999999999997
0.04 0.59 0.0236
0.05 0.59 0.0295
0.06 0.59 0.035399999999999994
0.07 0.59 0.0413
0.08 0.59 0.0472
0.09 0.59 0.053099999999999994
0.1 0.59 0.059
0.11 0.59 0.0649
0.12 0.59 0.07079999999999999
0.13 0.59 0.0767
0.14 0.59 0.0826
0.15 0.59 0.0885
0.16 0.59 0.0944
0.17 0.59 0.1003
0.18 0.59 0.10619999999999999
0.19 0.59 0.11209999999999999
0.2 0.59 0.118
0.21 0.59 0.12389999999999998
0.22 0.59 0.1298
0.23 0.59 0.1357
0.24 0.59 0.14159999999999998
0.25 0.59 0.1475
0.26 0.59 0.1534
0.27 0.59 0.1593
0.28 0.59 0.1652
0.29 0.59 0.17109999999999997
0.3 0.59 0.177
0.31 0.59 0.18289999999999998
0.32 0.59 0.1888
0.33 0.59 0.1947
0.34 0.59 0.2006
0.35 0.59 0.2065
0.36 0.59 0.21239999999999998
0.37 0.59 0.2183
0.38 0.59 0.22419999999999998
0.39 0.59 0.2301
0.4 0.59 0.236
0.41 0.59 0.24189999999999998
0.42 0.59 0.24779999999999996
0.43 0.59 0.2537
0.44 0.59 0.2596
0.45 0.59 0.2655
0.46 0.59 0.2714
0.47 0.59 0.2773
0.48 0.59 0.28319999999999995
0.49 0.59 0.28909999999999997
0.5 0.59 0.295
0.51 0.59 0.3009
0.52 0.59 0.3068
0.53 0.59 0.3127
0.54 0.59 0.3186
0.55 0.59 0.3245
0.56 0.59 0.3304
0.57 0.59 0.33629999999999993
0.58 0.59 0.34219999999999995
0.59 0.59 0.34809999999999997
0.6 0.59 0.354
0.61 0.59 0.3599
0.62 0.59 0.36579999999999996
0.63 0.59 0.3717
0.64 0.59 0.3776
0.65 0.59 0.3835
0.66 0.59 0.3894
0.67 0.59 0.3953
0.68 0.59 0.4012
0.69 0.59 0.40709999999999996
0.7 0.59 0.413
0.71 0.59 0.41889999999999994
0.72 0.59 0.42479999999999996
0.73 0.59 0.43069999999999997
0.74 0.59 0.4366
0.75 0.59 0.4425
0.76 0.59 0.44839999999999997
0.77 0.59 0.4543
0.78 0.59 0.4602
0.79 0.59 0.4661
0.8 0.59 0.472
0.81 0.59 0.4779
0.82 0.59 0.48379999999999995
0.83 0.59 0.48969999999999997
0.84 0.59 0.49559999999999993
0.85 0.59 0.5015
0.86 0.59 0.5074
0.87 0.59 0.5133
0.88 0.59 0.5192
0.89 0.59 0.5251
0.9 0.59 0.531
0.91 0.59 0.5369
0.92 0.59 0.5428
0.93 0.59 0.5487
0.94 0.59 0.5546
0.95 0.59 0.5605
0.96 0.59 0.5663999999999999
0.97 0.59 0.5722999999999999
0.98 0.59 0.5781999999999999
0.99 0.59 0.5841
1.0 0.59 0.59
0.0 0.6 0.0
0.01 0.6 0.006
0.02 0.6 0.012
0.03 0.6 0.018
0.04 0.6 0.024
0.05 0.6 0.03
0.06 0.6 0.036
0.07 0.6 0.042
0.08 0.6 0.048
0.09 0.6 0.054
0.1 0.6 0.06
0.11 0.6 0.066
0.12 0.6 0.072
0.13 0.6 0.078
0.14 0.6 0.084
0.15 0.6 0.09
0.16 0.6 0.096
0.17 0.6 0.10200000000000001
0.18 0.6 0.108
0.19 0.6 0.11399999999999999
0.2 0.6 0.12
0.21 0.6 0.126
0.22 0.6 0.132
0.23 0.6 0.138
0.24 0.6 0.144
0.25 0.6 0.15
0.26 0.6 0.156
0.27 0.6 0.162
0.28 0.6 0.168
0.29 0.6 0.174
0.3 0.6 0.18
0.31 0.6 0.186
0.32 0.6 0.192
0.33 0.6 0.198
0.34 0.6 0.20400000000000001
0.35 0.6 0.21
0.36 0.6 0.216
0.37 0.6 0.222
0.38 0.6 0.22799999999999998
0.39 0.6 0.23399999999999999
0.4 0.6 0.24
0.41 0.6 0.24599999999999997
0.42 0.6 0.252
0.43 0.6 0.258
0.44 0.6 0.264
0.45 0.6 0.27
0.46 0.6 0.276
0.47 0.6 0.282
0.48 0.6 0.288
0.49 0.6 0.294
0.5 0.6 0.3
0.51 0.6 0.306
0.52 0.6 0.312
0.53 0.6 0.318
0.54 0.6 0.324
0.55 0.6 0.33
0.56 0.6 0.336
0.57 0.6 0.34199999999999997
0.58 0.6 0.348
0.59 0.6 0.354
0.6 0.6 0.36
0.61 0.6 0.366
0.62 0.6 0.372
0.63 0.6 0.378
0.64 0.6 0.384
0.65 0.6 0.39
0.66 0.6 0.396
0.67 0.6 0.402
0.68 0.6 0.40800000000000003
0.69 0.6 0.414
0.7 0.6 0.42
0.71 0.6 0.426
0.72 0.6 0.432
0.73 0.6 0.438
0.74 0.6 0.444
0.75 0.6 0.44999999999999996
0.76 0.6 0.45599999999999996
0.77 0.6 0.46199999999999997
0.78 0.6 0.46799999999999997
0.79 0.6 0.474
0.8 0.6 0.48
0.81 0.6 0.486
0.82 0.6 0.49199999999999994
0.83 0.6 0.49799999999999994
0.84 0.6 0.504
0.85 0.6 0.51
0.86 0.6 0.516
0.87 0.6 0.522
0.88 0.6 0.528
0.89 0.6 0.534
0.9 0.6 0.54
0.91 0.6 0.546
0.92 0.6 0.552
0.93 0.6 0.558
0.94 0.6 0.564
0.95 0.6 0.57
0.96 0.6 0.576
0.97 0.6 0.582
0.98 0.6 0.588
0.99 0.6 0.594
1.0 0.6 0.6
0.0 0.61 0.0
0.01 0.61 0.0061
0.02 0.61 0.0122
0.03 0.61 0.0183
0.04 0.61 0.0244
0.05 0.61 0.0305
0.06 0.61 0.0366
0.07 0.61 0.0427
0.08 0.61 0.0488
0.09 0.61 0.0549
0.1 0.61 0.061
0.11 0.61 0.06709999999999999
0.12 0.61 0.0732
0.13 0.61 0.0793
0.14 0.61 0.0854
0.15 0.61 0.0915
0.16 0.61 0.0976
0.17 0.61 0.1037
0.18 0.61 0.1098
0.19 0.61 0.1159
0.2 0.61 0.122
0.21 0.61 0.1281
0.22 0.61 0.13419999999999999
0.23 0.61 0.1403
0.24 0.61 0.1464
0.25 0.61 0.1525
0.26 0.61 0.1586
0.27 0.61 0.1647
0.28 0.61 0.1708
0.29 0.61 0.17689999999999997
0.3 0.61 0.183
0.31 0.61 0.1891
0.32 0.61 0.1952
0.33 0.61 0.2013
0.34 0.61 0.2074
0.35 0.61 0.2135
0.36 0.61 0.2196
0.37 0.61 0.22569999999999998
0.38 0.61 0.2318
0.39 0.61 0.2379
0.4 0.61 0.244
0.41 0.61 0.2501
0.42 0.61 0.2562
0.43 0.61 0.2623
0.44 0.61 0.26839999999999997
0.45 0.61 0.2745
0.46 0.61 0.2806
0.47 0.61 0.28669999999999995
0.48 0.61 0.2928
0.49 0.61 0.2989
0.5 0.61 0.305
0.51 0.61 0.3111
0.52 0.61 0.3172
0.53 0.61 0.32330000000000003
0.54 0.61 0.3294
0.55 0.61 0.3355
0.56 0.61 0.3416
0.57 0.61 0.34769999999999995
0.58 0.61 0.35379999999999995
0.59 0.61 0.3599
0.6 0.61 0.366
0.61 0.61 0.3721
0.62 0.61 0.3782
0.63 0.61 0.3843
0.64 0.61 0.3904
0.65 0.61 0.3965
0.66 0.61 0.4026
0.67 0.61 0.4087
0.68 0.61 0.4148
0.69 0.61 0.42089999999999994
0.7 0.61 0.427
0.71 0.61 0.4331
0.72 0.61 0.4392
0.73 0.61 0.4453
0.74 0.61 0.45139999999999997
0.75 0.61 0.4575
0.76 0.61 0.4636
0.77 0.61 0.4697
0.78 0.61 0.4758
0.79 0.61 0.4819
0.8 0.61 0.488
0.81 0.61 0.49410000000000004
0.82 0.61 0.5002
0.83 0.61 0.5063
0.84 0.61 0.5124
0.85 0.61 0.5185
0.86 0.61 0.5246
0.87 0.61 0.5307
0.88 0.61 0.5367999999999999
0.89 0.61 0.5429
0.9 0.61 0.549
0.91 0.61 0.5551
0.92 0.61 0.5612
0.93 0.61 0.5673
0.94 0.61 0.5733999999999999
0.95 0.61 0.5795
0.96 0.61 0.5856
0.97 0.61 0.5917
0.98 0.61 0.5978
0.99 0.61 0.6039
1.0 0.61 0.61
0.0 0.62 0.0
0.01 0.62 0.0062
0.02 0.62 0.0124
0.03 0.62 0.0186
0.04 0.62 0.0248
0.05 0.62 0.031
0.06 0.62 0.0372
0.07 0.62 0.0434
0.08 0.62 0.0496
0.09 0.62 0.055799999999999995
0.1 0.62 0.062
0.11 0.62 0.0682
0.12 0.62 0.0744
0.13 0.62 0.0806
0.14 0.62 0.0868
0.15 0.62 0.093
0.16 0.62 0.0992
0.17 0.62 0.10540000000000001
0.18 0.62 0.11159999999999999
0.19 0.62 0.1178
0.2 0.62 0.124
0.21 0.62 0.13019999999999998
0.22 0.62 0.1364
0.23 0.62 0.1426
0.24 0.62 0.1488
0.25 0.62 0.155
0.26 0.62 0.1612
0.27 0.62 0.16740000000000002
0.28 0.62 0.1736
0.29 0.62 0.1798
0.3 0.62 0.186
0.31 0.62 0.1922
0.32 0.62 0.1984
0.33 0.62 0.2046
0.34 0.62 0.21080000000000002
0.35 0.62 0.217
0.36 0.62 0.22319999999999998
0.37 0.62 0.2294
0.38 0.62 0.2356
0.39 0.62 0.24180000000000001
0.4 0.62 0.248
0.41 0.62 0.2542
0.42 0.62 0.26039999999999996
0.43 0.62 0.2666
0.44 0.62 0.2728
0.45 0.62 0.279
0.46 0.62 0.2852
0.47 0.62 0.2914
0.48 0.62 0.2976
0.49 0.62 0.3038
0.5 0.62 0.31
0.51 0.62 0.3162
0.52 0.62 0.3224
0.53 0.62 0.3286
0.54 0.62 0.33480000000000004
0.55 0.62 0.341
0.56 0.62 0.3472
0.57 0.62 0.3534
0.58 0.62 0.3596
0.59 0.62 0.36579999999999996
0.6 0.62 0.372
0.61 0.62 0.3782
0.62 0.62 0.3844
0.63 0.62 0.3906
0.64 0.62 0.3968
0.65 0.62 0.403
0.66 0.62 0.4092
0.67 0.62 0.41540000000000005
0.68 0.62 0.42160000000000003
0.69 0.62 0.42779999999999996
0.7 0.62 0.434
0.71 0.62 0.4402
0.72 0.62 0.44639999999999996
0.73 0.62 0.4526
0.74 0.62 0.4588
0.75 0.62 0.46499999999999997
0.76 0.62 0.4712
0.77 0.62 0.4774
0.78 0.62 0.48360000000000003
0.79 0.62 0.4898
0.8 0.62 0.496
0.81 0.62 0.5022
0.82 0.62 0.5084
0.83 0.62 0.5146
0.84 0.62 0.5207999999999999
0.85 0.62 0.527
0.86 0.62 0.5332
0.87 0.62 0.5394
0.88 0.62 0.5456
0.89 0.62 0.5518
0.9 0.62 0.558
0.91 0.62 0.5642
0.92 0.62 0.5704
0.93 0.62 0.5766
0.94 0.62 0.5828
0.95 0.62 0.589
0.96 0.62 0.5952
0.97 0.62 0.6013999999999999
0.98 0.62 0.6076
0.99 0.62 0.6138
1.0 0.62 0.62
0.0 0.63 0.0
0.01 0.63 0.0063
0.02 0.63 0.0126
0.03 0.63 0.0189
0.04 0.63 0.0252
0.05 0.63 0.0315
0.06 0.63 0.0378
0.07 0.63 0.04410000000000001
0.08 0.63 0.0504
0.09 0.63 0.0567
0.1 0.63 0.063
0.11 0.63 0.0693
0.12 0.63 0.0756
0.13 0.63 0.0819
0.14 0.63 0.08820000000000001
0.15 0.63 0.0945
0.16 0.63 0.1008
0.17 0.63 0.10710000000000001
0.18 0.63 0.1134
0.19 0.63 0.1197
0.2 0.63 0.126
0.21 0.63 0.1323
0.22 0.63 0.1386
0.23 0.63 0.1449
0.24 0.63 0.1512
0.25 0.63 0.1575
0.26 0.63 0.1638
0.27 0.63 0.1701
0.28 0.63 0.17640000000000003
0.29 0.63 0.1827
0.3 0.63 0.189
0.31 0.63 0.1953
0.32 0.63 0.2016
0.33 0.63 0.2079
0.34 0.63 0.21420000000000003
0.35 0.63 0.22049999999999997
0.36 0.63 0.2268
0.37 0.63 0.2331
0.38 0.63 0.2394
0.39 0.63 0.2457
0.4 0.63 0.252
0.41 0.63 0.2583
0.42 0.63 0.2646
0.43 0.63 0.2709
0.44 0.63 0.2772
0.45 0.63 0.28350000000000003
0.46 0.63 0.2898
0.47 0.63 0.2961
0.48 0.63 0.3024
0.49 0.63 0.3087
0.5 0.63 0.315
0.51 0.63 0.32130000000000003
0.52 0.63 0.3276
0.53 0.63 0.33390000000000003
0.54 0.63 0.3402
0.55 0.63 0.34650000000000003
0.56 0.63 0.35280000000000006
0.57 0.63 0.3591
0.58 0.63 0.3654
0.59 0.63 0.3717
0.6 0.63 0.378
0.61 0.63 0.3843
0.62 0.63 0.3906
0.63 0.63 0.39690000000000003
0.64 0.63 0.4032
0.65 0.63 0.40950000000000003
0.66 0.63 0.4158
0.67 0.63 0.42210000000000003
0.68 0.63 0.42840000000000006
0.69 0.63 0.4347
0.7 0.63 0.44099999999999995
0.71 0.63 0.4473
0.72 0.63 0.4536
0.73 0.63 0.4599
0.74 0.63 0.4662
0.75 0.63 0.47250000000000003
0.76 0.63 0.4788
0.77 0.63 0.48510000000000003
0.78 0.63 0.4914
0.79 0.63 0.49770000000000003
0.8 0.63 0.504
0.81 0.63 0.5103000000000001
0.82 0.63 0.5166
0.83 0.63 0.5229
0.84 0.63 0.5292
0.85 0.63 0.5355
0.86 0.63 0.5418
0.87 0.63 0.5481
0.88 0.63 0.5544
0.89 0.63 0.5607
0.9 0.63 0.5670000000000001
0.91 0.63 0.5733
0.92 0.63 0.5796
0.93 0.63 0.5859000000000001
0.94 0.63 0.5922
0.95 0.63 0.5984999999999999
0.96 0.63 0.6048
0.97 0.63 0.6111
0.98 0.63 0.6174
0.99 0.63 0.6237
1.0 0.63 0.63
0.0 0.64 0.0
0.01 0.64 0.0064
0.02 0.64 0.0128
0.03 0.64 0.0192
0.04 0.64 0.0256
0.05 0.64 0.032
0.06 0.64 0.0384
0.07 0.64 0.044800000000000006
0.08 0.64 0.0512
0.09 0.64 0.0576
0.1 0.64 0.064
0.11 0.64 0.0704
0.12 0.64 0.0768
0.13 0.64 0.08320000000000001
0.14 0.64 0.08960000000000001
0.15 0.64 0.096
0.16 0.64 0.1024
0.17 0.64 0.10880000000000001
0.18 0.64 0.1152
0.19 0.64 0.1216
0.2 0.64 0.128
0.21 0.64 0.1344
0.22 0.64 0.1408
0.23 0.64 0.1472
0.24 0.64 0.1536
0.25 0.64 0.16
0.26 0.64 0.16640000000000002
0.27 0.64 0.1728
0.28 0.64 0.17920000000000003
0.29 0.64 0.1856
0.3 0.64 0.192
0.31 0.64 0.1984
0.32 0.64 0.2048
0.33 0.64 0.21120000000000003
0.34 0.64 0.21760000000000002
0.35 0.64 0.22399999999999998
0.36 0.64 0.2304
0.37 0.64 0.2368
0.38 0.64 0.2432
0.39 0.64 0.24960000000000002
0.4 0.64 0.256
0.41 0.64 0.26239999999999997
0.42 0.64 0.2688
0.43 0.64 0.2752
0.44 0.64 0.2816
0.45 0.64 0.28800000000000003
0.46 0.64 0.2944
0.47 0.64 0.3008
0.48 0.64 0.3072
0.49 0.64 0.3136
0.5 0.64 0.32
0.51 0.64 0.3264
0.52 0.64 0.33280000000000004
0.53 0.64 0.3392
0.54 0.64 0.3456
0.55 0.64 0.35200000000000004
0.56 0.64 0.35840000000000005
0.57 0.64 0.36479999999999996
0.58 0.64 0.3712
0.59 0.64 0.3776
0.6 0.64 0.384
0.61 0.64 0.3904
0.62 0.64 0.3968
0.63 0.64 0.4032
0.64 0.64 0.4096
0.65 0.64 0.41600000000000004
0.66 0.64 0.42240000000000005
0.67 0.64 0.4288
0.68 0.64 0.43520000000000003
0.69 0.64 0.4416
0.7 0.64 0.44799999999999995
0.71 0.64 0.45439999999999997
0.72 0.64 0.4608
0.73 0.64 0.4672
0.74 0.64 0.4736
0.75 0.64 0.48
0.76 0.64 0.4864
0.77 0.64 0.4928
0.78 0.64 0.49920000000000003
0.79 0.64 0.5056
0.8 0.64 0.512
0.81 0.64 0.5184000000000001
0.82 0.64 0.5247999999999999
0.83 0.64 0.5312
0.84 0.64 0.5376
0.85 0.64 0.544
0.86 0.64 0.5504
0.87 0.64 0.5568
0.88 0.64 0.5632
0.89 0.64 0.5696
0.9 0.64 0.5760000000000001
0.91 0.64 0.5824
0.92 0.64 0.5888
0.93 0.64 0.5952000000000001
0.94 0.64 0.6016
0.95 0.64 0.608
0.96 0.64 0.6144
0.97 0.64 0.6208
0.98 0.64 0.6272
0.99 0.64 0.6336
1.0 0.64 0.64
0.0 0.65 0.0
0.01 0.65 0.006500000000000001
0.02 0.65 0.013000000000000001
0.03 0.65 0.0195
0.04 0.65 0.026000000000000002
0.05 0.65 0.0325
0.06 0.65 0.039
0.07 0.65 0.045500000000000006
0.08 0.65 0.052000000000000005
0.09 0.65 0.058499999999999996
0.1 0.65 0.065
0.11 0.65 0.07150000000000001
0.12 0.65 0.078
0.13 0.65 0.0845
0.14 0.65 0.09100000000000001
0.15 0.65 0.0975
0.16 0.65 0.10400000000000001
0.17 0.65 0.11050000000000001
0.18 0.65 0.11699999999999999
0.19 0.65 0.12350000000000001
0.2 0.65 0.13
0.21 0.65 0.1365
0.22 0.65 0.14300000000000002
0.23 0.65 0.14950000000000002
0.24 0.65 0.156
0.25 0.65 0.1625
0.26 0.65 0.169
0.27 0.65 0.17550000000000002
0.28 0.65 0.18200000000000002
0.29 0.65 0.1885
0.3 0.65 0.195
0.31 0.65 0.2015
0.32 0.65 0.20800000000000002
0.33 0.65 0.21450000000000002
0.34 0.65 0.22100000000000003
0.35 0.65 0.22749999999999998
0.36 0.65 0.23399999999999999
0.37 0.65 0.2405
0.38 0.65 0.24700000000000003
0.39 0.65 0.2535
0.4 0.65 0.26
0.41 0.65 0.2665
0.42 0.65 0.273
0.43 0.65 0.2795
0.44 0.65 0.28600000000000003
0.45 0.65 0.29250000000000004
0.46 0.65 0.29900000000000004
0.47 0.65 0.3055
0.48 0.65 0.312
0.49 0.65 0.3185
0.5 0.65 0.325
0.51 0.65 0.3315
0.52 0.65 0.338
0.53 0.65 0.34450000000000003
0.54 0.65 0.35100000000000003
0.55 0.65 0.35750000000000004
0.56 0.65 0.36400000000000005
0.57 0.65 0.3705
0.58 0.65 0.377
0.59 0.65 0.3835
0.6 0.65 0.39
0.61 0.65 0.3965
0.62 0.65 0.403
0.63 0.65 0.40950000000000003
0.64 0.65 0.41600000000000004
0.65 0.65 0.42250000000000004
0.66 0.65 0.42900000000000005
0.67 0.65 0.43550000000000005
0.68 0.65 0.44200000000000006
0.69 0.65 0.44849999999999995
0.7 0.65 0.45499999999999996
0.71 0.65 0.46149999999999997
0.72 0.65 0.46799999999999997
0.73 0.65 0.4745
0.74 0.65 0.481
0.75 0.65 0.48750000000000004
0.76 0.65 0.49400000000000005
0.77 0.65 0.5005000000000001
0.78 0.65 0.507
0.79 0.65 0.5135000000000001
0.8 0.65 0.52
0.81 0.65 0.5265000000000001
0.82 0.65 0.533
0.83 0.65 0.5395
0.84 0.65 0.546
0.85 0.65 0.5525
0.86 0.65 0.559
0.87 0.65 0.5655
0.88 0.65 0.5720000000000001
0.89 0.65 0.5785
0.9 0.65 0.5850000000000001
0.91 0.65 0.5915
0.92 0.65 0.5980000000000001
0.93 0.65 0.6045
0.94 0.65 0.611
0.95 0.65 0.6174999999999999
0.96 0.65 0.624
0.97 0.65 0.6305
0.98 0.65 0.637
0.99 0.65 0.6435
1.0 0.65 0.65
0.0 0.66 0.0
0.01 0.66 0.006600000000000001
0.02 0.66 0.013200000000000002
0.03 0.66 0.0198
0.04 0.66 0.026400000000000003
0.05 0.66 0.033
0.06 0.66 0.0396
0.07 0.66 0.046200000000000005
0.08 0.66 0.05280000000000001
0.09 0.66 0.0594
0.1 0.66 0.066
0.11 0.66 0.0726
0.12 0.66 0.0792
0.13 0.66 0.0858
0.14 0.66 0.09240000000000001
0.15 0.66 0.099
0.16 0.66 0.10560000000000001
0.17 0.66 0.11220000000000001
0.18 0.66 0.1188
0.19 0.66 0.1254
0.2 0.66 0.132
0.21 0.66 0.1386
0.22 0.66 0.1452
0.23 0.66 0.15180000000000002
0.24 0.66 0.1584
0.25 0.66 0.165
0.26 0.66 0.1716
0.27 0.66 0.17820000000000003
0.28 0.66 0.18480000000000002
0.29 0.66 0.1914
0.3 0.66 0.198
0.31 0.66 0.2046
0.32 0.66 0.21120000000000003
0.33 0.66 0.21780000000000002
0.34 0.66 0.22440000000000002
0.35 0.66 0.23099999999999998
0.36 0.66 0.2376
0.37 0.66 0.2442
0.38 0.66 0.2508
0.39 0.66 0.2574
0.4 0.66 0.264
0.41 0.66 0.2706
0.42 0.66 0.2772
0.43 0.66 0.2838
0.44 0.66 0.2904
0.45 0.66 0.29700000000000004
0.46 0.66 0.30360000000000004
0.47 0.66 0.3102
0.48 0.66 0.3168
0.49 0.66 0.3234
0.5 0.66 0.33
0.51 0.66 0.3366
0.52 0.66 0.3432
0.53 0.66 0.34980000000000006
0.54 0.66 0.35640000000000005
0.55 0.66 0.36300000000000004
0.56 0.66 0.36960000000000004
0.57 0.66 0.3762
0.58 0.66 0.3828
0.59 0.66 0.3894
0.6 0.66 0.396
0.61 0.66 0.4026
0.62 0.66 0.4092
0.63 0.66 0.4158
0.64 0.66 0.42240000000000005
0.65 0.66 0.42900000000000005
0.66 0.66 0.43560000000000004
0.67 0.66 0.44220000000000004
0.68 0.66 0.44880000000000003
0.69 0.66 0.45539999999999997
0.7 0.66 0.46199999999999997
0.71 0.66 0.4686
0.72 0.66 0.4752
0.73 0.66 0.4818
0.74 0.66 0.4884
0.75 0.66 0.495
0.76 0.66 0.5016
0.77 0.66 0.5082
0.78 0.66 0.5148
0.79 0.66 0.5214000000000001
0.8 0.66 0.528
0.81 0.66 0.5346000000000001
0.82 0.66 0.5412
0.83 0.66 0.5478
0.84 0.66 0.5544
0.85 0.66 0.561
0.86 0.66 0.5676
0.87 0.66 0.5742
0.88 0.66 0.5808
0.89 0.66 0.5874
0.9 0.66 0.5940000000000001
0.91 0.66 0.6006
0.92 0.66 0.6072000000000001
0.93 0.66 0.6138
0.94 0.66 0.6204
0.95 0.66 0.627
0.96 0.66 0.6336
0.97 0.66 0.6402
0.98 0.66 0.6468
0.99 0.66 0.6534
1.0 0.66 0.66
0.0 0.67 0.0
0.01 0.67 0.0067
0.02 0.67 0.0134
0.03 0.67 0.0201
0.04 0.67 0.0268
0.05 0.67 0.0335
0.06 0.67 0.0402
0.07 0.67 0.046900000000000004
0.08 0.67 0.0536
0.09 0.67 0.0603
0.1 0.67 0.067
0.11 0.67 0.0737
0.12 0.67 0.0804
0.13 0.67 0.08710000000000001
0.14 0.67 0.09380000000000001
0.15 0.67 0.1005
0.16 0.67 0.1072
0.17 0.67 0.11390000000000002
0.18 0.67 0.1206
0.19 0.67 0.1273
0.2 0.67 0.134
0.21 0.67 0.1407
0.22 0.67 0.1474
0.23 0.67 0.15410000000000001
0.24 0.67 0.1608
0.25 0.67 0.1675
0.26 0.67 0.17420000000000002
0.27 0.67 0.18090000000000003
0.28 0.67 0.18760000000000002
0.29 0.67 0.1943
0.3 0.67 0.201
0.31 0.67 0.20770000000000002
0.32 0.67 0.2144
0.33 0.67 0.22110000000000002
0.34 0.67 0.22780000000000003
0.35 0.67 0.2345
0.36 0.67 0.2412
0.37 0.67 0.2479
0.38 0.67 0.2546
0.39 0.67 0.26130000000000003
0.4 0.67 0.268
0.41 0.67 0.2747
0.42 0.67 0.2814
0.43 0.67 0.2881
0.44 0.67 0.2948
0.45 0.67 0.30150000000000005
0.46 0.67 0.30820000000000003
0.47 0.67 0.3149
0.48 0.67 0.3216
0.49 0.67 0.32830000000000004
0.5 0.67 0.335
0.51 0.67 0.3417
0.52 0.67 0.34840000000000004
0.53 0.67 0.3551
0.54 0.67 0.36180000000000007
0.55 0.67 0.36850000000000005
0.56 0.67 0.37520000000000003
0.57 0.67 0.3819
0.58 0.67 0.3886
0.59 0.67 0.3953
0.6 0.67 0.402
0.61 0.67 0.4087
0.62 0.67 0.41540000000000005
0.63 0.67 0.42210000000000003
0.64 0.67 0.4288
0.65 0.67 0.43550000000000005
0.66 0.67 0.44220000000000004
0.67 0.67 0.4489000000000001
0.68 0.67 0.45560000000000006
0.69 0.67 0.4623
0.7 0.67 0.469
0.71 0.67 0.4757
0.72 0.67 0.4824
0.73 0.67 0.48910000000000003
0.74 0.67 0.4958
0.75 0.67 0.5025000000000001
0.76 0.67 0.5092
0.77 0.67 0.5159
0.78 0.67 0.5226000000000001
0.79 0.67 0.5293000000000001
0.8 0.67 0.536
0.81 0.67 0.5427000000000001
0.82 0.67 0.5494
0.83 0.67 0.5561
0.84 0.67 0.5628
0.85 0.67 0.5695
0.86 0.67 0.5762
0.87 0.67 0.5829000000000001
0.88 0.67 0.5896
0.89 0.67 0.5963
0.9 0.67 0.6030000000000001
0.91 0.67 0.6097
0.92 0.67 0.6164000000000001
0.93 0.67 0.6231000000000001
0.94 0.67 0.6298
0.95 0.67 0.6365
0.96 0.67 0.6432
0.97 0.67 0.6499
0.98 0.67 0.6566000000000001
0.99 0.67 0.6633
1.0 0.67 0.67
0.0 0.68 0.0
0.01 0.68 0.0068000000000000005
0.02 0.68 0.013600000000000001
0.03 0.68 0.0204
0.04 0.68 0.027200000000000002
0.05 0.68 0.034
0.06 0.68 0.0408
0.07 0.68 0.04760000000000001
0.08 0.68 0.054400000000000004
0.09 0.68 0.061200000000000004
0.1 0.68 0.068
0.11 0.68 0.0748
0.12 0.68 0.0816
0.13 0.68 0.0884
0.14 0.68 0.09520000000000002
0.15 0.68 0.10200000000000001
0.16 0.68 0.10880000000000001
0.17 0.68 0.11560000000000002
0.18 0.68 0.12240000000000001
0.19 0.68 0.1292
0.2 0.68 0.136
0.21 0.68 0.1428
0.22 0.68 0.1496
0.23 0.68 0.1564
0.24 0.68 0.1632
0.25 0.68 0.17
0.26 0.68 0.1768
0.27 0.68 0.1836
0.28 0.68 0.19040000000000004
0.29 0.68 0.19720000000000001
0.3 0.68 0.20400000000000001
0.31 0.68 0.21080000000000002
0.32 0.68 0.21760000000000002
0.33 0.68 0.22440000000000002
0.34 0.68 0.23120000000000004
0.35 0.68 0.238
0.36 0.68 0.24480000000000002
0.37 0.68 0.2516
0.38 0.68 0.2584
0.39 0.68 0.26520000000000005
0.4 0.68 0.272
0.41 0.68 0.2788
0.42 0.68 0.2856
0.43 0.68 0.2924
0.44 0.68 0.2992
0.45 0.68 0.30600000000000005
0.46 0.68 0.3128
0.47 0.68 0.3196
0.48 0.68 0.3264
0.49 0.68 0.3332
0.5 0.68 0.34
0.51 0.68 0.34680000000000005
0.52 0.68 0.3536
0.53 0.68 0.36040000000000005
0.54 0.68 0.3672
0.55 0.68 0.37400000000000005
0.56 0.68 0.3808000000000001
0.57 0.68 0.3876
0.58 0.68 0.39440000000000003
0.59 0.68 0.4012
0.6 0.68 0.40800000000000003
0.61 0.68 0.4148
0.62 0.68 0.42160000000000003
0.63 0.68 0.42840000000000006
0.64 0.68 0.43520000000000003
0.65 0.68 0.44200000000000006
0.66 0.68 0.44880000000000003
0.67 0.68 0.45560000000000006
0.68 0.68 0.4624000000000001
0.69 0.68 0.4692
0.7 0.68 0.476
0.71 0.68 0.4828
0.72 0.68 0.48960000000000004
0.73 0.68 0.4964
0.74 0.68 0.5032
0.75 0.68 0.51
0.76 0.68 0.5168
0.77 0.68 0.5236000000000001
0.78 0.68 0.5304000000000001
0.79 0.68 0.5372
0.8 0.68 0.544
0.81 0.68 0.5508000000000001
0.82 0.68 0.5576
0.83 0.68 0.5644
0.84 0.68 0.5712
0.85 0.68 0.5780000000000001
0.86 0.68 0.5848
0.87 0.68 0.5916
0.88 0.68 0.5984
0.89 0.68 0.6052000000000001
0.9 0.68 0.6120000000000001
0.91 0.68 0.6188
0.92 0.68 0.6256
0.93 0.68 0.6324000000000001
0.94 0.68 0.6392
0.95 0.68 0.646
0.96 0.68 0.6528
0.97 0.68 0.6596000000000001
0.98 0.68 0.6664
0.99 0.68 0.6732
1.0 0.68 0.68
0.0 0.69 0.0
0.01 0.69 0.0069
0.02 0.69 0.0138
0.03 0.69 0.020699999999999996
0.04 0.69 0.0276
0.05 0.69 0.034499999999999996
0.06 0.69 0.04139999999999999
0.07 0.69 0.0483
0.08 0.69 0.0552
0.09 0.69 0.062099999999999995
0.1 0.69 0.06899999999999999
0.11 0.69 0.0759
0.12 0.69 0.08279999999999998
0.13 0.69 0.0897
0.14 0.69 0.0966
0.15 0.69 0.1035
0.16 0.69 0.1104
0.17 0.69 0.1173
0.18 0.69 0.12419999999999999
0.19 0.69 0.1311
0.2 0.69 0.13799999999999998
0.21 0.69 0.14489999999999997
0.22 0.69 0.1518
0.23 0.69 0.1587
0.24 0.69 0.16559999999999997
0.25 0.69 0.1725
0.26 0.69 0.1794
0.27 0.69 0.1863
0.28 0.69 0.1932
0.29 0.69 0.20009999999999997
0.3 0.69 0.207
0.31 0.69 0.21389999999999998
0.32 0.69 0.2208
0.33 0.69 0.22769999999999999
0.34 0.69 0.2346
0.35 0.69 0.24149999999999996
0.36 0.69 0.24839999999999998
0.37 0.69 0.25529999999999997
0.38 0.69 0.2622
0.39 0.69 0.2691
0.4 0.69 0.27599999999999997
0.41 0.69 0.2829
0.42 0.69 0.28979999999999995
0.43 0.69 0.29669999999999996
0.44 0.69 0.3036
0.45 0.69 0.3105
0.46 0.69 0.3174
0.47 0.69 0.3243
0.48 0.69 0.33119999999999994
0.49 0.69 0.33809999999999996
0.5 0.69 0.345
0.51 0.69 0.3519
0.52 0.69 0.3588
0.53 0.69 0.36569999999999997
0.54 0.69 0.3726
0.55 0.69 0.3795
0.56 0.69 0.3864
0.57 0.69 0.3932999999999999
0.58 0.69 0.40019999999999994
0.59 0.69 0.40709999999999996
0.6 0.69 0.414
0.61 0.69 0.42089999999999994
0.62 0.69 0.42779999999999996
0.63 0.69 0.4347
0.64 0.69 0.4416
0.65 0.69 0.44849999999999995
0.66 0.69 0.45539999999999997
0.67 0.69 0.4623
0.68 0.69 0.4692
0.69 0.69 0.4760999999999999
0.7 0.69 0.48299999999999993
0.71 0.69 0.48989999999999995
0.72 0.69 0.49679999999999996
0.73 0.69 0.5036999999999999
0.74 0.69 0.5105999999999999
0.75 0.69 0.5175
0.76 0.69 0.5244
0.77 0.69 0.5313
0.78 0.69 0.5382
0.79 0.69 0.5451
0.8 0.69 0.5519999999999999
0.81 0.69 0.5589
0.82 0.69 0.5658
0.83 0.69 0.5726999999999999
0.84 0.69 0.5795999999999999
0.85 0.69 0.5864999999999999
0.86 0.69 0.5933999999999999
0.87 0.69 0.6003
0.88 0.69 0.6072
0.89 0.69 0.6141
0.9 0.69 0.621
0.91 0.69 0.6279
0.92 0.69 0.6348
0.93 0.69 0.6416999999999999
0.94 0.69 0.6486
0.95 0.69 0.6555
0.96 0.69 0.6623999999999999
0.97 0.69 0.6692999999999999
0.98 0.69 0.6761999999999999
0.99 0.69 0.6830999999999999
1.0 0.69 0.69
0.0 0.7 0.0
0.01 0.7 0.006999999999999999
0.02 0.7 0.013999999999999999
0.03 0.7 0.020999999999999998
0.04 0.7 0.027999999999999997
0.05 0.7 0.034999999999999996
0.06 0.7 0.041999999999999996
0.07 0.7 0.049
0.08 0.7 0.055999999999999994
0.09 0.7 0.063
0.1 0.7 0.06999999999999999
0.11 0.7 0.077
0.12 0.7 0.08399999999999999
0.13 0.7 0.091
0.14 0.7 0.098
0.15 0.7 0.105
0.16 0.7 0.11199999999999999
0.17 0.7 0.119
0.18 0.7 0.126
0.19 0.7 0.13299999999999998
0.2 0.7 0.13999999999999999
0.21 0.7 0.147
0.22 0.7 0.154
0.23 0.7 0.161
0.24 0.7 0.16799999999999998
0.25 0.7 0.175
0.26 0.7 0.182
0.27 0.7 0.189
0.28 0.7 0.196
0.29 0.7 0.20299999999999999
0.3 0.7 0.21
0.31 0.7 0.217
0.32 0.7 0.22399999999999998
0.33 0.7 0.23099999999999998
0.34 0.7 0.238
0.35 0.7 0.24499999999999997
0.36 0.7 0.252
0.37 0.7 0.259
0.38 0.7 0.26599999999999996
0.39 0.7 0.27299999999999996
0.4 0.7 0.27999999999999997
0.41 0.7 0.287
0.42 0.7 0.294
0.43 0.7 0.301
0.44 0.7 0.308
0.45 0.7 0.315
0.46 0.7 0.322
0.47 0.7 0.32899999999999996
0.48 0.7 0.33599999999999997
0.49 0.7 0.34299999999999997
0.5 0.7 0.35
0.51 0.7 0.357
0.52 0.7 0.364
0.53 0.7 0.371
0.54 0.7 0.378
0.55 0.7 0.385
0.56 0.7 0.392
0.57 0.7 0.39899999999999997
0.58 0.7 0.40599999999999997
0.59 0.7 0.413
0.6 0.7 0.42
0.61 0.7 0.427
0.62 0.7 0.434
0.63 0.7 0.44099999999999995
0.64 0.7 0.44799999999999995
0.65 0.7 0.45499999999999996
0.66 0.7 0.46199999999999997
0.67 0.7 0.469
0.68 0.7 0.476
0.69 0.7 0.48299999999999993
0.7 0.7 0.48999999999999994
0.71 0.7 0.49699999999999994
0.72 0.7 0.504
0.73 0.7 0.511
0.74 0.7 0.518
0.75 0.7 0.5249999999999999
0.76 0.7 0.5319999999999999
0.77 0.7 0.5389999999999999
0.78 0.7 0.5459999999999999
0.79 0.7 0.5529999999999999
0.8 0.7 0.5599999999999999
0.81 0.7 0.567
0.82 0.7 0.574
0.83 0.7 0.581
0.84 0.7 0.588
0.85 0.7 0.595
0.86 0.7 0.602
0.87 0.7 0.609
0.88 0.7 0.616
0.89 0.7 0.623
0.9 0.7 0.63
0.91 0.7 0.637
0.92 0.7 0.644
0.93 0.7 0.651
0.94 0.7 0.6579999999999999
0.95 0.7 0.6649999999999999
0.96 0.7 0.6719999999999999
0.97 0.7 0.6789999999999999
0.98 0.7 0.6859999999999999
0.99 0.7 0.693
1.0 0.7 0.7
0.0 0.71 0.0
0.01 0.71 0.0070999999999999995
0.02 0.71 0.014199999999999999
0.03 0.71 0.0213
0.04 0.71 0.028399999999999998
0.05 0.71 0.0355
0.06 0.71 0.0426
0.07 0.71 0.0497
0.08 0.71 0.056799999999999996
0.09 0.71 0.0639
0.1 0.71 0.071
0.11 0.71 0.0781
0.12 0.71 0.0852
0.13 0.71 0.0923
0.14 0.71 0.0994
0.15 0.71 0.1065
0.16 0.71 0.11359999999999999
0.17 0.71 0.1207
0.18 0.71 0.1278
0.19 0.71 0.1349
0.2 0.71 0.142
0.21 0.71 0.14909999999999998
0.22 0.71 0.1562
0.23 0.71 0.1633
0.24 0.71 0.1704
0.25 0.71 0.1775
0.26 0.71 0.1846
0.27 0.71 0.1917
0.28 0.71 0.1988
0.29 0.71 0.20589999999999997
0.3 0.71 0.213
0.31 0.71 0.2201
0.32 0.71 0.22719999999999999
0.33 0.71 0.2343
0.34 0.71 0.2414
0.35 0.71 0.24849999999999997
0.36 0.71 0.2556
0.37 0.71 0.2627
0.38 0.71 0.2698
0.39 0.71 0.2769
0.4 0.71 0.284
0.41 0.71 0.29109999999999997
0.42 0.71 0.29819999999999997
0.43 0.71 0.30529999999999996
0.44 0.71 0.3124
0.45 0.71 0.3195
0.46 0.71 0.3266
0.47 0.71 0.33369999999999994
0.48 0.71 0.3408
0.49 0.71 0.3479
0.5 0.71 0.355
0.51 0.71 0.3621
0.52 0.71 0.3692
0.53 0.71 0.3763
0.54 0.71 0.3834
0.55 0.71 0.3905
0.56 0.71 0.3976
0.57 0.71 0.40469999999999995
0.58 0.71 0.41179999999999994
0.59 0.71 0.41889999999999994
0.6 0.71 0.426
0.61 0.71 0.4331
0.62 0.71 0.4402
0.63 0.71 0.4473
0.64 0.71 0.45439999999999997
0.65 0.71 0.46149999999999997
0.66 0.71 0.4686
0.67 0.71 0.4757
0.68 0.71 0.4828
0.69 0.71 0.48989999999999995
0.7 0.71 0.49699999999999994
0.71 0.71 0.5041
0.72 0.71 0.5112
0.73 0.71 0.5183
0.74 0.71 0.5254
0.75 0.71 0.5325
0.76 0.71 0.5396
0.77 0.71 0.5467
0.78 0.71 0.5538
0.79 0.71 0.5609
0.8 0.71 0.568
0.81 0.71 0.5751000000000001
0.82 0.71 0.5821999999999999
0.83 0.71 0.5892999999999999
0.84 0.71 0.5963999999999999
0.85 0.71 0.6034999999999999
0.86 0.71 0.6105999999999999
0.87 0.71 0.6176999999999999
0.88 0.71 0.6248
0.89 0.71 0.6319
0.9 0.71 0.639
0.91 0.71 0.6461
0.92 0.71 0.6532
0.93 0.71 0.6603
0.94 0.71 0.6673999999999999
0.95 0.71 0.6745
0.96 0.71 0.6816
0.97 0.71 0.6887
0.98 0.71 0.6958
0.99 0.71 0.7029
1.0 0.71 0.71
0.0 0.72 0.0
0.01 0.72 0.0072
0.02 0.72 0.0144
0.03 0.72 0.021599999999999998
0.04 0.72 0.0288
0.05 0.72 0.036
0.06 0.72 0.043199999999999995
0.07 0.72 0.0504
0.08 0.72 0.0576
0.09 0.72 0.0648
0.1 0.72 0.072
0.11 0.72 0.07919999999999999
0.12 0.72 0.08639999999999999
0.13 0.72 0.0936
0.14 0.72 0.1008
0.15 0.72 0.108
0.16 0.72 0.1152
0.17 0.72 0.12240000000000001
0.18 0.72 0.1296
0.19 0.72 0.1368
0.2 0.72 0.144
0.21 0.72 0.1512
0.22 0.72 0.15839999999999999
0.23 0.72 0.1656
0.24 0.72 0.17279999999999998
0.25 0.72 0.18
0.26 0.72 0.1872
0.27 0.72 0.19440000000000002
0.28 0.72 0.2016
0.29 0.72 0.20879999999999999
0.3 0.72 0.216
0.31 0.72 0.22319999999999998
0.32 0.72 0.2304
0.33 0.72 0.2376
0.34 0.72 0.24480000000000002
0.35 0.72 0.252
0.36 0.72 0.2592
0.37 0.72 0.26639999999999997
0.38 0.72 0.2736
0.39 0.72 0.2808
0.4 0.72 0.288
0.41 0.72 0.29519999999999996
0.42 0.72 0.3024
0.43 0.72 0.3096
0.44 0.72 0.31679999999999997
0.45 0.72 0.324
0.46 0.72 0.3312
0.47 0.72 0.3384
0.48 0.72 0.34559999999999996
0.49 0.72 0.3528
0.5 0.72 0.36
0.51 0.72 0.36719999999999997
0.52 0.72 0.3744
0.53 0.72 0.3816
0.54 0.72 0.38880000000000003
0.55 0.72 0.396
0.56 0.72 0.4032
0.57 0.72 0.41039999999999993
0.58 0.72 0.41759999999999997
0.59 0.72 0.42479999999999996
0.6 0.72 0.432
0.61 0.72 0.4392
0.62 0.72 0.44639999999999996
0.63 0.72 0.4536
0.64 0.72 0.4608
0.65 0.72 0.46799999999999997
0.66 0.72 0.4752
0.67 0.72 0.4824
0.68 0.72 0.48960000000000004
0.69 0.72 0.49679999999999996
0.7 0.72 0.504
0.71 0.72 0.5112
0.72 0.72 0.5184
0.73 0.72 0.5256
0.74 0.72 0.5327999999999999
0.75 0.72 0.54
0.76 0.72 0.5472
0.77 0.72 0.5544
0.78 0.72 0.5616
0.79 0.72 0.5688
0.8 0.72 0.576
0.81 0.72 0.5832
0.82 0.72 0.5903999999999999
0.83 0.72 0.5975999999999999
0.84 0.72 0.6048
0.85 0.72 0.612
0.86 0.72 0.6192
0.87 0.72 0.6264
0.88 0.72 0.6335999999999999
0.89 0.72 0.6408
0.9 0.72 0.648
0.91 0.72 0.6552
0.92 0.72 0.6624
0.93 0.72 0.6696
0.94 0.72 0.6768
0.95 0.72 0.6839999999999999
0.96 0.72 0.6911999999999999
0.97 0.72 0.6983999999999999
0.98 0.72 0.7056
0.99 0.72 0.7128
1.0 0.72 0.72
0.0 0.73 0.0
0.01 0.73 0.0073
0.02 0.73 0.0146
0.03 0.73 0.0219
0.04 0.73 0.0292
0.05 0.73 0.0365
0.06 0.73 0.0438
0.07 0.73 0.051100000000000007
0.08 0.73 0.0584
0.09 0.73 0.0657
0.1 0.73 0.073
0.11 0.73 0.0803
0.12 0.73 0.0876
0.13 0.73 0.0949
0.14 0.73 0.10220000000000001
0.15 0.73 0.1095
0.16 0.73 0.1168
0.17 0.73 0.1241
0.18 0.73 0.1314
0.19 0.73 0.1387
0.2 0.73 0.146
0.21 0.73 0.1533
0.22 0.73 0.1606
0.23 0.73 0.1679
0.24 0.73 0.1752
0.25 0.73 0.1825
0.26 0.73 0.1898
0.27 0.73 0.1971
0.28 0.73 0.20440000000000003
0.29 0.73 0.21169999999999997
0.3 0.73 0.219
0.31 0.73 0.2263
0.32 0.73 0.2336
0.33 0.73 0.2409
0.34 0.73 0.2482
0.35 0.73 0.2555
0.36 0.73 0.2628
0.37 0.73 0.2701
0.38 0.73 0.2774
0.39 0.73 0.2847
0.4 0.73 0.292
0.41 0.73 0.29929999999999995
0.42 0.73 0.3066
0.43 0.73 0.3139
0.44 0.73 0.3212
0.45 0.73 0.3285
0.46 0.73 0.3358
0.47 0.73 0.34309999999999996
0.48 0.73 0.3504
0.49 0.73 0.35769999999999996
0.5 0.73 0.365
0.51 0.73 0.3723
0.52 0.73 0.3796
0.53 0.73 0.3869
0.54 0.73 0.3942
0.55 0.73 0.4015
0.56 0.73 0.40880000000000005
0.57 0.73 0.41609999999999997
0.58 0.73 0.42339999999999994
0.59 0.73 0.43069999999999997
0.6 0.73 0.438
0.61 0.73 0.4453
0.62 0.73 0.4526
0.63 0.73 0.4599
0.64 0.73 0.4672
0.65 0.73 0.4745
0.66 0.73 0.4818
0.67 0.73 0.48910000000000003
0.68 0.73 0.4964
0.69 0.73 0.5036999999999999
0.7 0.73 0.511
0.71 0.73 0.5183
0.72 0.73 0.5256
0.73 0.73 0.5328999999999999
0.74 0.73 0.5402
0.75 0.73 0.5475
0.76 0.73 0.5548
0.77 0.73 0.5621
0.78 0.73 0.5694
0.79 0.73 0.5767
0.8 0.73 0.584
0.81 0.73 0.5913
0.82 0.73 0.5985999999999999
0.83 0.73 0.6059
0.84 0.73 0.6132
0.85 0.73 0.6204999999999999
0.86 0.73 0.6278
0.87 0.73 0.6351
0.88 0.73 0.6424
0.89 0.73 0.6496999999999999
0.9 0.73 0.657
0.91 0.73 0.6643
0.92 0.73 0.6716
0.93 0.73 0.6789000000000001
0.94 0.73 0.6861999999999999
0.95 0.73 0.6935
0.96 0.73 0.7008
0.97 0.73 0.7081
0.98 0.73 0.7153999999999999
0.99 0.73 0.7227
1.0 0.73 0.73
0.0 0.74 0.0
0.01 0.74 0.0074
0.02 0.74 0.0148
0.03 0.74 0.022199999999999998
0.04 0.74 0.0296
0.05 0.74 0.037
0.06 0.74 0.044399999999999995
0.07 0.74 0.051800000000000006
0.08 0.74 0.0592
0.09 0.74 0.06659999999999999
0.1 0.74 0.074
0.11 0.74 0.0814
0.12 0.74 0.08879999999999999
0.13 0.74 0.09620000000000001
0.14 0.74 0.10360000000000001
0.15 0.74 0.111
0.16 0.74 0.1184
0.17 0.74 0.1258
0.18 0.74 0.13319999999999999
0.19 0.74 0.1406
0.2 0.74 0.148
0.21 0.74 0.15539999999999998
0.22 0.74 0.1628
0.23 0.74 0.17020000000000002
0.24 0.74 0.17759999999999998
0.25 0.74 0.185
0.26 0.74 0.19240000000000002
0.27 0.74 0.1998
0.28 0.74 0.20720000000000002
0.29 0.74 0.21459999999999999
0.3 0.74 0.222
0.31 0.74 0.2294
0.32 0.74 0.2368
0.33 0.74 0.2442
0.34 0.74 0.2516
0.35 0.74 0.259
0.36 0.74 0.26639999999999997
0.37 0.74 0.2738
0.38 0.74 0.2812
0.39 0.74 0.2886
0.4 0.74 0.296
0.41 0.74 0.3034
0.42 0.74 0.31079999999999997
0.43 0.74 0.3182
0.44 0.74 0.3256
0.45 0.74 0.333
0.46 0.74 0.34040000000000004
0.47 0.74 0.3478
0.48 0.74 0.35519999999999996
0.49 0.74 0.3626
0.5 0.74 0.37
0.51 0.74 0.3774
0.52 0.74 0.38480000000000003
0.53 0.74 0.3922
0.54 0.74 0.3996
0.55 0.74 0.40700000000000003
0.56 0.74 0.41440000000000005
0.57 0.74 0.42179999999999995
0.58 0.74 0.42919999999999997
0.59 0.74 0.4366
0.6 0.74 0.444
0.61 0.74 0.45139999999999997
0.62 0.74 0.4588
0.63 0.74 0.4662
0.64 0.74 0.4736
0.65 0.74 0.481
0.66 0.74 0.4884
0.67 0.74 0.4958
0.68 0.74 0.5032
0.69 0.74 0.5105999999999999
0.7 0.74 0.518
0.71 0.74 0.5254
0.72 0.74 0.5327999999999999
0.73 0.74 0.5402
0.74 0.74 0.5476
0.75 0.74 0.5549999999999999
0.76 0.74 0.5624
0.77 0.74 0.5698
0.78 0.74 0.5772
0.79 0.74 0.5846
0.8 0.74 0.592
0.81 0.74 0.5994
0.82 0.74 0.6068
0.83 0.74 0.6142
0.84 0.74 0.6215999999999999
0.85 0.74 0.629
0.86 0.74 0.6364
0.87 0.74 0.6438
0.88 0.74 0.6512
0.89 0.74 0.6586
0.9 0.74 0.666
0.91 0.74 0.6734
0.92 0.74 0.6808000000000001
0.93 0.74 0.6882
0.94 0.74 0.6956
0.95 0.74 0.703
0.96 0.74 0.7103999999999999
0.97 0.74 0.7178
0.98 0.74 0.7252
0.99 0.74 0.7326
1.0 0.74 0.74
0.0 0.75 0.0
0.01 0.75 0.0075
0.02 0.75 0.015
0.03 0.75 0.0225
0.04 0.75 0.03
0.05 0.75 0.037500000000000006
0.06 0.75 0.045
0.07 0.75 0.052500000000000005
0.08 0.75 0.06
0.09 0.75 0.0675
0.1 0.75 0.07500000000000001
0.11 0.75 0.0825
0.12 0.75 0.09
0.13 0.75 0.0975
0.14 0.75 0.10500000000000001
0.15 0.75 0.11249999999999999
0.16 0.75 0.12
0.17 0.75 0.1275
0.18 0.75 0.135
0.19 0.75 0.14250000000000002
0.2 0.75 0.15000000000000002
0.21 0.75 0.1575
0.22 0.75 0.165
0.23 0.75 0.17250000000000001
0.24 0.75 0.18
0.25 0.75 0.1875
0.26 0.75 0.195
0.27 0.75 0.2025
0.28 0.75 0.21000000000000002
0.29 0.75 0.21749999999999997
0.3 0.75 0.22499999999999998
0.31 0.75 0.23249999999999998
0.32 0.75 0.24
0.33 0.75 0.2475
0.34 0.75 0.255
0.35 0.75 0.26249999999999996
0.36 0.75 0.27
0.37 0.75 0.27749999999999997
0.38 0.75 0.28500000000000003
0.39 0.75 0.2925
0.4 0.75 0.30000000000000004
0.41 0.75 0.3075
0.42 0.75 0.315
0.43 0.75 0.3225
0.44 0.75 0.33
0.45 0.75 0.3375
0.46 0.75 0.34500000000000003
0.47 0.75 0.3525
0.48 0.75 0.36
0.49 0.75 0.3675
0.5 0.75 0.375
0.51 0.75 0.3825
0.52 0.75 0.39
0.53 0.75 0.3975
0.54 0.75 0.405
0.55 0.75 0.41250000000000003
0.56 0.75 0.42000000000000004
0.57 0.75 0.4275
0.58 0.75 0.43499999999999994
0.59 0.75 0.4425
0.6 0.75 0.44999999999999996
0.61 0.75 0.4575
0.62 0.75 0.46499999999999997
0.63 0.75 0.47250000000000003
0.64 0.75 0.48
0.65 0.75 0.48750000000000004
0.66 0.75 0.495
0.67 0.75 0.5025000000000001
0.68 0.75 0.51
0.69 0.75 0.5175
0.7 0.75 0.5249999999999999
0.71 0.75 0.5325
0.72 0.75 0.54
0.73 0.75 0.5475
0.74 0.75 0.5549999999999999
0.75 0.75 0.5625
0.76 0.75 0.5700000000000001
0.77 0.75 0.5775
0.78 0.75 0.585
0.79 0.75 0.5925
0.8 0.75 0.6000000000000001
0.81 0.75 0.6075
0.82 0.75 0.615
0.83 0.75 0.6224999999999999
0.84 0.75 0.63
0.85 0.75 0.6375
0.86 0.75 0.645
0.87 0.75 0.6525
0.88 0.75 0.66
0.89 0.75 0.6675
0.9 0.75 0.675
0.91 0.75 0.6825
0.92 0.75 0.6900000000000001
0.93 0.75 0.6975
0.94 0.75 0.705
0.95 0.75 0.7124999999999999
0.96 0.75 0.72
0.97 0.75 0.7275
0.98 0.75 0.735
0.99 0.75 0.7424999999999999
1.0 0.75 0.75
0.0 0.76 0.0
0.01 0.76 0.0076
0.02 0.76 0.0152
0.03 0.76 0.0228
0.04 0.76 0.0304
0.05 0.76 0.038000000000000006
0.06 0.76 0.0456
0.07 0.76 0.053200000000000004
0.08 0.76 0.0608
0.09 0.76 0.0684
0.1 0.76 0.07600000000000001
0.11 0.76 0.08360000000000001
0.12 0.76 0.0912
0.13 0.76 0.0988
0.14 0.76 0.10640000000000001
0.15 0.76 0.11399999999999999
0.16 0.76 0.1216
0.17 0.76 0.1292
0.18 0.76 0.1368
0.19 0.76 0.1444
0.2 0.76 0.15200000000000002
0.21 0.76 0.1596
0.22 0.76 0.16720000000000002
0.23 0.76 0.1748
0.24 0.76 0.1824
0.25 0.76 0.19
0.26 0.76 0.1976
0.27 0.76 0.20520000000000002
0.28 0.76 0.21280000000000002
0.29 0.76 0.22039999999999998
0.3 0.76 0.22799999999999998
0.31 0.76 0.2356
0.32 0.76 0.2432
0.33 0.76 0.2508
0.34 0.76 0.2584
0.35 0.76 0.26599999999999996
0.36 0.76 0.2736
0.37 0.76 0.2812
0.38 0.76 0.2888
0.39 0.76 0.2964
0.4 0.76 0.30400000000000005
0.41 0.76 0.3116
0.42 0.76 0.3192
0.43 0.76 0.3268
0.44 0.76 0.33440000000000003
0.45 0.76 0.342
0.46 0.76 0.3496
0.47 0.76 0.35719999999999996
0.48 0.76 0.3648
0.49 0.76 0.3724
0.5 0.76 0.38
0.51 0.76 0.3876
0.52 0.76 0.3952
0.53 0.76 0.40280000000000005
0.54 0.76 0.41040000000000004
0.55 0.76 0.41800000000000004
0.56 0.76 0.42560000000000003
0.57 0.76 0.4332
0.58 0.76 0.44079999999999997
0.59 0.76 0.44839999999999997
0.6 0.76 0.45599999999999996
0.61 0.76 0.4636
0.62 0.76 0.4712
0.63 0.76 0.4788
0.64 0.76 0.4864
0.65 0.76 0.49400000000000005
0.66 0.76 0.5016
0.67 0.76 0.5092
0.68 0.76 0.5168
0.69 0.76 0.5244
0.7 0.76 0.5319999999999999
0.71 0.76 0.5396
0.72 0.76 0.5472
0.73 0.76 0.5548
0.74 0.76 0.5624
0.75 0.76 0.5700000000000001
0.76 0.76 0.5776
0.77 0.76 0.5852
0.78 0.76 0.5928
0.79 0.76 0.6004
0.8 0.76 0.6080000000000001
0.81 0.76 0.6156
0.82 0.76 0.6232
0.83 0.76 0.6308
0.84 0.76 0.6384
0.85 0.76 0.646
0.86 0.76 0.6536
0.87 0.76 0.6612
0.88 0.76 0.6688000000000001
0.89 0.76 0.6764
0.9 0.76 0.684
0.91 0.76 0.6916
0.92 0.76 0.6992
0.93 0.76 0.7068000000000001
0.94 0.76 0.7143999999999999
0.95 0.76 0.722
0.96 0.76 0.7296
0.97 0.76 0.7372
0.98 0.76 0.7448
0.99 0.76 0.7524
1.0 0.76 0.76
0.0 0.77 0.0
0.01 0.77 0.0077
0.02 0.77 0.0154
0.03 0.77 0.0231
0.04 0.77 0.0308
0.05 0.77 0.038500000000000006
0.06 0.77 0.0462
0.07 0.77 0.0539
0.08 0.77 0.0616
0.09 0.77 0.0693
0.1 0.77 0.07700000000000001
0.11 0.77 0.0847
0.12 0.77 0.0924
0.13 0.77 0.10010000000000001
0.14 0.77 0.1078
0.15 0.77 0.11549999999999999
0.16 0.77 0.1232
0.17 0.77 0.13090000000000002
0.18 0.77 0.1386
0.19 0.77 0.1463
0.2 0.77 0.15400000000000003
0.21 0.77 0.1617
0.22 0.77 0.1694
0.23 0.77 0.1771
0.24 0.77 0.1848
0.25 0.77 0.1925
0.26 0.77 0.20020000000000002
0.27 0.77 0.20790000000000003
0.28 0.77 0.2156
0.29 0.77 0.2233
0.3 0.77 0.23099999999999998
0.31 0.77 0.2387
0.32 0.77 0.2464
0.33 0.77 0.2541
0.34 0.77 0.26180000000000003
0.35 0.77 0.26949999999999996
0.36 0.77 0.2772
0.37 0.77 0.2849
0.38 0.77 0.2926
0.39 0.77 0.3003
0.4 0.77 0.30800000000000005
0.41 0.77 0.3157
0.42 0.77 0.3234
0.43 0.77 0.3311
0.44 0.77 0.3388
0.45 0.77 0.34650000000000003
0.46 0.77 0.3542
0.47 0.77 0.3619
0.48 0.77 0.3696
0.49 0.77 0.3773
0.5 0.77 0.385
0.51 0.77 0.3927
0.52 0.77 0.40040000000000003
0.53 0.77 0.4081
0.54 0.77 0.41580000000000006
0.55 0.77 0.42350000000000004
0.56 0.77 0.4312
0.57 0.77 0.43889999999999996
0.58 0.77 0.4466
0.59 0.77 0.4543
0.6 0.77 0.46199999999999997
0.61 0.77 0.4697
0.62 0.77 0.4774
0.63 0.77 0.48510000000000003
0.64 0.77 0.4928
0.65 0.77 0.5005000000000001
0.66 0.77 0.5082
0.67 0.77 0.5159
0.68 0.77 0.5236000000000001
0.69 0.77 0.5313
0.7 0.77 0.5389999999999999
0.71 0.77 0.5467
0.72 0.77 0.5544
0.73 0.77 0.5621
0.74 0.77 0.5698
0.75 0.77 0.5775
0.76 0.77 0.5852
0.77 0.77 0.5929
0.78 0.77 0.6006
0.79 0.77 0.6083000000000001
0.8 0.77 0.6160000000000001
0.81 0.77 0.6237
0.82 0.77 0.6314
0.83 0.77 0.6391
0.84 0.77 0.6468
0.85 0.77 0.6545
0.86 0.77 0.6622
0.87 0.77 0.6699
0.88 0.77 0.6776
0.89 0.77 0.6853
0.9 0.77 0.6930000000000001
0.91 0.77 0.7007
0.92 0.77 0.7084
0.93 0.77 0.7161000000000001
0.94 0.77 0.7238
0.95 0.77 0.7314999999999999
0.96 0.77 0.7392
0.97 0.77 0.7469
0.98 0.77 0.7546
0.99 0.77 0.7623
1.0 0.77 0.77
0.0 0.78 0.0
0.01 0.78 0.0078000000000000005
0.02 0.78 0.015600000000000001
0.03 0.78 0.0234
0.04 0.78 0.031200000000000002
0.05 0.78 0.03900000000000001
0.06 0.78 0.0468
0.07 0.78 0.05460000000000001
0.08 0.78 0.062400000000000004
0.09 0.78 0.0702
0.1 0.78 0.07800000000000001
0.11 0.78 0.0858
0.12 0.78 0.0936
0.13 0.78 0.1014
0.14 0.78 0.10920000000000002
0.15 0.78 0.11699999999999999
0.16 0.78 0.12480000000000001
0.17 0.78 0.13260000000000002
0.18 0.78 0.1404
0.19 0.78 0.1482
0.2 0.78 0.15600000000000003
0.21 0.78 0.1638
0.22 0.78 0.1716
0.23 0.78 0.1794
0.24 0.78 0.1872
0.25 0.78 0.195
0.26 0.78 0.2028
0.27 0.78 0.2106
0.28 0.78 0.21840000000000004
0.29 0.78 0.22619999999999998
0.3 0.78 0.23399999999999999
0.31 0.78 0.24180000000000001
0.32 0.78 0.24960000000000002
0.33 0.78 0.2574
0.34 0.78 0.26520000000000005
0.35 0.78 0.27299999999999996
0.36 0.78 0.2808
0.37 0.78 0.2886
0.38 0.78 0.2964
0.39 0.78 0.3042
0.4 0.78 0.31200000000000006
0.41 0.78 0.3198
0.42 0.78 0.3276
0.43 0.78 0.33540000000000003
0.44 0.78 0.3432
0.45 0.78 0.35100000000000003
0.46 0.78 0.3588
0.47 0.78 0.3666
0.48 0.78 0.3744
0.49 0.78 0.3822
0.5 0.78 0.39
0.51 0.78 0.39780000000000004
0.52 0.78 0.4056
0.53 0.78 0.41340000000000005
0.54 0.78 0.4212
0.55 0.78 0.42900000000000005
0.56 0.78 0.4368000000000001
0.57 0.78 0.4446
0.58 0.78 0.45239999999999997
0.59 0.78 0.4602
0.6 0.78 0.46799999999999997
0.61 0.78 0.4758
0.62 0.78 0.48360000000000003
0.63 0.78 0.4914
0.64 0.78 0.49920000000000003
0.65 0.78 0.507
0.66 0.78 0.5148
0.67 0.78 0.5226000000000001
0.68 0.78 0.5304000000000001
0.69 0.78 0.5382
0.7 0.78 0.5459999999999999
0.71 0.78 0.5538
0.72 0.78 0.5616
0.73 0.78 0.5694
0.74 0.78 0.5772
0.75 0.78 0.585
0.76 0.78 0.5928
0.77 0.78 0.6006
0.78 0.78 0.6084
0.79 0.78 0.6162000000000001
0.8 0.78 0.6240000000000001
0.81 0.78 0.6318
0.82 0.78 0.6396
0.83 0.78 0.6474
0.84 0.78 0.6552
0.85 0.78 0.663
0.86 0.78 0.6708000000000001
0.87 0.78 0.6786
0.88 0.78 0.6864
0.89 0.78 0.6942
0.9 0.78 0.7020000000000001
0.91 0.78 0.7098000000000001
0.92 0.78 0.7176
0.93 0.78 0.7254
0.94 0.78 0.7332
0.95 0.78 0.741
0.96 0.78 0.7488
0.97 0.78 0.7566
0.98 0.78 0.7644
0.99 0.78 0.7722
1.0 0.78 0.78
0.0 0.79 0.0
0.01 0.79 0.0079
0.02 0.79 0.0158
0.03 0.79 0.0237
0.04 0.79 0.0316
0.05 0.79 0.03950000000000001
0.06 0.79 0.0474
0.07 0.79 0.05530000000000001
0.08 0.79 0.0632
0.09 0.79 0.0711
0.1 0.79 0.07900000000000001
0.11 0.79 0.0869
0.12 0.79 0.0948
0.13 0.79 0.10270000000000001
0.14 0.79 0.11060000000000002
0.15 0.79 0.1185
0.16 0.79 0.1264
0.17 0.79 0.1343
0.18 0.79 0.1422
0.19 0.79 0.1501
0.2 0.79 0.15800000000000003
0.21 0.79 0.1659
0.22 0.79 0.1738
0.23 0.79 0.18170000000000003
0.24 0.79 0.1896
0.25 0.79 0.1975
0.26 0.79 0.20540000000000003
0.27 0.79 0.21330000000000002
0.28 0.79 0.22120000000000004
0.29 0.79 0.2291
0.3 0.79 0.237
0.31 0.79 0.2449
0.32 0.79 0.2528
0.33 0.79 0.26070000000000004
0.34 0.79 0.2686
0.35 0.79 0.27649999999999997
0.36 0.79 0.2844
0.37 0.79 0.2923
0.38 0.79 0.3002
0.39 0.79 0.30810000000000004
0.4 0.79 0.31600000000000006
0.41 0.79 0.3239
0.42 0.79 0.3318
0.43 0.79 0.3397
0.44 0.79 0.3476
0.45 0.79 0.35550000000000004
0.46 0.79 0.36340000000000006
0.47 0.79 0.3713
0.48 0.79 0.3792
0.49 0.79 0.3871
0.5 0.79 0.395
0.51 0.79 0.40290000000000004
0.52 0.79 0.41080000000000005
0.53 0.79 0.4187
0.54 0.79 0.42660000000000003
0.55 0.79 0.43450000000000005
0.56 0.79 0.44240000000000007
0.57 0.79 0.4503
0.58 0.79 0.4582
0.59 0.79 0.4661
0.6 0.79 0.474
0.61 0.79 0.4819
0.62 0.79 0.4898
0.63 0.79 0.49770000000000003
0.64 0.79 0.5056
0.65 0.79 0.5135000000000001
0.66 0.79 0.5214000000000001
0.67 0.79 0.5293000000000001
0.68 0.79 0.5372
0.69 0.79 0.5451
0.7 0.79 0.5529999999999999
0.71 0.79 0.5609
0.72 0.79 0.5688
0.73 0.79 0.5767
0.74 0.79 0.5846
0.75 0.79 0.5925
0.76 0.79 0.6004
0.77 0.79 0.6083000000000001
0.78 0.79 0.6162000000000001
0.79 0.79 0.6241000000000001
0.8 0.79 0.6320000000000001
0.81 0.79 0.6399
0.82 0.79 0.6478
0.83 0.79 0.6557
0.84 0.79 0.6636
0.85 0.79 0.6715
0.86 0.79 0.6794
0.87 0.79 0.6873
0.88 0.79 0.6952
0.89 0.79 0.7031000000000001
0.9 0.79 0.7110000000000001
0.91 0.79 0.7189000000000001
0.92 0.79 0.7268000000000001
0.93 0.79 0.7347
0.94 0.79 0.7426
0.95 0.79 0.7505
0.96 0.79 0.7584
0.97 0.79 0.7663
0.98 0.79 0.7742
0.99 0.79 0.7821
1.0 0.79 0.79
0.0 0.8 0.0
0.01 0.8 0.008
0.02 0.8 0.016
0.03 0.8 0.024
0.04 0.8 0.032
0.05 0.8 0.04000000000000001
0.06 0.8 0.048
0.07 0.8 0.05600000000000001
0.08 0.8 0.064
0.09 0.8 0.072
0.1 0.8 0.08000000000000002
0.11 0.8 0.08800000000000001
0.12 0.8 0.096
0.13 0.8 0.10400000000000001
0.14 0.8 0.11200000000000002
0.15 0.8 0.12
0.16 0.8 0.128
0.17 0.8 0.136
0.18 0.8 0.144
0.19 0.8 0.15200000000000002
0.2 0.8 0.16000000000000003
0.21 0.8 0.168
0.22 0.8 0.17600000000000002
0.23 0.8 0.18400000000000002
0.24 0.8 0.192
0.25 0.8 0.2
0.26 0.8 0.20800000000000002
0.27 0.8 0.21600000000000003
0.28 0.8 0.22400000000000003
0.29 0.8 0.23199999999999998
0.3 0.8 0.24
0.31 0.8 0.248
0.32 0.8 0.256
0.33 0.8 0.264
0.34 0.8 0.272
0.35 0.8 0.27999999999999997
0.36 0.8 0.288
0.37 0.8 0.296
0.38 0.8 0.30400000000000005
0.39 0.8 0.31200000000000006
0.4 0.8 0.32000000000000006
0.41 0.8 0.328
0.42 0.8 0.336
0.43 0.8 0.34400000000000003
0.44 0.8 0.35200000000000004
0.45 0.8 0.36000000000000004
0.46 0.8 0.36800000000000005
0.47 0.8 0.376
0.48 0.8 0.384
0.49 0.8 0.392
0.5 0.8 0.4
0.51 0.8 0.40800000000000003
0.52 0.8 0.41600000000000004
0.53 0.8 0.42400000000000004
0.54 0.8 0.43200000000000005
0.55 0.8 0.44000000000000006
0.56 0.8 0.44800000000000006
0.57 0.8 0.45599999999999996
0.58 0.8 0.46399999999999997
0.59 0.8 0.472
0.6 0.8 0.48
0.61 0.8 0.488
0.62 0.8 0.496
0.63 0.8 0.504
0.64 0.8 0.512
0.65 0.8 0.52
0.66 0.8 0.528
0.67 0.8 0.536
0.68 0.8 0.544
0.69 0.8 0.5519999999999999
0.7 0.8 0.5599999999999999
0.71 0.8 0.568
0.72 0.8 0.576
0.73 0.8 0.584
0.74 0.8 0.592
0.75 0.8 0.6000000000000001
0.76 0.8 0.6080000000000001
0.77 0.8 0.6160000000000001
0.78 0.8 0.6240000000000001
0.79 0.8 0.6320000000000001
0.8 0.8 0.6400000000000001
0.81 0.8 0.6480000000000001
0.82 0.8 0.656
0.83 0.8 0.664
0.84 0.8 0.672
0.85 0.8 0.68
0.86 0.8 0.6880000000000001
0.87 0.8 0.6960000000000001
0.88 0.8 0.7040000000000001
0.89 0.8 0.7120000000000001
0.9 0.8 0.7200000000000001
0.91 0.8 0.7280000000000001
0.92 0.8 0.7360000000000001
0.93 0.8 0.7440000000000001
0.94 0.8 0.752
0.95 0.8 0.76
0.96 0.8 0.768
0.97 0.8 0.776
0.98 0.8 0.784
0.99 0.8 0.792
1.0 0.8 0.8
0.0 0.81 0.0
0.01 0.81 0.008100000000000001
0.02 0.81 0.016200000000000003
0.03 0.81 0.024300000000000002
0.04 0.81 0.032400000000000005
0.05 0.81 0.04050000000000001
0.06 0.81 0.048600000000000004
0.07 0.81 0.05670000000000001
0.08 0.81 0.06480000000000001
0.09 0.81 0.0729
0.1 0.81 0.08100000000000002
0.11 0.81 0.08910000000000001
0.12 0.81 0.09720000000000001
0.13 0.81 0.1053
0.14 0.81 0.11340000000000001
0.15 0.81 0.1215
0.16 0.81 0.12960000000000002
0.17 0.81 0.13770000000000002
0.18 0.81 0.1458
0.19 0.81 0.1539
0.2 0.81 0.16200000000000003
0.21 0.81 0.1701
0.22 0.81 0.17820000000000003
0.23 0.81 0.18630000000000002
0.24 0.81 0.19440000000000002
0.25 0.81 0.2025
0.26 0.81 0.2106
0.27 0.81 0.21870000000000003
0.28 0.81 0.22680000000000003
0.29 0.81 0.2349
0.3 0.81 0.243
0.31 0.81 0.2511
0.32 0.81 0.25920000000000004
0.33 0.81 0.26730000000000004
0.34 0.81 0.27540000000000003
0.35 0.81 0.2835
0.36 0.81 0.2916
0.37 0.81 0.2997
0.38 0.81 0.3078
0.39 0.81 0.3159
0.4 0.81 0.32400000000000007
0.41 0.81 0.3321
0.42 0.81 0.3402
0.43 0.81 0.3483
0.44 0.81 0.35640000000000005
0.45 0.81 0.36450000000000005
0.46 0.81 0.37260000000000004
0.47 0.81 0.3807
0.48 0.81 0.38880000000000003
0.49 0.81 0.39690000000000003
0.5 0.81 0.405
0.51 0.81 0.4131
0.52 0.81 0.4212
0.53 0.81 0.42930000000000007
0.54 0.81 0.43740000000000007
0.55 0.81 0.44550000000000006
0.56 0.81 0.45360000000000006
0.57 0.81 0.4617
0.58 0.81 0.4698
0.59 0.81 0.4779
0.6 0.81 0.486
0.61 0.81 0.49410000000000004
0.62 0.81 0.5022
0.63 0.81 0.5103000000000001
0.64 0.81 0.5184000000000001
0.65 0.81 0.5265000000000001
0.66 0.81 0.5346000000000001
0.67 0.81 0.5427000000000001
0.68 0.81 0.5508000000000001
0.69 0.81 0.5589
0.7 0.81 0.567
0.71 0.81 0.5751000000000001
0.72 0.81 0.5832
0.73 0.81 0.5913
0.74 0.81 0.5994
0.75 0.81 0.6075
0.76 0.81 0.6156
0.77 0.81 0.6237
0.78 0.81 0.6318
0.79 0.81 0.6399
0.8 0.81 0.6480000000000001
0.81 0.81 0.6561000000000001
0.82 0.81 0.6642
0.83 0.81 0.6723
0.84 0.81 0.6804
0.85 0.81 0.6885
0.86 0.81 0.6966
0.87 0.81 0.7047
0.88 0.81 0.7128000000000001
0.89 0.81 0.7209000000000001
0.9 0.81 0.7290000000000001
0.91 0.81 0.7371000000000001
0.92 0.81 0.7452000000000001
0.93 0.81 0.7533000000000001
0.94 0.81 0.7614
0.95 0.81 0.7695
0.96 0.81 0.7776000000000001
0.97 0.81 0.7857000000000001
0.98 0.81 0.7938000000000001
0.99 0.81 0.8019000000000001
1.0 0.81 0.81
0.0 0.82 0.0
0.01 0.82 0.008199999999999999
0.02 0.82 0.016399999999999998
0.03 0.82 0.024599999999999997
0.04 0.82 0.032799999999999996
0.05 0.82 0.041
0.06 0.82 0.049199999999999994
0.07 0.82 0.0574
0.08 0.82 0.06559999999999999
0.09 0.82 0.07379999999999999
0.1 0.82 0.082
0.11 0.82 0.09019999999999999
0.12 0.82 0.09839999999999999
0.13 0.82 0.1066
0.14 0.82 0.1148
0.15 0.82 0.12299999999999998
0.16 0.82 0.13119999999999998
0.17 0.82 0.1394
0.18 0.82 0.14759999999999998
0.19 0.82 0.1558
0.2 0.82 0.164
0.21 0.82 0.1722
0.22 0.82 0.18039999999999998
0.23 0.82 0.1886
0.24 0.82 0.19679999999999997
0.25 0.82 0.205
0.26 0.82 0.2132
0.27 0.82 0.2214
0.28 0.82 0.2296
0.29 0.82 0.23779999999999996
0.3 0.82 0.24599999999999997
0.31 0.82 0.2542
0.32 0.82 0.26239999999999997
0.33 0.82 0.2706
0.34 0.82 0.2788
0.35 0.82 0.287
0.36 0.82 0.29519999999999996
0.37 0.82 0.3034
0.38 0.82 0.3116
0.39 0.82 0.3198
0.4 0.82 0.328
0.41 0.82 0.33619999999999994
0.42 0.82 0.3444
0.43 0.82 0.35259999999999997
0.44 0.82 0.36079999999999995
0.45 0.82 0.369
0.46 0.82 0.3772
0.47 0.82 0.38539999999999996
0.48 0.82 0.39359999999999995
0.49 0.82 0.4018
0.5 0.82 0.41
0.51 0.82 0.41819999999999996
0.52 0.82 0.4264
0.53 0.82 0.4346
0.54 0.82 0.4428
0.55 0.82 0.451
0.56 0.82 0.4592
0.57 0.82 0.4673999999999999
0.58 0.82 0.4755999999999999
0.59 0.82 0.48379999999999995
0.6 0.82 0.49199999999999994
0.61 0.82 0.5002
0.62 0.82 0.5084
0.63 0.82 0.5166
0.64 0.82 0.5247999999999999
0.65 0.82 0.533
0.66 0.82 0.5412
0.67 0.82 0.5494
0.68 0.82 0.5576
0.69 0.82 0.5658
0.7 0.82 0.574
0.71 0.82 0.5821999999999999
0.72 0.82 0.5903999999999999
0.73 0.82 0.5985999999999999
0.74 0.82 0.6068
0.75 0.82 0.615
0.76 0.82 0.6232
0.77 0.82 0.6314
0.78 0.82 0.6396
0.79 0.82 0.6478
0.8 0.82 0.656
0.81 0.82 0.6642
0.82 0.82 0.6723999999999999
0.83 0.82 0.6805999999999999
0.84 0.82 0.6888
0.85 0.82 0.697
0.86 0.82 0.7051999999999999
0.87 0.82 0.7133999999999999
0.88 0.82 0.7215999999999999
0.89 0.82 0.7298
0.9 0.82 0.738
0.91 0.82 0.7462
0.92 0.82 0.7544
0.93 0.82 0.7626
0.94 0.82 0.7707999999999999
0.95 0.82 0.7789999999999999
0.96 0.82 0.7871999999999999
0.97 0.82 0.7953999999999999
0.98 0.82 0.8036
0.99 0.82 0.8118
1.0 0.82 0.82
0.0 0.83 0.0
0.01 0.83 0.0083
0.02 0.83 0.0166
0.03 0.83 0.0249
0.04 0.83 0.0332
0.05 0.83 0.0415
0.06 0.83 0.0498
0.07 0.83 0.058100000000000006
0.08 0.83 0.0664
0.09 0.83 0.07469999999999999
0.1 0.83 0.083
0.11 0.83 0.09129999999999999
0.12 0.83 0.0996
0.13 0.83 0.1079
0.14 0.83 0.11620000000000001
0.15 0.83 0.12449999999999999
0.16 0.83 0.1328
0.17 0.83 0.1411
0.18 0.83 0.14939999999999998
0.19 0.83 0.1577
0.2 0.83 0.166
0.21 0.83 0.17429999999999998
0.22 0.83 0.18259999999999998
0.23 0.83 0.1909
0.24 0.83 0.1992
0.25 0.83 0.2075
0.26 0.83 0.2158
0.27 0.83 0.2241
0.28 0.83 0.23240000000000002
0.29 0.83 0.24069999999999997
0.3 0.83 0.24899999999999997
0.31 0.83 0.2573
0.32 0.83 0.2656
0.33 0.83 0.2739
0.34 0.83 0.2822
0.35 0.83 0.2905
0.36 0.83 0.29879999999999995
0.37 0.83 0.3071
0.38 0.83 0.3154
0.39 0.83 0.3237
0.4 0.83 0.332
0.41 0.83 0.34029999999999994
0.42 0.83 0.34859999999999997
0.43 0.83 0.3569
0.44 0.83 0.36519999999999997
0.45 0.83 0.3735
0.46 0.83 0.3818
0.47 0.83 0.39009999999999995
0.48 0.83 0.3984
0.49 0.83 0.40669999999999995
0.5 0.83 0.415
0.51 0.83 0.4233
0.52 0.83 0.4316
0.53 0.83 0.4399
0.54 0.83 0.4482
0.55 0.83 0.4565
0.56 0.83 0.46480000000000005
0.57 0.83 0.4730999999999999
0.58 0.83 0.48139999999999994
0.59 0.83 0.48969999999999997
0.6 0.83 0.49799999999999994
0.61 0.83 0.5063
0.62 0.83 0.5146
0.63 0.83 0.5229
0.64 0.83 0.5312
0.65 0.83 0.5395
0.66 0.83 0.5478
0.67 0.83 0.5561
0.68 0.83 0.5644
0.69 0.83 0.5726999999999999
0.7 0.83 0.581
0.71 0.83 0.5892999999999999
0.72 0.83 0.5975999999999999
0.73 0.83 0.6059
0.74 0.83 0.6142
0.75 0.83 0.6224999999999999
0.76 0.83 0.6308
0.77 0.83 0.6391
0.78 0.83 0.6474
0.79 0.83 0.6557
0.8 0.83 0.664
0.81 0.83 0.6723
0.82 0.83 0.6805999999999999
0.83 0.83 0.6889
0.84 0.83 0.6971999999999999
0.85 0.83 0.7054999999999999
0.86 0.83 0.7138
0.87 0.83 0.7221
0.88 0.83 0.7303999999999999
0.89 0.83 0.7387
0.9 0.83 0.747
0.91 0.83 0.7553
0.92 0.83 0.7636
0.93 0.83 0.7719
0.94 0.83 0.7801999999999999
0.95 0.83 0.7885
0.96 0.83 0.7968
0.97 0.83 0.8050999999999999
0.98 0.83 0.8133999999999999
0.99 0.83 0.8217
1.0 0.83 0.83
0.0 0.84 0.0
0.01 0.84 0.0084
0.02 0.84 0.0168
0.03 0.84 0.025199999999999997
0.04 0.84 0.0336
0.05 0.84 0.042
0.06 0.84 0.05039999999999999
0.07 0.84 0.058800000000000005
0.08 0.84 0.0672
0.09 0.84 0.0756
0.1 0.84 0.084
0.11 0.84 0.0924
0.12 0.84 0.10079999999999999
0.13 0.84 0.1092
0.14 0.84 0.11760000000000001
0.15 0.84 0.126
0.16 0.84 0.1344
0.17 0.84 0.1428
0.18 0.84 0.1512
0.19 0.84 0.1596
0.2 0.84 0.168
0.21 0.84 0.17639999999999997
0.22 0.84 0.1848
0.23 0.84 0.1932
0.24 0.84 0.20159999999999997
0.25 0.84 0.21
0.26 0.84 0.2184
0.27 0.84 0.2268
0.28 0.84 0.23520000000000002
0.29 0.84 0.24359999999999998
0.3 0.84 0.252
0.31 0.84 0.26039999999999996
0.32 0.84 0.2688
0.33 0.84 0.2772
0.34 0.84 0.2856
0.35 0.84 0.294
0.36 0.84 0.3024
0.37 0.84 0.31079999999999997
0.38 0.84 0.3192
0.39 0.84 0.3276
0.4 0.84 0.336
0.41 0.84 0.3444
0.42 0.84 0.35279999999999995
0.43 0.84 0.36119999999999997
0.44 0.84 0.3696
0.45 0.84 0.378
0.46 0.84 0.3864
0.47 0.84 0.3948
0.48 0.84 0.40319999999999995
0.49 0.84 0.41159999999999997
0.5 0.84 0.42
0.51 0.84 0.4284
0.52 0.84 0.4368
0.53 0.84 0.4452
0.54 0.84 0.4536
0.55 0.84 0.462
0.56 0.84 0.47040000000000004
0.57 0.84 0.47879999999999995
0.58 0.84 0.48719999999999997
0.59 0.84 0.49559999999999993
0.6 0.84 0.504
0.61 0.84 0.5124
0.62 0.84 0.5207999999999999
0.63 0.84 0.5292
0.64 0.84 0.5376
0.65 0.84 0.546
0.66 0.84 0.5544
0.67 0.84 0.5628
0.68 0.84 0.5712
0.69 0.84 0.5795999999999999
0.7 0.84 0.588
0.71 0.84 0.5963999999999999
0.72 0.84 0.6048
0.73 0.84 0.6132
0.74 0.84 0.6215999999999999
0.75 0.84 0.63
0.76 0.84 0.6384
0.77 0.84 0.6468
0.78 0.84 0.6552
0.79 0.84 0.6636
0.8 0.84 0.672
0.81 0.84 0.6804
0.82 0.84 0.6888
0.83 0.84 0.6971999999999999
0.84 0.84 0.7055999999999999
0.85 0.84 0.714
0.86 0.84 0.7223999999999999
0.87 0.84 0.7308
0.88 0.84 0.7392
0.89 0.84 0.7475999999999999
0.9 0.84 0.756
0.91 0.84 0.7644
0.92 0.84 0.7728
0.93 0.84 0.7812
0.94 0.84 0.7896
0.95 0.84 0.7979999999999999
0.96 0.84 0.8063999999999999
0.97 0.84 0.8148
0.98 0.84 0.8231999999999999
0.99 0.84 0.8316
1.0 0.84 0.84
0.0 0.85 0.0
0.01 0.85 0.0085
0.02 0.85 0.017
0.03 0.85 0.0255
0.04 0.85 0.034
0.05 0.85 0.0425
0.06 0.85 0.051
0.07 0.85 0.059500000000000004
0.08 0.85 0.068
0.09 0.85 0.0765
0.1 0.85 0.085
0.11 0.85 0.0935
0.12 0.85 0.102
0.13 0.85 0.1105
0.14 0.85 0.11900000000000001
0.15 0.85 0.1275
0.16 0.85 0.136
0.17 0.85 0.14450000000000002
0.18 0.85 0.153
0.19 0.85 0.1615
0.2 0.85 0.17
0.21 0.85 0.1785
0.22 0.85 0.187
0.23 0.85 0.1955
0.24 0.85 0.204
0.25 0.85 0.2125
0.26 0.85 0.221
0.27 0.85 0.2295
0.28 0.85 0.23800000000000002
0.29 0.85 0.24649999999999997
0.3 0.85 0.255
0.31 0.85 0.2635
0.32 0.85 0.272
0.33 0.85 0.2805
0.34 0.85 0.28900000000000003
0.35 0.85 0.2975
0.36 0.85 0.306
0.37 0.85 0.3145
0.38 0.85 0.323
0.39 0.85 0.3315
0.4 0.85 0.34
0.41 0.85 0.3485
0.42 0.85 0.357
0.43 0.85 0.3655
0.44 0.85 0.374
0.45 0.85 0.3825
0.46 0.85 0.391
0.47 0.85 0.39949999999999997
0.48 0.85 0.408
0.49 0.85 0.4165
0.5 0.85 0.425
0.51 0.85 0.4335
0.52 0.85 0.442
0.53 0.85 0.4505
0.54 0.85 0.459
0.55 0.85 0.4675
0.56 0.85 0.47600000000000003
0.57 0.85 0.48449999999999993
0.58 0.85 0.49299999999999994
0.59 0.85 0.5015
0.6 0.85 0.51
0.61 0.85 0.5185
0.62 0.85 0.527
0.63 0.85 0.5355
0.64 0.85 0.544
0.65 0.85 0.5525
0.66 0.85 0.561
0.67 0.85 0.5695
0.68 0.85 0.5780000000000001
0.69 0.85 0.5864999999999999
0.7 0.85 0.595
0.71 0.85 0.6034999999999999
0.72 0.85 0.612
0.73 0.85 0.6204999999999999
0.74 0.85 0.629
0.75 0.85 0.6375
0.76 0.85 0.646
0.77 0.85 0.6545
0.78 0.85 0.663
0.79 0.85 0.6715
0.8 0.85 0.68
0.81 0.85 0.6885
0.82 0.85 0.697
0.83 0.85 0.7054999999999999
0.84 0.85 0.714
0.85 0.85 0.7224999999999999
0.86 0.85 0.731
0.87 0.85 0.7394999999999999
0.88 0.85 0.748
0.89 0.85 0.7565
0.9 0.85 0.765
0.91 0.85 0.7735
0.92 0.85 0.782
0.93 0.85 0.7905
0.94 0.85 0.7989999999999999
0.95 0.85 0.8075
0.96 0.85 0.816
0.97 0.85 0.8245
0.98 0.85 0.833
0.99 0.85 0.8415
1.0 0.85 0.85
0.0 0.86 0.0
0.01 0.86 0.0086
0.02 0.86 0.0172
0.03 0.86 0.0258
0.04 0.86 0.0344
0.05 0.86 0.043000000000000003
0.06 0.86 0.0516
0.07 0.86 0.060200000000000004
0.08 0.86 0.0688
0.09 0.86 0.0774
0.1 0.86 0.08600000000000001
0.11 0.86 0.0946
0.12 0.86 0.1032
0.13 0.86 0.1118
0.14 0.86 0.12040000000000001
0.15 0.86 0.129
0.16 0.86 0.1376
0.17 0.86 0.1462
0.18 0.86 0.1548
0.19 0.86 0.1634
0.2 0.86 0.17200000000000001
0.21 0.86 0.18059999999999998
0.22 0.86 0.1892
0.23 0.86 0.1978
0.24 0.86 0.2064
0.25 0.86 0.215
0.26 0.86 0.2236
0.27 0.86 0.23220000000000002
0.28 0.86 0.24080000000000001
0.29 0.86 0.24939999999999998
0.3 0.86 0.258
0.31 0.86 0.2666
0.32 0.86 0.2752
0.33 0.86 0.2838
0.34 0.86 0.2924
0.35 0.86 0.301
0.36 0.86 0.3096
0.37 0.86 0.3182
0.38 0.86 0.3268
0.39 0.86 0.33540000000000003
0.4 0.86 0.34400000000000003
0.41 0.86 0.35259999999999997
0.42 0.86 0.36119999999999997
0.43 0.86 0.36979999999999996
0.44 0.86 0.3784
0.45 0.86 0.387
0.46 0.86 0.3956
0.47 0.86 0.40419999999999995
0.48 0.86 0.4128
0.49 0.86 0.4214
0.5 0.86 0.43
0.51 0.86 0.4386
0.52 0.86 0.4472
0.53 0.86 0.45580000000000004
0.54 0.86 0.46440000000000003
0.55 0.86 0.47300000000000003
0.56 0.86 0.48160000000000003
0.57 0.86 0.49019999999999997
0.58 0.86 0.49879999999999997
0.59 0.86 0.5074
0.6 0.86 0.516
0.61 0.86 0.5246
0.62 0.86 0.5332
0.63 0.86 0.5418
0.64 0.86 0.5504
0.65 0.86 0.559
0.66 0.86 0.5676
0.67 0.86 0.5762
0.68 0.86 0.5848
0.69 0.86 0.5933999999999999
0.7 0.86 0.602
0.71 0.86 0.6105999999999999
0.72 0.86 0.6192
0.73 0.86 0.6278
0.74 0.86 0.6364
0.75 0.86 0.645
0.76 0.86 0.6536
0.77 0.86 0.6622
0.78 0.86 0.6708000000000001
0.79 0.86 0.6794
0.8 0.86 0.6880000000000001
0.81 0.86 0.6966
0.82 0.86 0.7051999999999999
0.83 0.86 0.7138
0.84 0.86 0.7223999999999999
0.85 0.86 0.731
0.86 0.86 0.7395999999999999
0.87 0.86 0.7482
0.88 0.86 0.7568
0.89 0.86 0.7654
0.9 0.86 0.774
0.91 0.86 0.7826
0.92 0.86 0.7912
0.93 0.86 0.7998000000000001
0.94 0.86 0.8083999999999999
0.95 0.86 0.817
0.96 0.86 0.8256
0.97 0.86 0.8341999999999999
0.98 0.86 0.8428
0.99 0.86 0.8513999999999999
1.0 0.86 0.86
0.0 0.87 0.0
0.01 0.87 0.0087
0.02 0.87 0.0174
0.03 0.87 0.026099999999999998
0.04 0.87 0.0348
0.05 0.87 0.043500000000000004
0.06 0.87 0.052199999999999996
0.07 0.87 0.0609
0.08 0.87 0.0696
0.09 0.87 0.0783
0.1 0.87 0.08700000000000001
0.11 0.87 0.0957
0.12 0.87 0.10439999999999999
0.13 0.87 0.1131
0.14 0.87 0.1218
0.15 0.87 0.1305
0.16 0.87 0.1392
0.17 0.87 0.1479
0.18 0.87 0.1566
0.19 0.87 0.1653
0.2 0.87 0.17400000000000002
0.21 0.87 0.1827
0.22 0.87 0.1914
0.23 0.87 0.2001
0.24 0.87 0.20879999999999999
0.25 0.87 0.2175
0.26 0.87 0.2262
0.27 0.87 0.23490000000000003
0.28 0.87 0.2436
0.29 0.87 0.25229999999999997
0.3 0.87 0.261
0.31 0.87 0.2697
0.32 0.87 0.2784
0.33 0.87 0.2871
0.34 0.87 0.2958
0.35 0.87 0.3045
0.36 0.87 0.3132
0.37 0.87 0.3219
0.38 0.87 0.3306
0.39 0.87 0.3393
0.4 0.87 0.34800000000000003
0.41 0.87 0.35669999999999996
0.42 0.87 0.3654
0.43 0.87 0.3741
0.44 0.87 0.3828
0.45 0.87 0.3915
0.46 0.87 0.4002
0.47 0.87 0.4089
0.48 0.87 0.41759999999999997
0.49 0.87 0.4263
0.5 0.87 0.435
0.51 0.87 0.4437
0.52 0.87 0.4524
0.53 0.87 0.4611
0.54 0.87 0.46980000000000005
0.55 0.87 0.47850000000000004
0.56 0.87 0.4872
0.57 0.87 0.49589999999999995
0.58 0.87 0.5045999999999999
0.59 0.87 0.5133
0.6 0.87 0.522
0.61 0.87 0.5307
0.62 0.87 0.5394
0.63 0.87 0.5481
0.64 0.87 0.5568
0.65 0.87 0.5655
0.66 0.87 0.5742
0.67 0.87 0.5829000000000001
0.68 0.87 0.5916
0.69 0.87 0.6003
0.7 0.87 0.609
0.71 0.87 0.6176999999999999
0.72 0.87 0.6264
0.73 0.87 0.6351
0.74 0.87 0.6438
0.75 0.87 0.6525
0.76 0.87 0.6612
0.77 0.87 0.6699
0.78 0.87 0.6786
0.79 0.87 0.6873
0.8 0.87 0.6960000000000001
0.81 0.87 0.7047
0.82 0.87 0.7133999999999999
0.83 0.87 0.7221
0.84 0.87 0.7308
0.85 0.87 0.7394999999999999
0.86 0.87 0.7482
0.87 0.87 0.7569
0.88 0.87 0.7656
0.89 0.87 0.7743
0.9 0.87 0.783
0.91 0.87 0.7917000000000001
0.92 0.87 0.8004
0.93 0.87 0.8091
0.94 0.87 0.8178
0.95 0.87 0.8265
0.96 0.87 0.8351999999999999
0.97 0.87 0.8439
0.98 0.87 0.8526
0.99 0.87 0.8613
1.0 0.87 0.87
0.0 0.88 0.0
0.01 0.88 0.0088
0.02 0.88 0.0176
0.03 0.88 0.0264
0.04 0.88 0.0352
0.05 0.88 0.044000000000000004
0.06 0.88 0.0528
0.07 0.88 0.06160000000000001
0.08 0.88 0.0704
0.09 0.88 0.07919999999999999
0.1 0.88 0.08800000000000001
0.11 0.88 0.0968
0.12 0.88 0.1056
0.13 0.88 0.1144
0.14 0.88 0.12320000000000002
0.15 0.88 0.132
0.16 0.88 0.1408
0.17 0.88 0.1496
0.18 0.88 0.15839999999999999
0.19 0.88 0.16720000000000002
0.2 0.88 0.17600000000000002
0.21 0.88 0.1848
0.22 0.88 0.1936
0.23 0.88 0.2024
0.24 0.88 0.2112
0.25 0.88 0.22
0.26 0.88 0.2288
0.27 0.88 0.2376
0.28 0.88 0.24640000000000004
0.29 0.88 0.2552
0.3 0.88 0.264
0.31 0.88 0.2728
0.32 0.88 0.2816
0.33 0.88 0.2904
0.34 0.88 0.2992
0.35 0.88 0.308
0.36 0.88 0.31679999999999997
0.37 0.88 0.3256
0.38 0.88 0.33440000000000003
0.39 0.88 0.3432
0.4 0.88 0.35200000000000004
0.41 0.88 0.36079999999999995
0.42 0.88 0.3696
0.43 0.88 0.3784
0.44 0.88 0.3872
0.45 0.88 0.396
0.46 0.88 0.4048
0.47 0.88 0.41359999999999997
0.48 0.88 0.4224
0.49 0.88 0.43119999999999997
0.5 0.88 0.44
0.51 0.88 0.44880000000000003
0.52 0.88 0.4576
0.53 0.88 0.46640000000000004
0.54 0.88 0.4752
0.55 0.88 0.48400000000000004
0.56 0.88 0.49280000000000007
0.57 0.88 0.5015999999999999
0.58 0.88 0.5104
0.59 0.88 0.5192
0.6 0.88 0.528
0.61 0.88 0.5367999999999999
0.62 0.88 0.5456
0.63 0.88 0.5544
0.64 0.88 0.5632
0.65 0.88 0.5720000000000001
0.66 0.88 0.5808
0.67 0.88 0.5896
0.68 0.88 0.5984
0.69 0.88 0.6072
0.7 0.88 0.616
0.71 0.88 0.6248
0.72 0.88 0.6335999999999999
0.73 0.88 0.6424
0.74 0.88 0.6512
0.75 0.88 0.66
0.76 0.88 0.6688000000000001
0.77 0.88 0.6776
0.78 0.88 0.6864
0.79 0.88 0.6952
0.8 0.88 0.7040000000000001
0.81 0.88 0.7128000000000001
0.82 0.88 0.7215999999999999
0.83 0.88 0.7303999999999999
0.84 0.88 0.7392
0.85 0.88 0.748
0.86 0.88 0.7568
0.87 0.88 0.7656
0.88 0.88 0.7744
0.89 0.88 0.7832
0.9 0.88 0.792
0.91 0.88 0.8008000000000001
0.92 0.88 0.8096
0.93 0.88 0.8184
0.94 0.88 0.8271999999999999
0.95 0.88 0.836
0.96 0.88 0.8448
0.97 0.88 0.8536
0.98 0.88 0.8623999999999999
0.99 0.88 0.8712
1.0 0.88 0.88
0.0 0.89 0.0
0.01 0.89 0.0089
0.02 0.89 0.0178
0.03 0.89 0.026699999999999998
0.04 0.89 0.0356
0.05 0.89 0.044500000000000005
0.06 0.89 0.053399999999999996
0.07 0.89 0.06230000000000001
0.08 0.89 0.0712
0.09 0.89 0.0801
0.1 0.89 0.08900000000000001
0.11 0.89 0.0979
0.12 0.89 0.10679999999999999
0.13 0.89 0.11570000000000001
0.14 0.89 0.12460000000000002
0.15 0.89 0.1335
0.16 0.89 0.1424
0.17 0.89 0.15130000000000002
0.18 0.89 0.1602
0.19 0.89 0.1691
0.2 0.89 0.17800000000000002
0.21 0.89 0.18689999999999998
0.22 0.89 0.1958
0.23 0.89 0.20470000000000002
0.24 0.89 0.21359999999999998
0.25 0.89 0.2225
0.26 0.89 0.23140000000000002
0.27 0.89 0.2403
0.28 0.89 0.24920000000000003
0.29 0.89 0.2581
0.3 0.89 0.267
0.31 0.89 0.2759
0.32 0.89 0.2848
0.33 0.89 0.2937
0.34 0.89 0.30260000000000004
0.35 0.89 0.3115
0.36 0.89 0.3204
0.37 0.89 0.3293
0.38 0.89 0.3382
0.39 0.89 0.3471
0.4 0.89 0.35600000000000004
0.41 0.89 0.3649
0.42 0.89 0.37379999999999997
0.43 0.89 0.3827
0.44 0.89 0.3916
0.45 0.89 0.4005
0.46 0.89 0.40940000000000004
0.47 0.89 0.4183
0.48 0.89 0.42719999999999997
0.49 0.89 0.4361
0.5 0.89 0.445
0.51 0.89 0.4539
0.52 0.89 0.46280000000000004
0.53 0.89 0.4717
0.54 0.89 0.4806
0.55 0.89 0.48950000000000005
0.56 0.89 0.49840000000000007
0.57 0.89 0.5073
0.58 0.89 0.5162
0.59 0.89 0.5251
0.6 0.89 0.534
0.61 0.89 0.5429
0.62 0.89 0.5518
0.63 0.89 0.5607
0.64 0.89 0.5696
0.65 0.89 0.5785
0.66 0.89 0.5874
0.67 0.89 0.5963
0.68 0.89 0.6052000000000001
0.69 0.89 0.6141
0.7 0.89 0.623
0.71 0.89 0.6319
0.72 0.89 0.6408
0.73 0.89 0.6496999999999999
0.74 0.89 0.6586
0.75 0.89 0.6675
0.76 0.89 0.6764
0.77 0.89 0.6853
0.78 0.89 0.6942
0.79 0.89 0.7031000000000001
0.8 0.89 0.7120000000000001
0.81 0.89 0.7209000000000001
0.82 0.89 0.7298
0.83 0.89 0.7387
0.84 0.89 0.7475999999999999
0.85 0.89 0.7565
0.86 0.89 0.7654
0.87 0.89 0.7743
0.88 0.89 0.7832
0.89 0.89 0.7921
0.9 0.89 0.801
0.91 0.89 0.8099000000000001
0.92 0.89 0.8188000000000001
0.93 0.89 0.8277000000000001
0.94 0.89 0.8366
0.95 0.89 0.8454999999999999
0.96 0.89 0.8543999999999999
0.97 0.89 0.8633
0.98 0.89 0.8722
0.99 0.89 0.8811
1.0 0.89 0.89
0.0 0.9 0.0
0.01 0.9 0.009000000000000001
0.02 0.9 0.018000000000000002
0.03 0.9 0.027
0.04 0.9 0.036000000000000004
0.05 0.9 0.045000000000000005
0.06 0.9 0.054
0.07 0.9 0.06300000000000001
0.08 0.9 0.07200000000000001
0.09 0.9 0.081
0.1 0.9 0.09000000000000001
0.11 0.9 0.099
0.12 0.9 0.108
0.13 0.9 0.117
0.14 0.9 0.12600000000000003
0.15 0.9 0.135
0.16 0.9 0.14400000000000002
0.17 0.9 0.15300000000000002
0.18 0.9 0.162
0.19 0.9 0.171
0.2 0.9 0.18000000000000002
0.21 0.9 0.189
0.22 0.9 0.198
0.23 0.9 0.20700000000000002
0.24 0.9 0.216
0.25 0.9 0.225
0.26 0.9 0.234
0.27 0.9 0.24300000000000002
0.28 0.9 0.25200000000000006
0.29 0.9 0.261
0.3 0.9 0.27
0.31 0.9 0.279
0.32 0.9 0.28800000000000003
0.33 0.9 0.29700000000000004
0.34 0.9 0.30600000000000005
0.35 0.9 0.315
0.36 0.9 0.324
0.37 0.9 0.333
0.38 0.9 0.342
0.39 0.9 0.35100000000000003
0.4 0.9 0.36000000000000004
0.41 0.9 0.369
0.42 0.9 0.378
0.43 0.9 0.387
0.44 0.9 0.396
0.45 0.9 0.405
0.46 0.9 0.41400000000000003
0.47 0.9 0.423
0.48 0.9 0.432
0.49 0.9 0.441
0.5 0.9 0.45
0.51 0.9 0.459
0.52 0.9 0.468
0.53 0.9 0.47700000000000004
0.54 0.9 0.48600000000000004
0.55 0.9 0.49500000000000005
0.56 0.9 0.5040000000000001
0.57 0.9 0.513
0.58 0.9 0.522
0.59 0.9 0.531
0.6 0.9 0.54
0.61 0.9 0.549
0.62 0.9 0.558
0.63 0.9 0.5670000000000001
0.64 0.9 0.5760000000000001
0.65 0.9 0.5850000000000001
0.66 0.9 0.5940000000000001
0.67 0.9 0.6030000000000001
0.68 0.9 0.6120000000000001
0.69 0.9 0.621
0.7 0.9 0.63
0.71 0.9 0.639
0.72 0.9 0.648
0.73 0.9 0.657
0.74 0.9 0.666
0.75 0.9 0.675
0.76 0.9 0.684
0.77 0.9 0.6930000000000001
0.78 0.9 0.7020000000000001
0.79 0.9 0.7110000000000001
0.8 0.9 0.7200000000000001
0.81 0.9 0.7290000000000001
0.82 0.9 0.738
0.83 0.9 0.747
0.84 0.9 0.756
0.85 0.9 0.765
0.86 0.9 0.774
0.87 0.9 0.783
0.88 0.9 0.792
0.89 0.9 0.801
0.9 0.9 0.81
0.91 0.9 0.8190000000000001
0.92 0.9 0.8280000000000001
0.93 0.9 0.8370000000000001
0.94 0.9 0.846
0.95 0.9 0.855
0.96 0.9 0.864
0.97 0.9 0.873
0.98 0.9 0.882
0.99 0.9 0.891
1.0 0.9 0.9
0.0 0.91 0.0
0.01 0.91 0.0091
0.02 0.91 0.0182
0.03 0.91 0.0273
0.04 0.91 0.0364
0.05 0.91 0.045500000000000006
0.06 0.91 0.0546
0.07 0.91 0.0637
0.08 0.91 0.0728
0.09 0.91 0.0819
0.1 0.91 0.09100000000000001
0.11 0.91 0.10010000000000001
0.12 0.91 0.1092
0.13 0.91 0.1183
0.14 0.91 0.1274
0.15 0.91 0.1365
0.16 0.91 0.1456
0.17 0.91 0.1547
0.18 0.91 0.1638
0.19 0.91 0.1729
0.2 0.91 0.18200000000000002
0.21 0.91 0.1911
0.22 0.91 0.20020000000000002
0.23 0.91 0.2093
0.24 0.91 0.2184
0.25 0.91 0.2275
0.26 0.91 0.2366
0.27 0.91 0.24570000000000003
0.28 0.91 0.2548
0.29 0.91 0.26389999999999997
0.3 0.91 0.273
0.31 0.91 0.2821
0.32 0.91 0.2912
0.33 0.91 0.3003
0.34 0.91 0.3094
0.35 0.91 0.3185
0.36 0.91 0.3276
0.37 0.91 0.3367
0.38 0.91 0.3458
0.39 0.91 0.35490000000000005
0.4 0.91 0.36400000000000005
0.41 0.91 0.3731
0.42 0.91 0.3822
0.43 0.91 0.3913
0.44 0.91 0.40040000000000003
0.45 0.91 0.40950000000000003
0.46 0.91 0.4186
0.47 0.91 0.42769999999999997
0.48 0.91 0.4368
0.49 0.91 0.4459
0.5 0.91 0.455
0.51 0.91 0.4641
0.52 0.91 0.4732
0.53 0.91 0.48230000000000006
0.54 0.91 0.49140000000000006
0.55 0.91 0.5005000000000001
0.56 0.91 0.5096
0.57 0.91 0.5186999999999999
0.58 0.91 0.5277999999999999
0.59 0.91 0.5369
0.6 0.91 0.546
0.61 0.91 0.5551
0.62 0.91 0.5642
0.63 0.91 0.5733
0.64 0.91 0.5824
0.65 0.91 0.5915
0.66 0.91 0.6006
0.67 0.91 0.6097
0.68 0.91 0.6188
0.69 0.91 0.6279
0.7 0.91 0.637
0.71 0.91 0.6461
0.72 0.91 0.6552
0.73 0.91 0.6643
0.74 0.91 0.6734
0.75 0.91 0.6825
0.76 0.91 0.6916
0.77 0.91 0.7007
0.78 0.91 0.7098000000000001
0.79 0.91 0.7189000000000001
0.8 0.91 0.7280000000000001
0.81 0.91 0.7371000000000001
0.82 0.91 0.7462
0.83 0.91 0.7553
0.84 0.91 0.7644
0.85 0.91 0.7735
0.86 0.91 0.7826
0.87 0.91 0.7917000000000001
0.88 0.91 0.8008000000000001
0.89 0.91 0.8099000000000001
0.9 0.91 0.8190000000000001
0.91 0.91 0.8281000000000001
0.92 0.91 0.8372
0.93 0.91 0.8463
0.94 0.91 0.8553999999999999
0.95 0.91 0.8644999999999999
0.96 0.91 0.8736
0.97 0.91 0.8827
0.98 0.91 0.8918
0.99 0.91 0.9009
1.0 0.91 0.91
0.0 0.92 0.0
0.01 0.92 0.0092
0.02 0.92 0.0184
0.03 0.92 0.0276
0.04 0.92 0.0368
0.05 0.92 0.046000000000000006
0.06 0.92 0.0552
0.07 0.92 0.06440000000000001
0.08 0.92 0.0736
0.09 0.92 0.0828
0.1 0.92 0.09200000000000001
0.11 0.92 0.1012
0.12 0.92 0.1104
0.13 0.92 0.11960000000000001
0.14 0.92 0.12880000000000003
0.15 0.92 0.138
0.16 0.92 0.1472
0.17 0.92 0.1564
0.18 0.92 0.1656
0.19 0.92 0.1748
0.2 0.92 0.18400000000000002
0.21 0.92 0.1932
0.22 0.92 0.2024
0.23 0.92 0.2116
0.24 0.92 0.2208
0.25 0.92 0.23
0.26 0.92 0.23920000000000002
0.27 0.92 0.24840000000000004
0.28 0.92 0.25760000000000005
0.29 0.92 0.2668
0.3 0.92 0.276
0.31 0.92 0.2852
0.32 0.92 0.2944
0.33 0.92 0.30360000000000004
0.34 0.92 0.3128
0.35 0.92 0.322
0.36 0.92 0.3312
0.37 0.92 0.34040000000000004
0.38 0.92 0.3496
0.39 0.92 0.3588
0.4 0.92 0.36800000000000005
0.41 0.92 0.3772
0.42 0.92 0.3864
0.43 0.92 0.3956
0.44 0.92 0.4048
0.45 0.92 0.41400000000000003
0.46 0.92 0.4232
0.47 0.92 0.4324
0.48 0.92 0.4416
0.49 0.92 0.45080000000000003
0.5 0.92 0.46
0.51 0.92 0.4692
0.52 0.92 0.47840000000000005
0.53 0.92 0.48760000000000003
0.54 0.92 0.4968000000000001
0.55 0.92 0.5060000000000001
0.56 0.92 0.5152000000000001
0.57 0.92 0.5244
0.58 0.92 0.5336
0.59 0.92 0.5428
0.6 0.92 0.552
0.61 0.92 0.5612
0.62 0.92 0.5704
0.63 0.92 0.5796
0.64 0.92 0.5888
0.65 0.92 0.5980000000000001
0.66 0.92 0.6072000000000001
0.67 0.92 0.6164000000000001
0.68 0.92 0.6256
0.69 0.92 0.6348
0.7 0.92 0.644
0.71 0.92 0.6532
0.72 0.92 0.6624
0.73 0.92 0.6716
0.74 0.92 0.6808000000000001
0.75 0.92 0.6900000000000001
0.76 0.92 0.6992
0.77 0.92 0.7084
0.78 0.92 0.7176
0.79 0.92 0.7268000000000001
0.8 0.92 0.7360000000000001
0.81 0.92 0.7452000000000001
0.82 0.92 0.7544
0.83 0.92 0.7636
0.84 0.92 0.7728
0.85 0.92 0.782
0.86 0.92 0.7912
0.87 0.92 0.8004
0.88 0.92 0.8096
0.89 0.92 0.8188000000000001
0.9 0.92 0.8280000000000001
0.91 0.92 0.8372
0.92 0.92 0.8464
0.93 0.92 0.8556
0.94 0.92 0.8648
0.95 0.92 0.874
0.96 0.92 0.8832
0.97 0.92 0.8924
0.98 0.92 0.9016000000000001
0.99 0.92 0.9108
1.0 0.92 0.92
0.0 0.93 0.0
0.01 0.93 0.009300000000000001
0.02 0.93 0.018600000000000002
0.03 0.93 0.0279
0.04 0.93 0.037200000000000004
0.05 0.93 0.04650000000000001
0.06 0.93 0.0558
0.07 0.93 0.0651
0.08 0.93 0.07440000000000001
0.09 0.93 0.0837
0.1 0.93 0.09300000000000001
0.11 0.93 0.1023
0.12 0.93 0.1116
0.13 0.93 0.12090000000000001
0.14 0.93 0.1302
0.15 0.93 0.1395
0.16 0.93 0.14880000000000002
0.17 0.93 0.15810000000000002
0.18 0.93 0.1674
0.19 0.93 0.17670000000000002
0.2 0.93 0.18600000000000003
0.21 0.93 0.1953
0.22 0.93 0.2046
0.23 0.93 0.2139
0.24 0.93 0.2232
0.25 0.93 0.2325
0.26 0.93 0.24180000000000001
0.27 0.93 0.25110000000000005
0.28 0.93 0.2604
0.29 0.93 0.2697
0.3 0.93 0.279
0.31 0.93 0.2883
0.32 0.93 0.29760000000000003
0.33 0.93 0.3069
0.34 0.93 0.31620000000000004
0.35 0.93 0.3255
0.36 0.93 0.3348
0.37 0.93 0.3441
0.38 0.93 0.35340000000000005
0.39 0.93 0.3627
0.4 0.93 0.37200000000000005
0.41 0.93 0.3813
0.42 0.93 0.3906
0.43 0.93 0.39990000000000003
0.44 0.93 0.4092
0.45 0.93 0.41850000000000004
0.46 0.93 0.4278
0.47 0.93 0.4371
0.48 0.93 0.4464
0.49 0.93 0.4557
0.5 0.93 0.465
0.51 0.93 0.47430000000000005
0.52 0.93 0.48360000000000003
0.53 0.93 0.49290000000000006
0.54 0.93 0.5022000000000001
0.55 0.93 0.5115000000000001
0.56 0.93 0.5208
0.57 0.93 0.5301
0.58 0.93 0.5394
0.59 0.93 0.5487
0.6 0.93 0.558
0.61 0.93 0.5673
0.62 0.93 0.5766
0.63 0.93 0.5859000000000001
0.64 0.93 0.5952000000000001
0.65 0.93 0.6045
0.66 0.93 0.6138
0.67 0.93 0.6231000000000001
0.68 0.93 0.6324000000000001
0.69 0.93 0.6416999999999999
0.7 0.93 0.651
0.71 0.93 0.6603
0.72 0.93 0.6696
0.73 0.93 0.6789000000000001
0.74 0.93 0.6882
0.75 0.93 0.6975
0.76 0.93 0.7068000000000001
0.77 0.93 0.7161000000000001
0.78 0.93 0.7254
0.79 0.93 0.7347
0.8 0.93 0.7440000000000001
0.81 0.93 0.7533000000000001
0.82 0.93 0.7626
0.83 0.93 0.7719
0.84 0.93 0.7812
0.85 0.93 0.7905
0.86 0.93 0.7998000000000001
0.87 0.93 0.8091
0.88 0.93 0.8184
0.89 0.93 0.8277000000000001
0.9 0.93 0.8370000000000001
0.91 0.93 0.8463
0.92 0.93 0.8556
0.93 0.93 0.8649000000000001
0.94 0.93 0.8742
0.95 0.93 0.8835
0.96 0.93 0.8928
0.97 0.93 0.9021
0.98 0.93 0.9114
0.99 0.93 0.9207000000000001
1.0 0.93 0.93
0.0 0.94 0.0
0.01 0.94 0.0094
0.02 0.94 0.0188
0.03 0.94 0.028199999999999996
0.04 0.94 0.0376
0.05 0.94 0.047
0.06 0.94 0.05639999999999999
0.07 0.94 0.0658
0.08 0.94 0.0752
0.09 0.94 0.0846
0.1 0.94 0.094
0.11 0.94 0.10339999999999999
0.12 0.94 0.11279999999999998
0.13 0.94 0.1222
0.14 0.94 0.1316
0.15 0.94 0.141
0.16 0.94 0.1504
0.17 0.94 0.1598
0.18 0.94 0.1692
0.19 0.94 0.17859999999999998
0.2 0.94 0.188
0.21 0.94 0.1974
0.22 0.94 0.20679999999999998
0.23 0.94 0.2162
0.24 0.94 0.22559999999999997
0.25 0.94 0.235
0.26 0.94 0.2444
0.27 0.94 0.2538
0.28 0.94 0.2632
0.29 0.94 0.27259999999999995
0.3 0.94 0.282
0.31 0.94 0.2914
0.32 0.94 0.3008
0.33 0.94 0.3102
0.34 0.94 0.3196
0.35 0.94 0.32899999999999996
0.36 0.94 0.3384
0.37 0.94 0.3478
0.38 0.94 0.35719999999999996
0.39 0.94 0.3666
0.4 0.94 0.376
0.41 0.94 0.38539999999999996
0.42 0.94 0.3948
0.43 0.94 0.40419999999999995
0.44 0.94 0.41359999999999997
0.45 0.94 0.423
0.46 0.94 0.4324
0.47 0.94 0.44179999999999997
0.48 0.94 0.45119999999999993
0.49 0.94 0.46059999999999995
0.5 0.94 0.47
0.51 0.94 0.4794
0.52 0.94 0.4888
0.53 0.94 0.4982
0.54 0.94 0.5076
0.55 0.94 0.517
0.56 0.94 0.5264
0.57 0.94 0.5357999999999999
0.58 0.94 0.5451999999999999
0.59 0.94 0.5546
0.6 0.94 0.564
0.61 0.94 0.5733999999999999
0.62 0.94 0.5828
0.63 0.94 0.5922
0.64 0.94 0.6016
0.65 0.94 0.611
0.66 0.94 0.6204
0.67 0.94 0.6298
0.68 0.94 0.6392
0.69 0.94 0.6486
0.7 0.94 0.6579999999999999
0.71 0.94 0.6673999999999999
0.72 0.94 0.6768
0.73 0.94 0.6861999999999999
0.74 0.94 0.6956
0.75 0.94 0.705
0.76 0.94 0.7143999999999999
0.77 0.94 0.7238
0.78 0.94 0.7332
0.79 0.94 0.7426
0.8 0.94 0.752
0.81 0.94 0.7614
0.82 0.94 0.7707999999999999
0.83 0.94 0.7801999999999999
0.84 0.94 0.7896
0.85 0.94 0.7989999999999999
0.86 0.94 0.8083999999999999
0.87 0.94 0.8178
0.88 0.94 0.8271999999999999
0.89 0.94 0.8366
0.9 0.94 0.846
0.91 0.94 0.8553999999999999
0.92 0.94 0.8648
0.93 0.94 0.8742
0.94 0.94 0.8835999999999999
0.95 0.94 0.8929999999999999
0.96 0.94 0.9023999999999999
0.97 0.94 0.9117999999999999
0.98 0.94 0.9211999999999999
0.99 0.94 0.9306
1.0 0.94 0.94
0.0 0.95 0.0
0.01 0.95 0.0095
0.02 0.95 0.019
0.03 0.95 0.028499999999999998
0.04 0.95 0.038
0.05 0.95 0.0475
0.06 0.95 0.056999999999999995
0.07 0.95 0.0665
0.08 0.95 0.076
0.09 0.95 0.08549999999999999
0.1 0.95 0.095
0.11 0.95 0.1045
0.12 0.95 0.11399999999999999
0.13 0.95 0.1235
0.14 0.95 0.133
0.15 0.95 0.1425
0.16 0.95 0.152
0.17 0.95 0.1615
0.18 0.95 0.17099999999999999
0.19 0.95 0.1805
0.2 0.95 0.19
0.21 0.95 0.19949999999999998
0.22 0.95 0.209
0.23 0.95 0.2185
0.24 0.95 0.22799999999999998
0.25 0.95 0.2375
0.26 0.95 0.247
0.27 0.95 0.2565
0.28 0.95 0.266
0.29 0.95 0.27549999999999997
0.3 0.95 0.285
0.31 0.95 0.2945
0.32 0.95 0.304
0.33 0.95 0.3135
0.34 0.95 0.323
0.35 0.95 0.33249999999999996
0.36 0.95 0.34199999999999997
0.37 0.95 0.3515
0.38 0.95 0.361
0.39 0.95 0.3705
0.4 0.95 0.38
0.41 0.95 0.38949999999999996
0.42 0.95 0.39899999999999997
0.43 0.95 0.4085
0.44 0.95 0.418
0.45 0.95 0.4275
0.46 0.95 0.437
0.47 0.95 0.44649999999999995
0.48 0.95 0.45599999999999996
0.49 0.95 0.46549999999999997
0.5 0.95 0.475
0.51 0.95 0.4845
0.52 0.95 0.494
0.53 0.95 0.5035
0.54 0.95 0.513
0.55 0.95 0.5225
0.56 0.95 0.532
0.57 0.95 0.5415
0.58 0.95 0.5509999999999999
0.59 0.95 0.5605
0.6 0.95 0.57
0.61 0.95 0.5795
0.62 0.95 0.589
0.63 0.95 0.5984999999999999
0.64 0.95 0.608
0.65 0.95 0.6174999999999999
0.66 0.95 0.627
0.67 0.95 0.6365
0.68 0.95 0.646
0.69 0.95 0.6555
0.7 0.95 0.6649999999999999
0.71 0.95 0.6745
0.72 0.95 0.6839999999999999
0.73 0.95 0.6935
0.74 0.95 0.703
0.75 0.95 0.7124999999999999
0.76 0.95 0.722
0.77 0.95 0.7314999999999999
0.78 0.95 0.741
0.79 0.95 0.7505
0.8 0.95 0.76
0.81 0.95 0.7695
0.82 0.95 0.7789999999999999
0.83 0.95 0.7885
0.84 0.95 0.7979999999999999
0.85 0.95 0.8075
0.86 0.95 0.817
0.87 0.95 0.8265
0.88 0.95 0.836
0.89 0.95 0.8454999999999999
0.9 0.95 0.855
0.91 0.95 0.8644999999999999
0.92 0.95 0.874
0.93 0.95 0.8835
0.94 0.95 0.8929999999999999
0.95 0.95 0.9025
0.96 0.95 0.9119999999999999
0.97 0.95 0.9215
0.98 0.95 0.9309999999999999
0.99 0.95 0.9405
1.0 0.95 0.95
0.0 0.96 0.0
0.01 0.96 0.0096
0.02 0.96 0.0192
0.03 0.96 0.0288
0.04 0.96 0.0384
0.05 0.96 0.048
0.06 0.96 0.0576
0.07 0.96 0.06720000000000001
0.08 0.96 0.0768
0.09 0.96 0.08639999999999999
0.1 0.96 0.096
0.11 0.96 0.1056
0.12 0.96 0.1152
0.13 0.96 0.1248
0.14 0.96 0.13440000000000002
0.15 0.96 0.144
0.16 0.96 0.1536
0.17 0.96 0.1632
0.18 0.96 0.17279999999999998
0.19 0.96 0.1824
0.2 0.96 0.192
0.21 0.96 0.20159999999999997
0.22 0.96 0.2112
0.23 0.96 0.2208
0.24 0.96 0.2304
0.25 0.96 0.24
0.26 0.96 0.2496
0.27 0.96 0.2592
0.28 0.96 0.26880000000000004
0.29 0.96 0.2784
0.3 0.96 0.288
0.31 0.96 0.2976
0.32 0.96 0.3072
0.33 0.96 0.3168
0.34 0.96 0.3264
0.35 0.96 0.33599999999999997
0.36 0.96 0.34559999999999996
0.37 0.96 0.35519999999999996
0.38 0.96 0.3648
0.39 0.96 0.3744
0.4 0.96 0.384
0.41 0.96 0.39359999999999995
0.42 0.96 0.40319999999999995
0.43 0.96 0.4128
0.44 0.96 0.4224
0.45 0.96 0.432
0.46 0.96 0.4416
0.47 0.96 0.45119999999999993
0.48 0.96 0.4608
0.49 0.96 0.4704
0.5 0.96 0.48
0.51 0.96 0.4896
0.52 0.96 0.4992
0.53 0.96 0.5088
0.54 0.96 0.5184
0.55 0.96 0.528
0.56 0.96 0.5376000000000001
0.57 0.96 0.5471999999999999
0.58 0.96 0.5568
0.59 0.96 0.5663999999999999
0.6 0.96 0.576
0.61 0.96 0.5856
0.62 0.96 0.5952
0.63 0.96 0.6048
0.64 0.96 0.6144
0.65 0.96 0.624
0.66 0.96 0.6336
0.67 0.96 0.6432
0.68 0.96 0.6528
0.69 0.96 0.6623999999999999
0.7 0.96 0.6719999999999999
0.71 0.96 0.6816
0.72 0.96 0.6911999999999999
0.73 0.96 0.7008
0.74 0.96 0.7103999999999999
0.75 0.96 0.72
0.76 0.96 0.7296
0.77 0.96 0.7392
0.78 0.96 0.7488
0.79 0.96 0.7584
0.8 0.96 0.768
0.81 0.96 0.7776000000000001
0.82 0.96 0.7871999999999999
0.83 0.96 0.7968
0.84 0.96 0.8063999999999999
0.85 0.96 0.816
0.86 0.96 0.8256
0.87 0.96 0.8351999999999999
0.88 0.96 0.8448
0.89 0.96 0.8543999999999999
0.9 0.96 0.864
0.91 0.96 0.8736
0.92 0.96 0.8832
0.93 0.96 0.8928
0.94 0.96 0.9023999999999999
0.95 0.96 0.9119999999999999
0.96 0.96 0.9216
0.97 0.96 0.9311999999999999
0.98 0.96 0.9408
0.99 0.96 0.9503999999999999
1.0 0.96 0.96
0.0 0.97 0.0
0.01 0.97 0.0097
0.02 0.97 0.0194
0.03 0.97 0.029099999999999997
0.04 0.97 0.0388
0.05 0.97 0.0485
0.06 0.97 0.058199999999999995
0.07 0.97 0.0679
0.08 0.97 0.0776
0.09 0.97 0.08729999999999999
0.1 0.97 0.097
0.11 0.97 0.1067
0.12 0.97 0.11639999999999999
0.13 0.97 0.1261
0.14 0.97 0.1358
0.15 0.97 0.1455
0.16 0.97 0.1552
0.17 0.97 0.16490000000000002
0.18 0.97 0.17459999999999998
0.19 0.97 0.1843
0.2 0.97 0.194
0.21 0.97 0.2037
0.22 0.97 0.2134
0.23 0.97 0.2231
0.24 0.97 0.23279999999999998
0.25 0.97 0.2425
0.26 0.97 0.2522
0.27 0.97 0.2619
0.28 0.97 0.2716
0.29 0.97 0.2813
0.3 0.97 0.291
0.31 0.97 0.30069999999999997
0.32 0.97 0.3104
0.33 0.97 0.3201
0.34 0.97 0.32980000000000004
0.35 0.97 0.33949999999999997
0.36 0.97 0.34919999999999995
0.37 0.97 0.3589
0.38 0.97 0.3686
0.39 0.97 0.3783
0.4 0.97 0.388
0.41 0.97 0.39769999999999994
0.42 0.97 0.4074
0.43 0.97 0.41709999999999997
0.44 0.97 0.4268
0.45 0.97 0.4365
0.46 0.97 0.4462
0.47 0.97 0.45589999999999997
0.48 0.97 0.46559999999999996
0.49 0.97 0.4753
0.5 0.97 0.485
0.51 0.97 0.4947
0.52 0.97 0.5044
0.53 0.97 0.5141
0.54 0.97 0.5238
0.55 0.97 0.5335
0.56 0.97 0.5432
0.57 0.97 0.5529
0.58 0.97 0.5626
0.59 0.97 0.5722999999999999
0.6 0.97 0.582
0.61 0.97 0.5917
0.62 0.97 0.6013999999999999
0.63 0.97 0.6111
0.64 0.97 0.6208
0.65 0.97 0.6305
0.66 0.97 0.6402
0.67 0.97 0.6499
0.68 0.97 0.6596000000000001
0.69 0.97 0.6692999999999999
0.7 0.97 0.6789999999999999
0.71 0.97 0.6887
0.72 0.97 0.6983999999999999
0.73 0.97 0.7081
0.74 0.97 0.7178
0.75 0.97 0.7275
0.76 0.97 0.7372
0.77 0.97 0.7469
0.78 0.97 0.7566
0.79 0.97 0.7663
0.8 0.97 0.776
0.81 0.97 0.7857000000000001
0.82 0.97 0.7953999999999999
0.83 0.97 0.8050999999999999
0.84 0.97 0.8148
0.85 0.97 0.8245
0.86 0.97 0.8341999999999999
0.87 0.97 0.8439
0.88 0.97 0.8536
0.89 0.97 0.8633
0.9 0.97 0.873
0.91 0.97 0.8827
0.92 0.97 0.8924
0.93 0.97 0.9021
0.94 0.97 0.9117999999999999
0.95 0.97 0.9215
0.96 0.97 0.9311999999999999
0.97 0.97 0.9409
0.98 0.97 0.9506
0.99 0.97 0.9602999999999999
1.0 0.97 0.97
0.0 0.98 0.0
0.01 0.98 0.0098
0.02 0.98 0.0196
0.03 0.98 0.0294
0.04 0.98 0.0392
0.05 0.98 0.049
0.06 0.98 0.0588
0.07 0.98 0.06860000000000001
0.08 0.98 0.0784
0.09 0.98 0.0882
0.1 0.98 0.098
0.11 0.98 0.10779999999999999
0.12 0.98 0.1176
0.13 0.98 0.1274
0.14 0.98 0.13720000000000002
0.15 0.98 0.147
0.16 0.98 0.1568
0.17 0.98 0.1666
0.18 0.98 0.1764
0.19 0.98 0.1862
0.2 0.98 0.196
0.21 0.98 0.20579999999999998
0.22 0.98 0.21559999999999999
0.23 0.98 0.22540000000000002
0.24 0.98 0.2352
0.25 0.98 0.245
0.26 0.98 0.2548
0.27 0.98 0.2646
0.28 0.98 0.27440000000000003
0.29 0.98 0.28419999999999995
0.3 0.98 0.294
0.31 0.98 0.3038
0.32 0.98 0.3136
0.33 0.98 0.3234
0.34 0.98 0.3332
0.35 0.98 0.34299999999999997
0.36 0.98 0.3528
0.37 0.98 0.3626
0.38 0.98 0.3724
0.39 0.98 0.3822
0.4 0.98 0.392
0.41 0.98 0.4018
0.42 0.98 0.41159999999999997
0.43 0.98 0.4214
0.44 0.98 0.43119999999999997
0.45 0.98 0.441
0.46 0.98 0.45080000000000003
0.47 0.98 0.46059999999999995
0.48 0.98 0.4704
0.49 0.98 0.48019999999999996
0.5 0.98 0.49
0.51 0.98 0.4998
0.52 0.98 0.5096
0.53 0.98 0.5194
0.54 0.98 0.5292
0.55 0.98 0.539
0.56 0.98 0.5488000000000001
0.57 0.98 0.5586
0.58 0.98 0.5683999999999999
0.59 0.98 0.5781999999999999
0.6 0.98 0.588
0.61 0.98 0.5978
0.62 0.98 0.6076
0.63 0.98 0.6174
0.64 0.98 0.6272
0.65 0.98 0.637
0.66 0.98 0.6468
0.67 0.98 0.6566000000000001
0.68 0.98 0.6664
0.69 0.98 0.6761999999999999
0.7 0.98 0.6859999999999999
0.71 0.98 0.6958
0.72 0.98 0.7056
0.73 0.98 0.7153999999999999
0.74 0.98 0.7252
0.75 0.98 0.735
0.76 0.98 0.7448
0.77 0.98 0.7546
0.78 0.98 0.7644
0.79 0.98 0.7742
0.8 0.98 0.784
0.81 0.98 0.7938000000000001
0.82 0.98 0.8036
0.83 0.98 0.8133999999999999
0.84 0.98 0.8231999999999999
0.85 0.98 0.833
0.86 0.98 0.8428
0.87 0.98 0.8526
0.88 0.98 0.8623999999999999
0.89 0.98 0.8722
0.9 0.98 0.882
0.91 0.98 0.8918
0.92 0.98 0.9016000000000001
0.93 0.98 0.9114
0.94 0.98 0.9211999999999999
0.95 0.98 0.9309999999999999
0.96 0.98 0.9408
0.97 0.98 0.9506
0.98 0.98 0.9603999999999999
0.99 0.98 0.9702
1.0 0.98 0.98
0.0 0.99 0.0
0.01 0.99 0.0099
0.02 0.99 0.0198
0.03 0.99 0.029699999999999997
0.04 0.99 0.0396
0.05 0.99 0.0495
0.06 0.99 0.059399999999999994
0.07 0.99 0.0693
0.08 0.99 0.0792
0.09 0.99 0.0891
0.1 0.99 0.099
0.11 0.99 0.1089
0.12 0.99 0.11879999999999999
0.13 0.99 0.1287
0.14 0.99 0.1386
0.15 0.99 0.1485
0.16 0.99 0.1584
0.17 0.99 0.1683
0.18 0.99 0.1782
0.19 0.99 0.1881
0.2 0.99 0.198
0.21 0.99 0.2079
0.22 0.99 0.2178
0.23 0.99 0.2277
0.24 0.99 0.23759999999999998
0.25 0.99 0.2475
0.26 0.99 0.2574
0.27 0.99 0.26730000000000004
0.28 0.99 0.2772
0.29 0.99 0.28709999999999997
0.3 0.99 0.297
0.31 0.99 0.3069
0.32 0.99 0.3168
0.33 0.99 0.3267
0.34 0.99 0.3366
0.35 0.99 0.3465
0.36 0.99 0.3564
0.37 0.99 0.3663
0.38 0.99 0.3762
0.39 0.99 0.3861
0.4 0.99 0.396
0.41 0.99 0.4059
0.42 0.99 0.4158
0.43 0.99 0.42569999999999997
0.44 0.99 0.4356
0.45 0.99 0.4455
0.46 0.99 0.4554
0.47 0.99 0.4653
0.48 0.99 0.47519999999999996
0.49 0.99 0.4851
0.5 0.99 0.495
0.51 0.99 0.5049
0.52 0.99 0.5148
0.53 0.99 0.5247
0.54 0.99 0.5346000000000001
0.55 0.99 0.5445
0.56 0.99 0.5544
0.57 0.99 0.5642999999999999
0.58 0.99 0.5741999999999999
0.59 0.99 0.5841
0.6 0.99 0.594
0.61 0.99 0.6039
0.62 0.99 0.6138
0.63 0.99 0.6237
0.64 0.99 0.6336
0.65 0.99 0.6435
0.66 0.99 0.6534
0.67 0.99 0.6633
0.68 0.99 0.6732
0.69 0.99 0.6830999999999999
0.7 0.99 0.693
0.71 0.99 0.7029
0.72 0.99 0.7128
0.73 0.99 0.7227
0.74 0.99 0.7326
0.75 0.99 0.7424999999999999
0.76 0.99 0.7524
0.77 0.99 0.7623
0.78 0.99 0.7722
0.79 0.99 0.7821
0.8 0.99 0.792
0.81 0.99 0.8019000000000001
0.82 0.99 0.8118
0.83 0.99 0.8217
0.84 0.99 0.8316
0.85 0.99 0.8415
0.86 0.99 0.8513999999999999
0.87 0.99 0.8613
0.88 0.99 0.8712
0.89 0.99 0.8811
0.9 0.99 0.891
0.91 0.99 0.9009
0.92 0.99 0.9108
0.93 0.99 0.9207000000000001
0.94 0.99 0.9306
0.95 0.99 0.9405
0.96 0.99 0.9503999999999999
0.97 0.99 0.9602999999999999
0.98 0.99 0.9702
0.99 0.99 0.9801
1.0 0.99 0.99
0.0 1.0 0.0
0.01 1.0 0.01
0.02 1.0 0.02
0.03 1.0 0.03
0.04 1.0 0.04
0.05 1.0 0.05
0.06 1.0 0.06
0.07 1.0 0.07
0.08 1.0 0.08
0.09 1.0 0.09
0.1 1.0 0.1
0.11 1.0 0.11
0.12 1.0 0.12
0.13 1.0 0.13
0.14 1.0 0.14
0.15 1.0 0.15
0.16 1.0 0.16
0.17 1.0 0.17
0.18 1.0 0.18
0.19 1.0 0.19
0.2 1.0 0.2
0.21 1.0 0.21
0.22 1.0 0.22
0.23 1.0 0.23
0.24 1.0 0.24
0.25 1.0 0.25
0.26 1.0 0.26
0.27 1.0 0.27
0.28 1.0 0.28
0.29 1.0 0.29
0.3 1.0 0.3
0.31 1.0 0.31
0.32 1.0 0.32
0.33 1.0 0.33
0.34 1.0 0.34
0.35 1.0 0.35
0.36 1.0 0.36
0.37 1.0 0.37
0.38 1.0 0.38
0.39 1.0 0.39
0.4 1.0 0.4
0.41 1.0 0.41
0.42 1.0 0.42
0.43 1.0 0.43
0.44 1.0 0.44
0.45 1.0 0.45
0.46 1.0 0.46
0.47 1.0 0.47
0.48 1.0 0.48
0.49 1.0 0.49
0.5 1.0 0.5
0.51 1.0 0.51
0.52 1.0 0.52
0.53 1.0 0.53
0.54 1.0 0.54
0.55 1.0 0.55
0.56 1.0 0.56
0.57 1.0 0.57
0.58 1.0 0.58
0.59 1.0 0.59
0.6 1.0 0.6
0.61 1.0 0.61
0.62 1.0 0.62
0.63 1.0 0.63
0.64 1.0 0.64
0.65 1.0 0.65
0.66 1.0 0.66
0.67 1.0 0.67
0.68 1.0 0.68
0.69 1.0 0.69
0.7 1.0 0.7
0.71 1.0 0.71
0.72 1.0 0.72
0.73 1.0 0.73
0.74 1.0 0.74
0.75 1.0 0.75
0.76 1.0 0.76
0.77 1.0 0.77
0.78 1.0 0.78
0.79 1.0 0.79
0.8 1.0 0.8
0.81 1.0 0.81
0.82 1.0 0.82
0.83 1.0 0.83
0.84 1.0 0.84
0.85 1.0 0.85
0.86 1.0 0.86
0.87 1.0 0.87
0.88 1.0 0.88
0.89 1.0 0.89
0.9 1.0 0.9
0.91 1.0 0.91
0.92 1.0 0.92
0.93 1.0 0.93
0.94 1.0 0.94
0.95 1.0 0.95
0.96 1.0 0.96
0.97 1.0 0.97
0.98 1.0 0.98
0.99 1.0 0.99
1.0 1.0 1.0


==> DataFigure/IndependentCopulaDraw.dat <==
0.5283662576272594 0.7602048679736846
0.38748921569282513 0.19356798468277403
0.7303006800311205 0.221451108117797
0.38190796768479074 0.9359920960203144
0.36658210938313784 0.6678375766267406
0.5324501452459831 0.09884131400971884
0.1921097860467893 0.547232202908269
0.32257796401462846 0.08359143433412464
0.6796516376852735 0.7578780293173931
0.679588112431615 0.5846961582059391
0.6657835988253171 0.8239742952643989
0.24063366332295621 0.5270879625668499
0.533386023920994 0.04274264459312471
0.7361411823594547 0.5534911620418494
0.918480619538052 0.6942064291544823
0.13072130125006542 0.44955396139461956
0.2083820905517262 0.13417972267083123
0.4285766212541977 0.24041625460737137
0.22637855806649787 0.5437052218132228
0.0671804775055711 0.556303795783492
0.09798152468180565 0.49563837894931456
0.4024688031203827 0.04574381888732382
0.2690585861599295 0.04091073462763961
0.1646739379522455 0.04647987498208228
0.9291005153815565 0.1897417113251716
0.43082943633375326 0.8325201780493181
0.987193546162916 0.6861700584197504
0.16018045026931382 0.20752028359782781
0.709249557779319 0.6102906716673742
0.005954200088152728 0.9233597468907551
0.15357544196617456 0.8374781413789597
0.7166768447243953 0.8433274922483982
0.40147089499019617 0.03372696915000839
0.31685830890010735 0.5736585157185452
0.770853557857718 0.009134369393927422
0.4287618511453513 0.21636930176320734
0.014227303126293608 0.9699496092116593
0.9015952537909022 0.3030361022098622
0.7575823391216574 0.6945981631622207
0.5466419200330914 0.14848094068218323
0.17694744434486664 0.6237714796434688
0.9706951551175722 0.3980860351078719
0.8273975629810679 0.045448220370426506
0.9429475526055568 0.9781036857544598
0.2212016072666132 0.8381377995322472
0.44316816733382236 0.18189655168585217
0.6458096377918767 0.3002327557356841
0.13112207334521675 0.2576422947067398
0.02948787383263407 0.37799532159025984
0.2738590014360869 0.6981026206884131
0.19306219838138872 0.4143273092516411
0.6851309101985925 0.3614241461308667
0.9722159442153993 0.04318251997203637
0.3480174887127763 0.9844093933879374
0.003603868896438156 0.7785641879908785
0.9610292759093526 0.44282175001773
0.33175728171552055 0.03934720811723991
0.8029012421732051 0.9252473979280906
0.9126647916188142 0.9085023420120439
0.6770410948450354 0.7773107648103994
0.4891349257170521 0.598241054945083
0.1450959944647352 0.54011716664828
0.8511027337797361 0.7163541427914268
0.30940923926219455 0.24085314570393798
0.23456578433883157 0.15982584281551726
0.606357800748268 0.198553938270829
0.42760377449556963 0.058788613457090085
0.2694710969780594 0.5799595077557216
0.06360418191019335 0.35555307800077607
0.8113735617668876 0.4583251024570363
0.8700137144689544 0.508807878148277
0.7524295805592247 0.2219980208173038
0.05310872794155408 0.02074976488217195
0.04801957242623489 0.5129634331814408
0.5743774529988823 0.3423114272673504
0.7701934343624028 0.5469290256752382
0.06863591386462908 0.19808814872836722
0.34814049987616685 0.6584105104153897
0.7353722912173606 0.9976465066500377
0.03472808334345001 0.5660163975157938
0.28612767176204473 0.44105170265970933
0.47601530714603024 0.18221041565684604
0.6594901904358528 0.46306011849353945
0.4028566784394263 0.870961218455901
0.5790733053690839 0.6704770834202325
0.030341501173450466 0.7005031897752063
0.4636852262618545 0.41514842250409756
0.3057166910758098 0.8353566492717859
0.6497805984699138 0.13980256098699706
0.9738369895369198 0.3140004627407762
0.5246016249158982 0.5819963950348737
0.9086120820995305 0.24688291612054902
0.1332424738703295 0.5900289295627743
0.3030603229184077 0.8552441447593595
0.6673767888606228 0.8531008817591366
0.39708302509004634 0.6780079187408432
0.9478640332168844 0.4608500708374752
0.06394467654311463 0.2898808739441628
0.9484895597495391 0.46489498202240664
0.5636335355020523 0.7689109766754678
0.188228140438095 0.4893336359212383
0.6855069438328055 0.9140249612025027
0.5576496796954808 0.2878113769214941
0.724071587330366 0.6743271317066455
0.9175292944652393 0.7452548211902514
0.2636761199246418 0.267379913173845
0.13119344093938445 0.12701961343414192
0.31958085186974605 0.061182679047412376
0.3599164888498523 0.9213866052482476
0.5156938450693302 0.006488910533652303
0.080073989155776 0.29738306335634324
0.8366685613291662 0.35163004258032565
0.753708058333221 0.6407640067184115
0.23375315563807764 0.34362710477108815
0.17549957892661827 0.552099830183131
0.4708132811542831 0.061740701132197984
0.8782527732536314 0.6207905905885407
0.7519945369196726 0.21949179088367668
0.12053425084155789 0.6129874571028759
0.9620703416476155 0.12237184053606942
0.7902063399729344 0.06614990920758235
0.8382821863111714 0.3081670735815947
0.9397839630559588 0.8769621865733901
0.5329630352331369 0.6322149040144758
0.4182151382445287 0.6966496277409626
0.945162934146963 0.6516880149671083
0.7964320226731405 0.1733376400170572
0.6652070543632891 0.7917988192814007
0.159964493261745 0.9900879589990484
0.6883149314986051 0.06529961034507159
0.8091849668887277 0.3588159842588959
0.5633680390661069 0.3342382687652441
0.3091329024157192 0.41892607860783504
0.6191677539749461 0.8273509490615085
0.4055217367371393 0.8374106389193006
0.07616935653475898 0.42593811715486973
0.9190409642539251 0.2651173904826336
0.6171175749054034 0.9555036069428147
0.8534843071706877 0.0920761900634468
0.8257115407222899 0.8679776298303592
0.974247545510659 0.15752230934868838
0.15928564899298214 0.5471384484752508
0.9613366720484748 0.5686134446637722
0.6076234204923092 0.20079455788311673
0.5563667277336257 0.34385989053382215
0.2278113217614115 0.6276952033629883
0.22399953537071024 0.4524694828801967
0.1402513620814616 0.4492248758278623
0.30467285418820444 0.12223377710441309
0.01943361675457944 0.44442860805777884
0.8159517843851224 0.7034104263454254
0.6796610680445798 0.677958531529395
0.7201534801456317 0.5742793454950632
0.4060948776620786 0.9236487718639159
0.6156731735796958 0.8921228560208316
0.08345919667474577 0.5204541739801904
0.5309383261695815 0.8916621540176803
0.9897218371504317 0.5568438739465615
0.5823852193347934 0.8416340281320902
0.3282335652986179 0.595239041208862
0.6852686620987736 0.8644544467958137
0.15750293999970078 0.3918433028671713
0.18900115807764273 0.09492121249222629
0.4885193966640633 0.30838736476650874
0.8369115127599089 0.11126335207505988
0.6318240757680322 0.4738554107823534
0.28210037692003964 0.6617362715643778
0.4921989254218926 0.84901321702418
0.045600757727596974 0.13154520514554924
0.47644964258618927 0.7209404282762397
0.8979118523083722 0.011202023560123566
0.6587160658968709 0.3928456662071107
0.7837371087925191 0.6622917007540596
0.03784404806787989 0.11207667293980039
0.7404068669685404 0.33381904901661374
0.3356423346420845 0.39487259878900915
0.06701032094253255 0.6719018936257817
0.04284472618383739 0.39394826458677934
0.657062377237025 0.9541362298656664
0.7803231269470645 0.8483646223223298
0.10423146004288286 0.3906635611214113
0.9855822511958454 0.5026552439098566
0.07716297059528521 0.05942200064632108
0.5277503154941559 0.49685223241582466
0.06658322197649458 0.8398306137577483
0.20421011879918183 0.4246135098690378
0.5206585885189643 0.035795070203255897
0.9923070898746451 0.07764648021935083
0.7525875287847255 0.6737575881810938
0.31928671012038956 0.5225972774439698
0.7342478080981676 0.9922864607282715
0.6820311082748993 0.30715442888369426
0.6148815280276532 0.2492422621807837
0.2507228382296003 0.33992908497275875
0.8446746464712793 0.0861459762627883
0.261059301387049 0.5364925003150391
0.6610511088543929 0.9353219038604006
0.3150802694327368 0.2825111325291889
0.5397421992425111 0.3272554774470504
0.8637774184153092 0.8630498592634697


==> DataFigure/IndependentCopulaSample.dat <==
0.0987816921147146 0.054956330238679546
0.46437383156345863 0.3255966470455043
0.38821555825198534 0.37230720093490216
0.2878511056259681 0.5094663062039436
0.4132282880866669 0.36271343032583964
0.10838953740454367 0.49832076680577275
0.20347576546186452 0.34501619207046946
0.4159611356068483 0.5158590500139887
0.3173414063127142 0.4509601862024506
0.49644866529324094 0.5756981392794563
0.13732080219337997 0.2445470699324074
0.0838388403286827 0.29665635113895666
0.24912892165610792 0.09222574234200887
0.27619348688972833 0.42655822618864286
0.13035183693391988 0.5317659972185849
0.0842353531607443 0.23749183550513478
0.08478578150944545 0.45778003318802746
0.25589950107047077 0.4246206553546173
0.6838499530449754 0.3601020070431817
0.15507380444092686 0.34958614274741623
0.08054192892920288 0.3189402785034693
0.24246895920776404 0.27716687235628273
0.11634178898412684 0.32151232668712887
0.4142065185410872 0.30801483904942134
0.48803917300032773 0.5615561492922001
0.2686638194444901 0.24645117942238334
0.42121841924410036 0.1346514019564791
0.4262083187537952 0.3409083052650021
0.14977286493717387 0.21631012863267596
0.12811502314010922 0.1019328452904068
0.05865984006620321 0.2700375810434222
0.18197986759141374 0.3926168993216566
0.22031265462303973 0.13342670409034266
0.3550959474896622 0.37564404609556595
0.2257228856155364 0.32858120787443823
0.05555194042884009 0.14611241696633137
0.1463777362183731 0.5764913708392035
0.3602699070291326 0.17947359002859978
0.3303918646572676 0.2014591883847344
0.1331626943680477 0.12631815931566096
0.322816926065233 0.27755017200941073
0.8151922319546715 0.04900329290128539
0.15757191801023968 0.37553745507877845
0.36413948677572083 0.2922977359563224
0.5508376653332642 0.43409338554552596
0.16895299030727132 0.08950973266946016
0.18015174171350304 0.30936139306962135
0.4202955102976818 0.32056290282035704
0.18102785423737336 0.20110236992616773
0.1863922129921296 0.324462662720084
0.247602931236127 0.5007546762508946
0.1974543805062046 0.2802238954069391
0.5488769236118506 0.29757231375539156
0.26368025441603227 0.6877444054812304
0.39828327623895743 0.07020693908076785
0.2345393518735586 0.12539149858339527
0.4239625352186858 0.48703468192457994
0.04560048385644327 0.05271444979389605
0.4147560489311188 0.2966355395125479
0.30343172860005857 0.18982723355123696
0.2321766241795226 0.25173369532434936
0.46133363554125045 0.3384586771956588
0.11838291153182608 0.3522485452464759
0.04397440397274541 0.35878186374284815
0.10032953925604654 0.18787217371557705
0.24375744112890682 0.15783384973619824
0.12516881549648098 0.3250664704190574
0.0932834890132631 0.5489705787690135
0.4405967856979906 0.3398203031830637
0.2189553015295965 0.12242292265500039
0.34919970532333705 0.12693674342996467
0.22408848702807027 0.46870404178773223
0.37473992516450316 0.30340493452640366
0.1998513898861091 0.6534965632771437
0.4095467527358574 0.0861221779883119
0.2932389083450723 0.36244954186557227
0.06353290668743275 0.1588595329242271
0.26112838185905013 0.2047512065083975
0.5253254931755534 0.5171896543905129
0.2139279807339591 0.244873841523385
0.4885788365801202 0.39631069009029685
0.4293240965794098 0.23161940542320603
0.14270010187229806 0.29453688304949033
0.03225821795673648 0.17996382655769383
0.23728860969735333 0.10088723846656356
0.04628241630086103 0.14923858297664008
0.3487955532856928 0.4080889565270547
0.29739106808595944 0.22991726954314648
0.4446214792745729 0.26187930930342446
0.17380014633426696 0.2003380631695242
0.18611272464023 0.29326880725957494
0.24358375963055082 0.4540076774047243
0.13129191924839836 0.3018759790183842
0.2576152987762926 0.4572262557932158
0.19111733091139368 0.09447273944608299
0.26240489822162016 0.17017835392674827
0.09863231300635679 0.28735015598734065
0.08699790683763903 0.4949472527347185
0.3986141012881826 0.33246009436861235
0.20425445854643987 0.5090861249688273
0.10435945964659742 0.1357336387464713
0.4074838929933767 0.039286553036804804
0.07872817705357778 0.39217633743741254
0.303362743341278 0.6591990938748259
0.07621858402905443 0.13996097557379597
0.2545507421933056 0.43470287685649106
0.3116349165571911 0.39176080238364897
0.436649545566747 0.3073359448807485
0.526450621530321 0.031690779915446284
0.3181088100881887 0.18066342947936812
0.15856253521375432 0.4570528449605107
0.14824290242979268 0.17581085627026527
0.2263279834225662 0.5615056507922245
0.15878007338456784 0.08449057843754977
0.8432998146609156 0.3213688741498076
0.10474744198310366 0.1575776924342401
0.42437220142448745 0.41697317141252666
0.5592620502532798 0.2629124958182254
0.3111398094094174 0.10227733553875068
0.07579876455382113 0.3213063385272242
0.3502933532285561 0.163558440744991
0.2569524952249393 0.4967742094868561
0.2414484415347173 0.27811225350307933
0.2527358200524575 0.11106519332463273
0.49952323061907505 0.5697082962981908
0.230357328001909 0.23072815744255337
0.42108516813291713 0.16514386391807653
0.737474622780118 0.2520963633483276
0.4529185356224157 0.5099014531232287
0.2321709727766488 0.24551013602288954
0.22494370425397292 0.2181804723266285
0.47808159385268184 0.35043537339521785
0.07264938918074405 0.4280537431358076
0.044082873740621115 0.30229371673755095
0.39023984837111136 0.3127731323108552
0.3680535130649499 0.06474533911624085
0.42535057071228805 0.40884436515191513
0.19321504638153364 0.12657031227727283
0.47774542590659363 0.15162711584682928
0.35654992588965023 0.08949462178771805
0.2244307395481243 0.3977896729203267
0.16841732807117482 0.05579365300233497
0.10378082378986252 0.1923645253638916
0.751459253852866 0.175189550487703
0.2975210943104301 0.2580660131434223
0.2857325803671853 0.19496773664271394
0.12952781942244015 0.17131089858228596
0.5557539330430713 0.3677827506461875
0.4766867286799834 0.2588585327278706
0.2571908781439677 0.32809881674448593
0.21547237011112508 0.3585406234020044
0.2032405667592696 0.3685405639269441
0.35662294306847714 0.37877174595435076
0.31834985136353783 0.2596811176732774
0.24499609983725204 0.4428844165628876
0.7662603329706924 0.22001267250207635
0.1169445410727527 0.29316827567191034
0.43831973811901964 0.5623710642314538
0.08060058640537739 0.3652122287931088
0.2166307896644963 0.30191200934488216
0.44389598939025104 0.6114098848627721
0.3011123757996188 0.12552013593797726
0.12348260190455229 0.1769851700128112
0.2933626860979935 0.3365337059963102
0.04217052989326389 0.3728604009676811
0.21846373084931073 0.4116657964390928
0.03472102110817532 0.42376079659858745
0.42752675166484205 0.16755770859768074
0.13046166651480648 0.24401253426092026
0.2800041857522722 0.10694518879361818
0.48486002877375417 0.6344459402372646
0.4786051995788904 0.20806571172493718
0.2039899404618772 0.20196271841311295
0.37360009123182314 0.08355684822178418
0.24637920649725184 0.13987772387540987
0.36659657619769054 0.4308485543285086
0.2998042640205239 0.1131911956357395
0.04106390538619006 0.15086379684310816
0.3898544035287554 0.20052759653771512
0.24959450209973444 0.2457602039148967
0.5786660189644693 0.33299139620342416
0.555627739146212 0.27784852770723867
0.09901976557856955 0.18505446645359971
0.07089457460933508 0.2564751854406701
0.3352377973929954 0.13848564150253226
0.1808002219841951 0.5028235413503446
0.09414962727777358 0.34791630666160694
0.10458651398475029 0.3522013731208506
0.14801978928071965 0.3810006377953727
0.007581317734926929 0.1447767559394928
0.23375345843282314 0.5347842160238964
0.2144296143321296 0.4483126250579587
0.4204395808795473 0.23183563034371635
0.2292542558369656 0.256238737951919
0.304823118335863 0.3017539764341533
0.2000680559102345 0.32715537038477377
0.2226419439943461 0.5585850425429513
0.30641523231420936 0.23600854665868617
0.1400948480748033 0.16236018453369816
0.42631297252045336 0.3797705350069825


==> DataFigure/IndependentDROWithoutDependence_ExpectedCost.dat <==
0.0001 25985.020625958856
0.00015848931924611142 26002.29499698005
0.00025118864315095795 26031.96986093747
0.0003981071705534973 26085.46253547142
0.000630957344480193 26177.17363935137
0.001 26340.396795166136
0.001584893192461114 26626.127097756165
0.0025118864315095794 27054.659551015793
0.003981071705534973 27612.476486361356
0.00630957344480193 28274.97864313194
0.01 28614.54125389671
0.015848931924611134 29035.43514520286
0.025118864315095794 29031.065483349616
0.039810717055349734 29014.348075985723
0.06309573444801933 28985.32004673683
0.1 28985.320046736837
0.15848931924611132 28985.320046736833
0.251188643150958 28985.320046736833
0.3981071705534972 28985.320046736833
0.6309573444801932 28982.040666806864
1.0 28980.409552317917
1.5848931924611136 28982.040666806864
2.51188643150958 28982.040666806864
3.9810717055349722 28982.040666806864
6.309573444801933 28982.04066680686
10.0 28980.409552317913


==> DataFigure/IndependentKnownMarginal_ExpectedCost.dat <==
0.0001 25956.42000618999
0.00015848931924611142 25956.420006189994
0.00025118864315095795 25956.42000618999
0.0003981071705534973 25956.42000618999
0.000630957344480193 25956.420006189976
0.001 25956.42000618999
0.001584893192461114 25956.42000618999
0.0025118864315095794 25956.42000618999
0.003981071705534973 25956.42000618999
0.00630957344480193 25956.42000618999
0.01 25956.42000618999
0.015848931924611134 25956.420006189983
0.025118864315095794 25956.420006189994
0.039810717055349734 25956.42000618999
0.06309573444801933 25956.420006189976
0.1 25956.420006189983
0.15848931924611132 25956.42000618999
0.251188643150958 25956.42000618999
0.3981071705534972 25956.42000618999
0.6309573444801932 25956.420006189976
1.0 25956.420006189983
1.5848931924611136 25956.420006186716
2.51188643150958 25956.420006189994
3.9810717055349722 25956.420008396046
6.309573444801933 25956.420006238757
10.0 25956.420006189983


==> DataFigure/IndependentLinearDependence_ExpectedCost.dat <==
0.0001 25985.020331327276
0.00015848931924611142 26002.29497378431
0.00025118864315095795 26031.969832091178
0.0003981071705534973 26081.0871149174
0.000630957344480193 26136.199317088725
0.001 26220.832667511968
0.001584893192461114 26361.660622229516
0.0025118864315095794 26592.709240083615
0.003981071705534973 26970.327067919552
0.00630957344480193 27582.680563744165
0.01 28425.07612208067
0.015848931924611134 29049.770272607268
0.025118864315095794 29295.25143982994
0.039810717055349734 29618.153342146623
0.06309573444801933 29932.560889666813
0.1 30072.155508322696
0.15848931924611132 30072.216079867103
0.251188643150958 30072.215656310636
0.3981071705534972 30072.215730173037
0.6309573444801932 30072.21562564311
1.0 30072.215640360624
1.5848931924611136 30072.215522980467
2.51188643150958 30072.216445017584
3.9810717055349722 30072.21560906387
6.309573444801933 30072.215623030814
10.0 30072.215523840874


==> DataFigure/Only2_CounterMonotonicCopula.dat <==
0.0 0.0 0.0
0.01 0.0 0.0
0.02 0.0 0.0
0.03 0.0 0.0
0.04 0.0 0.0
0.05 0.0 0.0
0.06 0.0 0.0
0.07 0.0 0.0
0.08 0.0 0.0
0.09 0.0 0.0
0.1 0.0 0.0
0.11 0.0 0.0
0.12 0.0 0.0
0.13 0.0 0.0
0.14 0.0 0.0
0.15 0.0 0.0
0.16 0.0 0.0
0.17 0.0 0.0
0.18 0.0 0.0
0.19 0.0 0.0
0.2 0.0 0.0
0.21 0.0 0.0
0.22 0.0 0.0
0.23 0.0 0.0
0.24 0.0 0.0
0.25 0.0 0.0
0.26 0.0 0.0
0.27 0.0 0.0
0.28 0.0 0.0
0.29 0.0 0.0
0.3 0.0 0.0
0.31 0.0 0.0
0.32 0.0 0.0
0.33 0.0 0.0
0.34 0.0 0.0
0.35 0.0 0.0
0.36 0.0 0.0
0.37 0.0 0.0
0.38 0.0 0.0
0.39 0.0 0.0
0.4 0.0 0.0
0.41 0.0 0.0
0.42 0.0 0.0
0.43 0.0 0.0
0.44 0.0 0.0
0.45 0.0 0.0
0.46 0.0 0.0
0.47 0.0 0.0
0.48 0.0 0.0
0.49 0.0 0.0
0.5 0.0 0.0
0.51 0.0 0.0
0.52 0.0 0.0
0.53 0.0 0.0
0.54 0.0 0.0
0.55 0.0 0.0
0.56 0.0 0.0
0.57 0.0 0.0
0.58 0.0 0.0
0.59 0.0 0.0
0.6 0.0 0.0
0.61 0.0 0.0
0.62 0.0 0.0
0.63 0.0 0.0
0.64 0.0 0.0
0.65 0.0 0.0
0.66 0.0 0.0
0.67 0.0 0.0
0.68 0.0 0.0
0.69 0.0 0.0
0.7 0.0 0.0
0.71 0.0 0.0
0.72 0.0 0.0
0.73 0.0 0.0
0.74 0.0 0.0
0.75 0.0 0.0
0.76 0.0 0.0
0.77 0.0 0.0
0.78 0.0 0.0
0.79 0.0 0.0
0.8 0.0 0.0
0.81 0.0 0.0
0.82 0.0 0.0
0.83 0.0 0.0
0.84 0.0 0.0
0.85 0.0 0.0
0.86 0.0 0.0
0.87 0.0 0.0
0.88 0.0 0.0
0.89 0.0 0.0
0.9 0.0 0.0
0.91 0.0 0.0
0.92 0.0 0.0
0.93 0.0 0.0
0.94 0.0 0.0
0.95 0.0 0.0
0.96 0.0 0.0
0.97 0.0 0.0
0.98 0.0 0.0
0.99 0.0 0.0
1.0 0.0 0.0
0.0 0.01 0.0
0.01 0.01 0.0
0.02 0.01 0.0
0.03 0.01 0.0
0.04 0.01 0.0
0.05 0.01 0.0
0.06 0.01 0.0
0.07 0.01 0.0
0.08 0.01 0.0
0.09 0.01 0.0
0.1 0.01 0.0
0.11 0.01 0.0
0.12 0.01 0.0
0.13 0.01 0.0
0.14 0.01 0.0
0.15 0.01 0.0
0.16 0.01 0.0
0.17 0.01 0.0
0.18 0.01 0.0
0.19 0.01 0.0
0.2 0.01 0.0
0.21 0.01 0.0
0.22 0.01 0.0
0.23 0.01 0.0
0.24 0.01 0.0
0.25 0.01 0.0
0.26 0.01 0.0
0.27 0.01 0.0
0.28 0.01 0.0
0.29 0.01 0.0
0.3 0.01 0.0
0.31 0.01 0.0
0.32 0.01 0.0
0.33 0.01 0.0
0.34 0.01 0.0
0.35 0.01 0.0
0.36 0.01 0.0
0.37 0.01 0.0
0.38 0.01 0.0
0.39 0.01 0.0
0.4 0.01 0.0
0.41 0.01 0.0
0.42 0.01 0.0
0.43 0.01 0.0
0.44 0.01 0.0
0.45 0.01 0.0
0.46 0.01 0.0
0.47 0.01 0.0
0.48 0.01 0.0
0.49 0.01 0.0
0.5 0.01 0.0
0.51 0.01 0.0
0.52 0.01 0.0
0.53 0.01 0.0
0.54 0.01 0.0
0.55 0.01 0.0
0.56 0.01 0.0
0.57 0.01 0.0
0.58 0.01 0.0
0.59 0.01 0.0
0.6 0.01 0.0
0.61 0.01 0.0
0.62 0.01 0.0
0.63 0.01 0.0
0.64 0.01 0.0
0.65 0.01 0.0
0.66 0.01 0.0
0.67 0.01 0.0
0.68 0.01 0.0
0.69 0.01 0.0
0.7 0.01 0.0
0.71 0.01 0.0
0.72 0.01 0.0
0.73 0.01 0.0
0.74 0.01 0.0
0.75 0.01 0.0
0.76 0.01 0.0
0.77 0.01 0.0
0.78 0.01 0.0
0.79 0.01 0.0
0.8 0.01 0.0
0.81 0.01 0.0
0.82 0.01 0.0
0.83 0.01 0.0
0.84 0.01 0.0
0.85 0.01 0.0
0.86 0.01 0.0
0.87 0.01 0.0
0.88 0.01 0.0
0.89 0.01 0.0
0.9 0.01 0.0
0.91 0.01 0.0
0.92 0.01 0.0
0.93 0.01 0.0
0.94 0.01 0.0
0.95 0.01 0.0
0.96 0.01 0.0
0.97 0.01 0.0
0.98 0.01 0.0
0.99 0.01 0.0
1.0 0.01 0.010000000000000009
0.0 0.02 0.0
0.01 0.02 0.0
0.02 0.02 0.0
0.03 0.02 0.0
0.04 0.02 0.0
0.05 0.02 0.0
0.06 0.02 0.0
0.07 0.02 0.0
0.08 0.02 0.0
0.09 0.02 0.0
0.1 0.02 0.0
0.11 0.02 0.0
0.12 0.02 0.0
0.13 0.02 0.0
0.14 0.02 0.0
0.15 0.02 0.0
0.16 0.02 0.0
0.17 0.02 0.0
0.18 0.02 0.0
0.19 0.02 0.0
0.2 0.02 0.0
0.21 0.02 0.0
0.22 0.02 0.0
0.23 0.02 0.0
0.24 0.02 0.0
0.25 0.02 0.0
0.26 0.02 0.0
0.27 0.02 0.0
0.28 0.02 0.0
0.29 0.02 0.0
0.3 0.02 0.0
0.31 0.02 0.0
0.32 0.02 0.0
0.33 0.02 0.0
0.34 0.02 0.0
0.35 0.02 0.0
0.36 0.02 0.0
0.37 0.02 0.0
0.38 0.02 0.0
0.39 0.02 0.0
0.4 0.02 0.0
0.41 0.02 0.0
0.42 0.02 0.0
0.43 0.02 0.0
0.44 0.02 0.0
0.45 0.02 0.0
0.46 0.02 0.0
0.47 0.02 0.0
0.48 0.02 0.0
0.49 0.02 0.0
0.5 0.02 0.0
0.51 0.02 0.0
0.52 0.02 0.0
0.53 0.02 0.0
0.54 0.02 0.0
0.55 0.02 0.0
0.56 0.02 0.0
0.57 0.02 0.0
0.58 0.02 0.0
0.59 0.02 0.0
0.6 0.02 0.0
0.61 0.02 0.0
0.62 0.02 0.0
0.63 0.02 0.0
0.64 0.02 0.0
0.65 0.02 0.0
0.66 0.02 0.0
0.67 0.02 0.0
0.68 0.02 0.0
0.69 0.02 0.0
0.7 0.02 0.0
0.71 0.02 0.0
0.72 0.02 0.0
0.73 0.02 0.0
0.74 0.02 0.0
0.75 0.02 0.0
0.76 0.02 0.0
0.77 0.02 0.0
0.78 0.02 0.0
0.79 0.02 0.0
0.8 0.02 0.0
0.81 0.02 0.0
0.82 0.02 0.0
0.83 0.02 0.0
0.84 0.02 0.0
0.85 0.02 0.0
0.86 0.02 0.0
0.87 0.02 0.0
0.88 0.02 0.0
0.89 0.02 0.0
0.9 0.02 0.0
0.91 0.02 0.0
0.92 0.02 0.0
0.93 0.02 0.0
0.94 0.02 0.0
0.95 0.02 0.0
0.96 0.02 0.0
0.97 0.02 0.0
0.98 0.02 0.0
0.99 0.02 0.010000000000000009
1.0 0.02 0.020000000000000018
0.0 0.03 0.0
0.01 0.03 0.0
0.02 0.03 0.0
0.03 0.03 0.0
0.04 0.03 0.0
0.05 0.03 0.0
0.06 0.03 0.0
0.07 0.03 0.0
0.08 0.03 0.0
0.09 0.03 0.0
0.1 0.03 0.0
0.11 0.03 0.0
0.12 0.03 0.0
0.13 0.03 0.0
0.14 0.03 0.0
0.15 0.03 0.0
0.16 0.03 0.0
0.17 0.03 0.0
0.18 0.03 0.0
0.19 0.03 0.0
0.2 0.03 0.0
0.21 0.03 0.0
0.22 0.03 0.0
0.23 0.03 0.0
0.24 0.03 0.0
0.25 0.03 0.0
0.26 0.03 0.0
0.27 0.03 0.0
0.28 0.03 0.0
0.29 0.03 0.0
0.3 0.03 0.0
0.31 0.03 0.0
0.32 0.03 0.0
0.33 0.03 0.0
0.34 0.03 0.0
0.35 0.03 0.0
0.36 0.03 0.0
0.37 0.03 0.0
0.38 0.03 0.0
0.39 0.03 0.0
0.4 0.03 0.0
0.41 0.03 0.0
0.42 0.03 0.0
0.43 0.03 0.0
0.44 0.03 0.0
0.45 0.03 0.0
0.46 0.03 0.0
0.47 0.03 0.0
0.48 0.03 0.0
0.49 0.03 0.0
0.5 0.03 0.0
0.51 0.03 0.0
0.52 0.03 0.0
0.53 0.03 0.0
0.54 0.03 0.0
0.55 0.03 0.0
0.56 0.03 0.0
0.57 0.03 0.0
0.58 0.03 0.0
0.59 0.03 0.0
0.6 0.03 0.0
0.61 0.03 0.0
0.62 0.03 0.0
0.63 0.03 0.0
0.64 0.03 0.0
0.65 0.03 0.0
0.66 0.03 0.0
0.67 0.03 0.0
0.68 0.03 0.0
0.69 0.03 0.0
0.7 0.03 0.0
0.71 0.03 0.0
0.72 0.03 0.0
0.73 0.03 0.0
0.74 0.03 0.0
0.75 0.03 0.0
0.76 0.03 0.0
0.77 0.03 0.0
0.78 0.03 0.0
0.79 0.03 0.0
0.8 0.03 0.0
0.81 0.03 0.0
0.82 0.03 0.0
0.83 0.03 0.0
0.84 0.03 0.0
0.85 0.03 0.0
0.86 0.03 0.0
0.87 0.03 0.0
0.88 0.03 0.0
0.89 0.03 0.0
0.9 0.03 0.0
0.91 0.03 0.0
0.92 0.03 0.0
0.93 0.03 0.0
0.94 0.03 0.0
0.95 0.03 0.0
0.96 0.03 0.0
0.97 0.03 0.0
0.98 0.03 0.010000000000000009
0.99 0.03 0.020000000000000018
1.0 0.03 0.030000000000000027
0.0 0.04 0.0
0.01 0.04 0.0
0.02 0.04 0.0
0.03 0.04 0.0
0.04 0.04 0.0
0.05 0.04 0.0
0.06 0.04 0.0
0.07 0.04 0.0
0.08 0.04 0.0
0.09 0.04 0.0
0.1 0.04 0.0
0.11 0.04 0.0
0.12 0.04 0.0
0.13 0.04 0.0
0.14 0.04 0.0
0.15 0.04 0.0
0.16 0.04 0.0
0.17 0.04 0.0
0.18 0.04 0.0
0.19 0.04 0.0
0.2 0.04 0.0
0.21 0.04 0.0
0.22 0.04 0.0
0.23 0.04 0.0
0.24 0.04 0.0
0.25 0.04 0.0
0.26 0.04 0.0
0.27 0.04 0.0
0.28 0.04 0.0
0.29 0.04 0.0
0.3 0.04 0.0
0.31 0.04 0.0
0.32 0.04 0.0
0.33 0.04 0.0
0.34 0.04 0.0
0.35 0.04 0.0
0.36 0.04 0.0
0.37 0.04 0.0
0.38 0.04 0.0
0.39 0.04 0.0
0.4 0.04 0.0
0.41 0.04 0.0
0.42 0.04 0.0
0.43 0.04 0.0
0.44 0.04 0.0
0.45 0.04 0.0
0.46 0.04 0.0
0.47 0.04 0.0
0.48 0.04 0.0
0.49 0.04 0.0
0.5 0.04 0.0
0.51 0.04 0.0
0.52 0.04 0.0
0.53 0.04 0.0
0.54 0.04 0.0
0.55 0.04 0.0
0.56 0.04 0.0
0.57 0.04 0.0
0.58 0.04 0.0
0.59 0.04 0.0
0.6 0.04 0.0
0.61 0.04 0.0
0.62 0.04 0.0
0.63 0.04 0.0
0.64 0.04 0.0
0.65 0.04 0.0
0.66 0.04 0.0
0.67 0.04 0.0
0.68 0.04 0.0
0.69 0.04 0.0
0.7 0.04 0.0
0.71 0.04 0.0
0.72 0.04 0.0
0.73 0.04 0.0
0.74 0.04 0.0
0.75 0.04 0.0
0.76 0.04 0.0
0.77 0.04 0.0
0.78 0.04 0.0
0.79 0.04 0.0
0.8 0.04 0.0
0.81 0.04 0.0
0.82 0.04 0.0
0.83 0.04 0.0
0.84 0.04 0.0
0.85 0.04 0.0
0.86 0.04 0.0
0.87 0.04 0.0
0.88 0.04 0.0
0.89 0.04 0.0
0.9 0.04 0.0
0.91 0.04 0.0
0.92 0.04 0.0
0.93 0.04 0.0
0.94 0.04 0.0
0.95 0.04 0.0
0.96 0.04 0.0
0.97 0.04 0.010000000000000009
0.98 0.04 0.020000000000000018
0.99 0.04 0.030000000000000027
1.0 0.04 0.040000000000000036
0.0 0.05 0.0
0.01 0.05 0.0
0.02 0.05 0.0
0.03 0.05 0.0
0.04 0.05 0.0
0.05 0.05 0.0
0.06 0.05 0.0
0.07 0.05 0.0
0.08 0.05 0.0
0.09 0.05 0.0
0.1 0.05 0.0
0.11 0.05 0.0
0.12 0.05 0.0
0.13 0.05 0.0
0.14 0.05 0.0
0.15 0.05 0.0
0.16 0.05 0.0
0.17 0.05 0.0
0.18 0.05 0.0
0.19 0.05 0.0
0.2 0.05 0.0
0.21 0.05 0.0
0.22 0.05 0.0
0.23 0.05 0.0
0.24 0.05 0.0
0.25 0.05 0.0
0.26 0.05 0.0
0.27 0.05 0.0
0.28 0.05 0.0
0.29 0.05 0.0
0.3 0.05 0.0
0.31 0.05 0.0
0.32 0.05 0.0
0.33 0.05 0.0
0.34 0.05 0.0
0.35 0.05 0.0
0.36 0.05 0.0
0.37 0.05 0.0
0.38 0.05 0.0
0.39 0.05 0.0
0.4 0.05 0.0
0.41 0.05 0.0
0.42 0.05 0.0
0.43 0.05 0.0
0.44 0.05 0.0
0.45 0.05 0.0
0.46 0.05 0.0
0.47 0.05 0.0
0.48 0.05 0.0
0.49 0.05 0.0
0.5 0.05 0.0
0.51 0.05 0.0
0.52 0.05 0.0
0.53 0.05 0.0
0.54 0.05 0.0
0.55 0.05 0.0
0.56 0.05 0.0
0.57 0.05 0.0
0.58 0.05 0.0
0.59 0.05 0.0
0.6 0.05 0.0
0.61 0.05 0.0
0.62 0.05 0.0
0.63 0.05 0.0
0.64 0.05 0.0
0.65 0.05 0.0
0.66 0.05 0.0
0.67 0.05 0.0
0.68 0.05 0.0
0.69 0.05 0.0
0.7 0.05 0.0
0.71 0.05 0.0
0.72 0.05 0.0
0.73 0.05 0.0
0.74 0.05 0.0
0.75 0.05 0.0
0.76 0.05 0.0
0.77 0.05 0.0
0.78 0.05 0.0
0.79 0.05 0.0
0.8 0.05 0.0
0.81 0.05 0.0
0.82 0.05 0.0
0.83 0.05 0.0
0.84 0.05 0.0
0.85 0.05 0.0
0.86 0.05 0.0
0.87 0.05 0.0
0.88 0.05 0.0
0.89 0.05 0.0
0.9 0.05 0.0
0.91 0.05 0.0
0.92 0.05 0.0
0.93 0.05 0.0
0.94 0.05 0.0
0.95 0.05 0.0
0.96 0.05 0.010000000000000009
0.97 0.05 0.020000000000000018
0.98 0.05 0.030000000000000027
0.99 0.05 0.040000000000000036
1.0 0.05 0.050000000000000044
0.0 0.06 0.0
0.01 0.06 0.0
0.02 0.06 0.0
0.03 0.06 0.0
0.04 0.06 0.0
0.05 0.06 0.0
0.06 0.06 0.0
0.07 0.06 0.0
0.08 0.06 0.0
0.09 0.06 0.0
0.1 0.06 0.0
0.11 0.06 0.0
0.12 0.06 0.0
0.13 0.06 0.0
0.14 0.06 0.0
0.15 0.06 0.0
0.16 0.06 0.0
0.17 0.06 0.0
0.18 0.06 0.0
0.19 0.06 0.0
0.2 0.06 0.0
0.21 0.06 0.0
0.22 0.06 0.0
0.23 0.06 0.0
0.24 0.06 0.0
0.25 0.06 0.0
0.26 0.06 0.0
0.27 0.06 0.0
0.28 0.06 0.0
0.29 0.06 0.0
0.3 0.06 0.0
0.31 0.06 0.0
0.32 0.06 0.0
0.33 0.06 0.0
0.34 0.06 0.0
0.35 0.06 0.0
0.36 0.06 0.0
0.37 0.06 0.0
0.38 0.06 0.0
0.39 0.06 0.0
0.4 0.06 0.0
0.41 0.06 0.0
0.42 0.06 0.0
0.43 0.06 0.0
0.44 0.06 0.0
0.45 0.06 0.0
0.46 0.06 0.0
0.47 0.06 0.0
0.48 0.06 0.0
0.49 0.06 0.0
0.5 0.06 0.0
0.51 0.06 0.0
0.52 0.06 0.0
0.53 0.06 0.0
0.54 0.06 0.0
0.55 0.06 0.0
0.56 0.06 0.0
0.57 0.06 0.0
0.58 0.06 0.0
0.59 0.06 0.0
0.6 0.06 0.0
0.61 0.06 0.0
0.62 0.06 0.0
0.63 0.06 0.0
0.64 0.06 0.0
0.65 0.06 0.0
0.66 0.06 0.0
0.67 0.06 0.0
0.68 0.06 0.0
0.69 0.06 0.0
0.7 0.06 0.0
0.71 0.06 0.0
0.72 0.06 0.0
0.73 0.06 0.0
0.74 0.06 0.0
0.75 0.06 0.0
0.76 0.06 0.0
0.77 0.06 0.0
0.78 0.06 0.0
0.79 0.06 0.0
0.8 0.06 0.0
0.81 0.06 0.0
0.82 0.06 0.0
0.83 0.06 0.0
0.84 0.06 0.0
0.85 0.06 0.0
0.86 0.06 0.0
0.87 0.06 0.0
0.88 0.06 0.0
0.89 0.06 0.0
0.9 0.06 0.0
0.91 0.06 0.0
0.92 0.06 0.0
0.93 0.06 0.0
0.94 0.06 0.0
0.95 0.06 0.010000000000000009
0.96 0.06 0.020000000000000018
0.97 0.06 0.030000000000000027
0.98 0.06 0.040000000000000036
0.99 0.06 0.050000000000000044
1.0 0.06 0.06000000000000005
0.0 0.07 0.0
0.01 0.07 0.0
0.02 0.07 0.0
0.03 0.07 0.0
0.04 0.07 0.0
0.05 0.07 0.0
0.06 0.07 0.0
0.07 0.07 0.0
0.08 0.07 0.0
0.09 0.07 0.0
0.1 0.07 0.0
0.11 0.07 0.0
0.12 0.07 0.0
0.13 0.07 0.0
0.14 0.07 0.0
0.15 0.07 0.0
0.16 0.07 0.0
0.17 0.07 0.0
0.18 0.07 0.0
0.19 0.07 0.0
0.2 0.07 0.0
0.21 0.07 0.0
0.22 0.07 0.0
0.23 0.07 0.0
0.24 0.07 0.0
0.25 0.07 0.0
0.26 0.07 0.0
0.27 0.07 0.0
0.28 0.07 0.0
0.29 0.07 0.0
0.3 0.07 0.0
0.31 0.07 0.0
0.32 0.07 0.0
0.33 0.07 0.0
0.34 0.07 0.0
0.35 0.07 0.0
0.36 0.07 0.0
0.37 0.07 0.0
0.38 0.07 0.0
0.39 0.07 0.0
0.4 0.07 0.0
0.41 0.07 0.0
0.42 0.07 0.0
0.43 0.07 0.0
0.44 0.07 0.0
0.45 0.07 0.0
0.46 0.07 0.0
0.47 0.07 0.0
0.48 0.07 0.0
0.49 0.07 0.0
0.5 0.07 0.0
0.51 0.07 0.0
0.52 0.07 0.0
0.53 0.07 0.0
0.54 0.07 0.0
0.55 0.07 0.0
0.56 0.07 0.0
0.57 0.07 0.0
0.58 0.07 0.0
0.59 0.07 0.0
0.6 0.07 0.0
0.61 0.07 0.0
0.62 0.07 0.0
0.63 0.07 0.0
0.64 0.07 0.0
0.65 0.07 0.0
0.66 0.07 0.0
0.67 0.07 0.0
0.68 0.07 0.0
0.69 0.07 0.0
0.7 0.07 0.0
0.71 0.07 0.0
0.72 0.07 0.0
0.73 0.07 0.0
0.74 0.07 0.0
0.75 0.07 0.0
0.76 0.07 0.0
0.77 0.07 0.0
0.78 0.07 0.0
0.79 0.07 0.0
0.8 0.07 0.0
0.81 0.07 0.0
0.82 0.07 0.0
0.83 0.07 0.0
0.84 0.07 0.0
0.85 0.07 0.0
0.86 0.07 0.0
0.87 0.07 0.0
0.88 0.07 0.0
0.89 0.07 0.0
0.9 0.07 0.0
0.91 0.07 0.0
0.92 0.07 0.0
0.93 0.07 0.0
0.94 0.07 0.010000000000000009
0.95 0.07 0.020000000000000018
0.96 0.07 0.030000000000000027
0.97 0.07 0.040000000000000036
0.98 0.07 0.050000000000000044
0.99 0.07 0.06000000000000005
1.0 0.07 0.07000000000000006
0.0 0.08 0.0
0.01 0.08 0.0
0.02 0.08 0.0
0.03 0.08 0.0
0.04 0.08 0.0
0.05 0.08 0.0
0.06 0.08 0.0
0.07 0.08 0.0
0.08 0.08 0.0
0.09 0.08 0.0
0.1 0.08 0.0
0.11 0.08 0.0
0.12 0.08 0.0
0.13 0.08 0.0
0.14 0.08 0.0
0.15 0.08 0.0
0.16 0.08 0.0
0.17 0.08 0.0
0.18 0.08 0.0
0.19 0.08 0.0
0.2 0.08 0.0
0.21 0.08 0.0
0.22 0.08 0.0
0.23 0.08 0.0
0.24 0.08 0.0
0.25 0.08 0.0
0.26 0.08 0.0
0.27 0.08 0.0
0.28 0.08 0.0
0.29 0.08 0.0
0.3 0.08 0.0
0.31 0.08 0.0
0.32 0.08 0.0
0.33 0.08 0.0
0.34 0.08 0.0
0.35 0.08 0.0
0.36 0.08 0.0
0.37 0.08 0.0
0.38 0.08 0.0
0.39 0.08 0.0
0.4 0.08 0.0
0.41 0.08 0.0
0.42 0.08 0.0
0.43 0.08 0.0
0.44 0.08 0.0
0.45 0.08 0.0
0.46 0.08 0.0
0.47 0.08 0.0
0.48 0.08 0.0
0.49 0.08 0.0
0.5 0.08 0.0
0.51 0.08 0.0
0.52 0.08 0.0
0.53 0.08 0.0
0.54 0.08 0.0
0.55 0.08 0.0
0.56 0.08 0.0
0.57 0.08 0.0
0.58 0.08 0.0
0.59 0.08 0.0
0.6 0.08 0.0
0.61 0.08 0.0
0.62 0.08 0.0
0.63 0.08 0.0
0.64 0.08 0.0
0.65 0.08 0.0
0.66 0.08 0.0
0.67 0.08 0.0
0.68 0.08 0.0
0.69 0.08 0.0
0.7 0.08 0.0
0.71 0.08 0.0
0.72 0.08 0.0
0.73 0.08 0.0
0.74 0.08 0.0
0.75 0.08 0.0
0.76 0.08 0.0
0.77 0.08 0.0
0.78 0.08 0.0
0.79 0.08 0.0
0.8 0.08 0.0
0.81 0.08 0.0
0.82 0.08 0.0
0.83 0.08 0.0
0.84 0.08 0.0
0.85 0.08 0.0
0.86 0.08 0.0
0.87 0.08 0.0
0.88 0.08 0.0
0.89 0.08 0.0
0.9 0.08 0.0
0.91 0.08 0.0
0.92 0.08 0.0
0.93 0.08 0.010000000000000009
0.94 0.08 0.020000000000000018
0.95 0.08 0.030000000000000027
0.96 0.08 0.040000000000000036
0.97 0.08 0.050000000000000044
0.98 0.08 0.06000000000000005
0.99 0.08 0.07000000000000006
1.0 0.08 0.08000000000000007
0.0 0.09 0.0
0.01 0.09 0.0
0.02 0.09 0.0
0.03 0.09 0.0
0.04 0.09 0.0
0.05 0.09 0.0
0.06 0.09 0.0
0.07 0.09 0.0
0.08 0.09 0.0
0.09 0.09 0.0
0.1 0.09 0.0
0.11 0.09 0.0
0.12 0.09 0.0
0.13 0.09 0.0
0.14 0.09 0.0
0.15 0.09 0.0
0.16 0.09 0.0
0.17 0.09 0.0
0.18 0.09 0.0
0.19 0.09 0.0
0.2 0.09 0.0
0.21 0.09 0.0
0.22 0.09 0.0
0.23 0.09 0.0
0.24 0.09 0.0
0.25 0.09 0.0
0.26 0.09 0.0
0.27 0.09 0.0
0.28 0.09 0.0
0.29 0.09 0.0
0.3 0.09 0.0
0.31 0.09 0.0
0.32 0.09 0.0
0.33 0.09 0.0
0.34 0.09 0.0
0.35 0.09 0.0
0.36 0.09 0.0
0.37 0.09 0.0
0.38 0.09 0.0
0.39 0.09 0.0
0.4 0.09 0.0
0.41 0.09 0.0
0.42 0.09 0.0
0.43 0.09 0.0
0.44 0.09 0.0
0.45 0.09 0.0
0.46 0.09 0.0
0.47 0.09 0.0
0.48 0.09 0.0
0.49 0.09 0.0
0.5 0.09 0.0
0.51 0.09 0.0
0.52 0.09 0.0
0.53 0.09 0.0
0.54 0.09 0.0
0.55 0.09 0.0
0.56 0.09 0.0
0.57 0.09 0.0
0.58 0.09 0.0
0.59 0.09 0.0
0.6 0.09 0.0
0.61 0.09 0.0
0.62 0.09 0.0
0.63 0.09 0.0
0.64 0.09 0.0
0.65 0.09 0.0
0.66 0.09 0.0
0.67 0.09 0.0
0.68 0.09 0.0
0.69 0.09 0.0
0.7 0.09 0.0
0.71 0.09 0.0
0.72 0.09 0.0
0.73 0.09 0.0
0.74 0.09 0.0
0.75 0.09 0.0
0.76 0.09 0.0
0.77 0.09 0.0
0.78 0.09 0.0
0.79 0.09 0.0
0.8 0.09 0.0
0.81 0.09 0.0
0.82 0.09 0.0
0.83 0.09 0.0
0.84 0.09 0.0
0.85 0.09 0.0
0.86 0.09 0.0
0.87 0.09 0.0
0.88 0.09 0.0
0.89 0.09 0.0
0.9 0.09 0.0
0.91 0.09 0.0
0.92 0.09 0.010000000000000009
0.93 0.09 0.020000000000000018
0.94 0.09 0.030000000000000027
0.95 0.09 0.040000000000000036
0.96 0.09 0.050000000000000044
0.97 0.09 0.06000000000000005
0.98 0.09 0.07000000000000006
0.99 0.09 0.08000000000000007
1.0 0.09 0.09000000000000008
0.0 0.1 0.0
0.01 0.1 0.0
0.02 0.1 0.0
0.03 0.1 0.0
0.04 0.1 0.0
0.05 0.1 0.0
0.06 0.1 0.0
0.07 0.1 0.0
0.08 0.1 0.0
0.09 0.1 0.0
0.1 0.1 0.0
0.11 0.1 0.0
0.12 0.1 0.0
0.13 0.1 0.0
0.14 0.1 0.0
0.15 0.1 0.0
0.16 0.1 0.0
0.17 0.1 0.0
0.18 0.1 0.0
0.19 0.1 0.0
0.2 0.1 0.0
0.21 0.1 0.0
0.22 0.1 0.0
0.23 0.1 0.0
0.24 0.1 0.0
0.25 0.1 0.0
0.26 0.1 0.0
0.27 0.1 0.0
0.28 0.1 0.0
0.29 0.1 0.0
0.3 0.1 0.0
0.31 0.1 0.0
0.32 0.1 0.0
0.33 0.1 0.0
0.34 0.1 0.0
0.35 0.1 0.0
0.36 0.1 0.0
0.37 0.1 0.0
0.38 0.1 0.0
0.39 0.1 0.0
0.4 0.1 0.0
0.41 0.1 0.0
0.42 0.1 0.0
0.43 0.1 0.0
0.44 0.1 0.0
0.45 0.1 0.0
0.46 0.1 0.0
0.47 0.1 0.0
0.48 0.1 0.0
0.49 0.1 0.0
0.5 0.1 0.0
0.51 0.1 0.0
0.52 0.1 0.0
0.53 0.1 0.0
0.54 0.1 0.0
0.55 0.1 0.0
0.56 0.1 0.0
0.57 0.1 0.0
0.58 0.1 0.0
0.59 0.1 0.0
0.6 0.1 0.0
0.61 0.1 0.0
0.62 0.1 0.0
0.63 0.1 0.0
0.64 0.1 0.0
0.65 0.1 0.0
0.66 0.1 0.0
0.67 0.1 0.0
0.68 0.1 0.0
0.69 0.1 0.0
0.7 0.1 0.0
0.71 0.1 0.0
0.72 0.1 0.0
0.73 0.1 0.0
0.74 0.1 0.0
0.75 0.1 0.0
0.76 0.1 0.0
0.77 0.1 0.0
0.78 0.1 0.0
0.79 0.1 0.0
0.8 0.1 0.0
0.81 0.1 0.0
0.82 0.1 0.0
0.83 0.1 0.0
0.84 0.1 0.0
0.85 0.1 0.0
0.86 0.1 0.0
0.87 0.1 0.0
0.88 0.1 0.0
0.89 0.1 0.0
0.9 0.1 0.0
0.91 0.1 0.010000000000000009
0.92 0.1 0.020000000000000018
0.93 0.1 0.030000000000000027
0.94 0.1 0.040000000000000036
0.95 0.1 0.050000000000000044
0.96 0.1 0.06000000000000005
0.97 0.1 0.07000000000000006
0.98 0.1 0.08000000000000007
0.99 0.1 0.09000000000000008
1.0 0.1 0.10000000000000009
0.0 0.11 0.0
0.01 0.11 0.0
0.02 0.11 0.0
0.03 0.11 0.0
0.04 0.11 0.0
0.05 0.11 0.0
0.06 0.11 0.0
0.07 0.11 0.0
0.08 0.11 0.0
0.09 0.11 0.0
0.1 0.11 0.0
0.11 0.11 0.0
0.12 0.11 0.0
0.13 0.11 0.0
0.14 0.11 0.0
0.15 0.11 0.0
0.16 0.11 0.0
0.17 0.11 0.0
0.18 0.11 0.0
0.19 0.11 0.0
0.2 0.11 0.0
0.21 0.11 0.0
0.22 0.11 0.0
0.23 0.11 0.0
0.24 0.11 0.0
0.25 0.11 0.0
0.26 0.11 0.0
0.27 0.11 0.0
0.28 0.11 0.0
0.29 0.11 0.0
0.3 0.11 0.0
0.31 0.11 0.0
0.32 0.11 0.0
0.33 0.11 0.0
0.34 0.11 0.0
0.35 0.11 0.0
0.36 0.11 0.0
0.37 0.11 0.0
0.38 0.11 0.0
0.39 0.11 0.0
0.4 0.11 0.0
0.41 0.11 0.0
0.42 0.11 0.0
0.43 0.11 0.0
0.44 0.11 0.0
0.45 0.11 0.0
0.46 0.11 0.0
0.47 0.11 0.0
0.48 0.11 0.0
0.49 0.11 0.0
0.5 0.11 0.0
0.51 0.11 0.0
0.52 0.11 0.0
0.53 0.11 0.0
0.54 0.11 0.0
0.55 0.11 0.0
0.56 0.11 0.0
0.57 0.11 0.0
0.58 0.11 0.0
0.59 0.11 0.0
0.6 0.11 0.0
0.61 0.11 0.0
0.62 0.11 0.0
0.63 0.11 0.0
0.64 0.11 0.0
0.65 0.11 0.0
0.66 0.11 0.0
0.67 0.11 0.0
0.68 0.11 0.0
0.69 0.11 0.0
0.7 0.11 0.0
0.71 0.11 0.0
0.72 0.11 0.0
0.73 0.11 0.0
0.74 0.11 0.0
0.75 0.11 0.0
0.76 0.11 0.0
0.77 0.11 0.0
0.78 0.11 0.0
0.79 0.11 0.0
0.8 0.11 0.0
0.81 0.11 0.0
0.82 0.11 0.0
0.83 0.11 0.0
0.84 0.11 0.0
0.85 0.11 0.0
0.86 0.11 0.0
0.87 0.11 0.0
0.88 0.11 0.0
0.89 0.11 0.0
0.9 0.11 0.010000000000000009
0.91 0.11 0.020000000000000018
0.92 0.11 0.030000000000000027
0.93 0.11 0.040000000000000036
0.94 0.11 0.050000000000000044
0.95 0.11 0.06000000000000005
0.96 0.11 0.07000000000000006
0.97 0.11 0.08000000000000007
0.98 0.11 0.09000000000000008
0.99 0.11 0.10000000000000009
1.0 0.11 0.1100000000000001
0.0 0.12 0.0
0.01 0.12 0.0
0.02 0.12 0.0
0.03 0.12 0.0
0.04 0.12 0.0
0.05 0.12 0.0
0.06 0.12 0.0
0.07 0.12 0.0
0.08 0.12 0.0
0.09 0.12 0.0
0.1 0.12 0.0
0.11 0.12 0.0
0.12 0.12 0.0
0.13 0.12 0.0
0.14 0.12 0.0
0.15 0.12 0.0
0.16 0.12 0.0
0.17 0.12 0.0
0.18 0.12 0.0
0.19 0.12 0.0
0.2 0.12 0.0
0.21 0.12 0.0
0.22 0.12 0.0
0.23 0.12 0.0
0.24 0.12 0.0
0.25 0.12 0.0
0.26 0.12 0.0
0.27 0.12 0.0
0.28 0.12 0.0
0.29 0.12 0.0
0.3 0.12 0.0
0.31 0.12 0.0
0.32 0.12 0.0
0.33 0.12 0.0
0.34 0.12 0.0
0.35 0.12 0.0
0.36 0.12 0.0
0.37 0.12 0.0
0.38 0.12 0.0
0.39 0.12 0.0
0.4 0.12 0.0
0.41 0.12 0.0
0.42 0.12 0.0
0.43 0.12 0.0
0.44 0.12 0.0
0.45 0.12 0.0
0.46 0.12 0.0
0.47 0.12 0.0
0.48 0.12 0.0
0.49 0.12 0.0
0.5 0.12 0.0
0.51 0.12 0.0
0.52 0.12 0.0
0.53 0.12 0.0
0.54 0.12 0.0
0.55 0.12 0.0
0.56 0.12 0.0
0.57 0.12 0.0
0.58 0.12 0.0
0.59 0.12 0.0
0.6 0.12 0.0
0.61 0.12 0.0
0.62 0.12 0.0
0.63 0.12 0.0
0.64 0.12 0.0
0.65 0.12 0.0
0.66 0.12 0.0
0.67 0.12 0.0
0.68 0.12 0.0
0.69 0.12 0.0
0.7 0.12 0.0
0.71 0.12 0.0
0.72 0.12 0.0
0.73 0.12 0.0
0.74 0.12 0.0
0.75 0.12 0.0
0.76 0.12 0.0
0.77 0.12 0.0
0.78 0.12 0.0
0.79 0.12 0.0
0.8 0.12 0.0
0.81 0.12 0.0
0.82 0.12 0.0
0.83 0.12 0.0
0.84 0.12 0.0
0.85 0.12 0.0
0.86 0.12 0.0
0.87 0.12 0.0
0.88 0.12 0.0
0.89 0.12 0.010000000000000009
0.9 0.12 0.020000000000000018
0.91 0.12 0.030000000000000027
0.92 0.12 0.040000000000000036
0.93 0.12 0.050000000000000044
0.94 0.12 0.06000000000000005
0.95 0.12 0.06999999999999984
0.96 0.12 0.08000000000000007
0.97 0.12 0.08999999999999986
0.98 0.12 0.10000000000000009
0.99 0.12 0.10999999999999988
1.0 0.12 0.1200000000000001
0.0 0.13 0.0
0.01 0.13 0.0
0.02 0.13 0.0
0.03 0.13 0.0
0.04 0.13 0.0
0.05 0.13 0.0
0.06 0.13 0.0
0.07 0.13 0.0
0.08 0.13 0.0
0.09 0.13 0.0
0.1 0.13 0.0
0.11 0.13 0.0
0.12 0.13 0.0
0.13 0.13 0.0
0.14 0.13 0.0
0.15 0.13 0.0
0.16 0.13 0.0
0.17 0.13 0.0
0.18 0.13 0.0
0.19 0.13 0.0
0.2 0.13 0.0
0.21 0.13 0.0
0.22 0.13 0.0
0.23 0.13 0.0
0.24 0.13 0.0
0.25 0.13 0.0
0.26 0.13 0.0
0.27 0.13 0.0
0.28 0.13 0.0
0.29 0.13 0.0
0.3 0.13 0.0
0.31 0.13 0.0
0.32 0.13 0.0
0.33 0.13 0.0
0.34 0.13 0.0
0.35 0.13 0.0
0.36 0.13 0.0
0.37 0.13 0.0
0.38 0.13 0.0
0.39 0.13 0.0
0.4 0.13 0.0
0.41 0.13 0.0
0.42 0.13 0.0
0.43 0.13 0.0
0.44 0.13 0.0
0.45 0.13 0.0
0.46 0.13 0.0
0.47 0.13 0.0
0.48 0.13 0.0
0.49 0.13 0.0
0.5 0.13 0.0
0.51 0.13 0.0
0.52 0.13 0.0
0.53 0.13 0.0
0.54 0.13 0.0
0.55 0.13 0.0
0.56 0.13 0.0
0.57 0.13 0.0
0.58 0.13 0.0
0.59 0.13 0.0
0.6 0.13 0.0
0.61 0.13 0.0
0.62 0.13 0.0
0.63 0.13 0.0
0.64 0.13 0.0
0.65 0.13 0.0
0.66 0.13 0.0
0.67 0.13 0.0
0.68 0.13 0.0
0.69 0.13 0.0
0.7 0.13 0.0
0.71 0.13 0.0
0.72 0.13 0.0
0.73 0.13 0.0
0.74 0.13 0.0
0.75 0.13 0.0
0.76 0.13 0.0
0.77 0.13 0.0
0.78 0.13 0.0
0.79 0.13 0.0
0.8 0.13 0.0
0.81 0.13 0.0
0.82 0.13 0.0
0.83 0.13 0.0
0.84 0.13 0.0
0.85 0.13 0.0
0.86 0.13 0.0
0.87 0.13 0.0
0.88 0.13 0.010000000000000009
0.89 0.13 0.020000000000000018
0.9 0.13 0.030000000000000027
0.91 0.13 0.040000000000000036
0.92 0.13 0.050000000000000044
0.93 0.13 0.06000000000000005
0.94 0.13 0.06999999999999984
0.95 0.13 0.08000000000000007
0.96 0.13 0.08999999999999986
0.97 0.13 0.10000000000000009
0.98 0.13 0.10999999999999988
0.99 0.13 0.1200000000000001
1.0 0.13 0.1299999999999999
0.0 0.14 0.0
0.01 0.14 0.0
0.02 0.14 0.0
0.03 0.14 0.0
0.04 0.14 0.0
0.05 0.14 0.0
0.06 0.14 0.0
0.07 0.14 0.0
0.08 0.14 0.0
0.09 0.14 0.0
0.1 0.14 0.0
0.11 0.14 0.0
0.12 0.14 0.0
0.13 0.14 0.0
0.14 0.14 0.0
0.15 0.14 0.0
0.16 0.14 0.0
0.17 0.14 0.0
0.18 0.14 0.0
0.19 0.14 0.0
0.2 0.14 0.0
0.21 0.14 0.0
0.22 0.14 0.0
0.23 0.14 0.0
0.24 0.14 0.0
0.25 0.14 0.0
0.26 0.14 0.0
0.27 0.14 0.0
0.28 0.14 0.0
0.29 0.14 0.0
0.3 0.14 0.0
0.31 0.14 0.0
0.32 0.14 0.0
0.33 0.14 0.0
0.34 0.14 0.0
0.35 0.14 0.0
0.36 0.14 0.0
0.37 0.14 0.0
0.38 0.14 0.0
0.39 0.14 0.0
0.4 0.14 0.0
0.41 0.14 0.0
0.42 0.14 0.0
0.43 0.14 0.0
0.44 0.14 0.0
0.45 0.14 0.0
0.46 0.14 0.0
0.47 0.14 0.0
0.48 0.14 0.0
0.49 0.14 0.0
0.5 0.14 0.0
0.51 0.14 0.0
0.52 0.14 0.0
0.53 0.14 0.0
0.54 0.14 0.0
0.55 0.14 0.0
0.56 0.14 0.0
0.57 0.14 0.0
0.58 0.14 0.0
0.59 0.14 0.0
0.6 0.14 0.0
0.61 0.14 0.0
0.62 0.14 0.0
0.63 0.14 0.0
0.64 0.14 0.0
0.65 0.14 0.0
0.66 0.14 0.0
0.67 0.14 0.0
0.68 0.14 0.0
0.69 0.14 0.0
0.7 0.14 0.0
0.71 0.14 0.0
0.72 0.14 0.0
0.73 0.14 0.0
0.74 0.14 0.0
0.75 0.14 0.0
0.76 0.14 0.0
0.77 0.14 0.0
0.78 0.14 0.0
0.79 0.14 0.0
0.8 0.14 0.0
0.81 0.14 0.0
0.82 0.14 0.0
0.83 0.14 0.0
0.84 0.14 0.0
0.85 0.14 0.0
0.86 0.14 0.0
0.87 0.14 0.010000000000000009
0.88 0.14 0.020000000000000018
0.89 0.14 0.030000000000000027
0.9 0.14 0.040000000000000036
0.91 0.14 0.050000000000000044
0.92 0.14 0.06000000000000005
0.93 0.14 0.07000000000000006
0.94 0.14 0.08000000000000007
0.95 0.14 0.08999999999999986
0.96 0.14 0.10000000000000009
0.97 0.14 0.10999999999999988
0.98 0.14 0.1200000000000001
0.99 0.14 0.1299999999999999
1.0 0.14 0.14000000000000012
0.0 0.15 0.0
0.01 0.15 0.0
0.02 0.15 0.0
0.03 0.15 0.0
0.04 0.15 0.0
0.05 0.15 0.0
0.06 0.15 0.0
0.07 0.15 0.0
0.08 0.15 0.0
0.09 0.15 0.0
0.1 0.15 0.0
0.11 0.15 0.0
0.12 0.15 0.0
0.13 0.15 0.0
0.14 0.15 0.0
0.15 0.15 0.0
0.16 0.15 0.0
0.17 0.15 0.0
0.18 0.15 0.0
0.19 0.15 0.0
0.2 0.15 0.0
0.21 0.15 0.0
0.22 0.15 0.0
0.23 0.15 0.0
0.24 0.15 0.0
0.25 0.15 0.0
0.26 0.15 0.0
0.27 0.15 0.0
0.28 0.15 0.0
0.29 0.15 0.0
0.3 0.15 0.0
0.31 0.15 0.0
0.32 0.15 0.0
0.33 0.15 0.0
0.34 0.15 0.0
0.35 0.15 0.0
0.36 0.15 0.0
0.37 0.15 0.0
0.38 0.15 0.0
0.39 0.15 0.0
0.4 0.15 0.0
0.41 0.15 0.0
0.42 0.15 0.0
0.43 0.15 0.0
0.44 0.15 0.0
0.45 0.15 0.0
0.46 0.15 0.0
0.47 0.15 0.0
0.48 0.15 0.0
0.49 0.15 0.0
0.5 0.15 0.0
0.51 0.15 0.0
0.52 0.15 0.0
0.53 0.15 0.0
0.54 0.15 0.0
0.55 0.15 0.0
0.56 0.15 0.0
0.57 0.15 0.0
0.58 0.15 0.0
0.59 0.15 0.0
0.6 0.15 0.0
0.61 0.15 0.0
0.62 0.15 0.0
0.63 0.15 0.0
0.64 0.15 0.0
0.65 0.15 0.0
0.66 0.15 0.0
0.67 0.15 0.0
0.68 0.15 0.0
0.69 0.15 0.0
0.7 0.15 0.0
0.71 0.15 0.0
0.72 0.15 0.0
0.73 0.15 0.0
0.74 0.15 0.0
0.75 0.15 0.0
0.76 0.15 0.0
0.77 0.15 0.0
0.78 0.15 0.0
0.79 0.15 0.0
0.8 0.15 0.0
0.81 0.15 0.0
0.82 0.15 0.0
0.83 0.15 0.0
0.84 0.15 0.0
0.85 0.15 0.0
0.86 0.15 0.010000000000000009
0.87 0.15 0.020000000000000018
0.88 0.15 0.030000000000000027
0.89 0.15 0.040000000000000036
0.9 0.15 0.050000000000000044
0.91 0.15 0.06000000000000005
0.92 0.15 0.07000000000000006
0.93 0.15 0.08000000000000007
0.94 0.15 0.08999999999999986
0.95 0.15 0.09999999999999987
0.96 0.15 0.10999999999999988
0.97 0.15 0.11999999999999988
0.98 0.15 0.1299999999999999
0.99 0.15 0.1399999999999999
1.0 0.15 0.1499999999999999
0.0 0.16 0.0
0.01 0.16 0.0
0.02 0.16 0.0
0.03 0.16 0.0
0.04 0.16 0.0
0.05 0.16 0.0
0.06 0.16 0.0
0.07 0.16 0.0
0.08 0.16 0.0
0.09 0.16 0.0
0.1 0.16 0.0
0.11 0.16 0.0
0.12 0.16 0.0
0.13 0.16 0.0
0.14 0.16 0.0
0.15 0.16 0.0
0.16 0.16 0.0
0.17 0.16 0.0
0.18 0.16 0.0
0.19 0.16 0.0
0.2 0.16 0.0
0.21 0.16 0.0
0.22 0.16 0.0
0.23 0.16 0.0
0.24 0.16 0.0
0.25 0.16 0.0
0.26 0.16 0.0
0.27 0.16 0.0
0.28 0.16 0.0
0.29 0.16 0.0
0.3 0.16 0.0
0.31 0.16 0.0
0.32 0.16 0.0
0.33 0.16 0.0
0.34 0.16 0.0
0.35 0.16 0.0
0.36 0.16 0.0
0.37 0.16 0.0
0.38 0.16 0.0
0.39 0.16 0.0
0.4 0.16 0.0
0.41 0.16 0.0
0.42 0.16 0.0
0.43 0.16 0.0
0.44 0.16 0.0
0.45 0.16 0.0
0.46 0.16 0.0
0.47 0.16 0.0
0.48 0.16 0.0
0.49 0.16 0.0
0.5 0.16 0.0
0.51 0.16 0.0
0.52 0.16 0.0
0.53 0.16 0.0
0.54 0.16 0.0
0.55 0.16 0.0
0.56 0.16 0.0
0.57 0.16 0.0
0.58 0.16 0.0
0.59 0.16 0.0
0.6 0.16 0.0
0.61 0.16 0.0
0.62 0.16 0.0
0.63 0.16 0.0
0.64 0.16 0.0
0.65 0.16 0.0
0.66 0.16 0.0
0.67 0.16 0.0
0.68 0.16 0.0
0.69 0.16 0.0
0.7 0.16 0.0
0.71 0.16 0.0
0.72 0.16 0.0
0.73 0.16 0.0
0.74 0.16 0.0
0.75 0.16 0.0
0.76 0.16 0.0
0.77 0.16 0.0
0.78 0.16 0.0
0.79 0.16 0.0
0.8 0.16 0.0
0.81 0.16 0.0
0.82 0.16 0.0
0.83 0.16 0.0
0.84 0.16 0.0
0.85 0.16 0.010000000000000009
0.86 0.16 0.020000000000000018
0.87 0.16 0.030000000000000027
0.88 0.16 0.040000000000000036
0.89 0.16 0.050000000000000044
0.9 0.16 0.06000000000000005
0.91 0.16 0.07000000000000006
0.92 0.16 0.08000000000000007
0.93 0.16 0.09000000000000008
0.94 0.16 0.09999999999999987
0.95 0.16 0.10999999999999988
0.96 0.16 0.11999999999999988
0.97 0.16 0.1299999999999999
0.98 0.16 0.1399999999999999
0.99 0.16 0.1499999999999999
1.0 0.16 0.15999999999999992
0.0 0.17 0.0
0.01 0.17 0.0
0.02 0.17 0.0
0.03 0.17 0.0
0.04 0.17 0.0
0.05 0.17 0.0
0.06 0.17 0.0
0.07 0.17 0.0
0.08 0.17 0.0
0.09 0.17 0.0
0.1 0.17 0.0
0.11 0.17 0.0
0.12 0.17 0.0
0.13 0.17 0.0
0.14 0.17 0.0
0.15 0.17 0.0
0.16 0.17 0.0
0.17 0.17 0.0
0.18 0.17 0.0
0.19 0.17 0.0
0.2 0.17 0.0
0.21 0.17 0.0
0.22 0.17 0.0
0.23 0.17 0.0
0.24 0.17 0.0
0.25 0.17 0.0
0.26 0.17 0.0
0.27 0.17 0.0
0.28 0.17 0.0
0.29 0.17 0.0
0.3 0.17 0.0
0.31 0.17 0.0
0.32 0.17 0.0
0.33 0.17 0.0
0.34 0.17 0.0
0.35 0.17 0.0
0.36 0.17 0.0
0.37 0.17 0.0
0.38 0.17 0.0
0.39 0.17 0.0
0.4 0.17 0.0
0.41 0.17 0.0
0.42 0.17 0.0
0.43 0.17 0.0
0.44 0.17 0.0
0.45 0.17 0.0
0.46 0.17 0.0
0.47 0.17 0.0
0.48 0.17 0.0
0.49 0.17 0.0
0.5 0.17 0.0
0.51 0.17 0.0
0.52 0.17 0.0
0.53 0.17 0.0
0.54 0.17 0.0
0.55 0.17 0.0
0.56 0.17 0.0
0.57 0.17 0.0
0.58 0.17 0.0
0.59 0.17 0.0
0.6 0.17 0.0
0.61 0.17 0.0
0.62 0.17 0.0
0.63 0.17 0.0
0.64 0.17 0.0
0.65 0.17 0.0
0.66 0.17 0.0
0.67 0.17 0.0
0.68 0.17 0.0
0.69 0.17 0.0
0.7 0.17 0.0
0.71 0.17 0.0
0.72 0.17 0.0
0.73 0.17 0.0
0.74 0.17 0.0
0.75 0.17 0.0
0.76 0.17 0.0
0.77 0.17 0.0
0.78 0.17 0.0
0.79 0.17 0.0
0.8 0.17 0.0
0.81 0.17 0.0
0.82 0.17 0.0
0.83 0.17 0.0
0.84 0.17 0.010000000000000009
0.85 0.17 0.020000000000000018
0.86 0.17 0.030000000000000027
0.87 0.17 0.040000000000000036
0.88 0.17 0.050000000000000044
0.89 0.17 0.06000000000000005
0.9 0.17 0.07000000000000006
0.91 0.17 0.08000000000000007
0.92 0.17 0.09000000000000008
0.93 0.17 0.10000000000000009
0.94 0.17 0.10999999999999988
0.95 0.17 0.11999999999999988
0.96 0.17 0.1299999999999999
0.97 0.17 0.1399999999999999
0.98 0.17 0.1499999999999999
0.99 0.17 0.15999999999999992
1.0 0.17 0.16999999999999993
0.0 0.18 0.0
0.01 0.18 0.0
0.02 0.18 0.0
0.03 0.18 0.0
0.04 0.18 0.0
0.05 0.18 0.0
0.06 0.18 0.0
0.07 0.18 0.0
0.08 0.18 0.0
0.09 0.18 0.0
0.1 0.18 0.0
0.11 0.18 0.0
0.12 0.18 0.0
0.13 0.18 0.0
0.14 0.18 0.0
0.15 0.18 0.0
0.16 0.18 0.0
0.17 0.18 0.0
0.18 0.18 0.0
0.19 0.18 0.0
0.2 0.18 0.0
0.21 0.18 0.0
0.22 0.18 0.0
0.23 0.18 0.0
0.24 0.18 0.0
0.25 0.18 0.0
0.26 0.18 0.0
0.27 0.18 0.0
0.28 0.18 0.0
0.29 0.18 0.0
0.3 0.18 0.0
0.31 0.18 0.0
0.32 0.18 0.0
0.33 0.18 0.0
0.34 0.18 0.0
0.35 0.18 0.0
0.36 0.18 0.0
0.37 0.18 0.0
0.38 0.18 0.0
0.39 0.18 0.0
0.4 0.18 0.0
0.41 0.18 0.0
0.42 0.18 0.0
0.43 0.18 0.0
0.44 0.18 0.0
0.45 0.18 0.0
0.46 0.18 0.0
0.47 0.18 0.0
0.48 0.18 0.0
0.49 0.18 0.0
0.5 0.18 0.0
0.51 0.18 0.0
0.52 0.18 0.0
0.53 0.18 0.0
0.54 0.18 0.0
0.55 0.18 0.0
0.56 0.18 0.0
0.57 0.18 0.0
0.58 0.18 0.0
0.59 0.18 0.0
0.6 0.18 0.0
0.61 0.18 0.0
0.62 0.18 0.0
0.63 0.18 0.0
0.64 0.18 0.0
0.65 0.18 0.0
0.66 0.18 0.0
0.67 0.18 0.0
0.68 0.18 0.0
0.69 0.18 0.0
0.7 0.18 0.0
0.71 0.18 0.0
0.72 0.18 0.0
0.73 0.18 0.0
0.74 0.18 0.0
0.75 0.18 0.0
0.76 0.18 0.0
0.77 0.18 0.0
0.78 0.18 0.0
0.79 0.18 0.0
0.8 0.18 0.0
0.81 0.18 0.0
0.82 0.18 0.0
0.83 0.18 0.010000000000000009
0.84 0.18 0.020000000000000018
0.85 0.18 0.030000000000000027
0.86 0.18 0.040000000000000036
0.87 0.18 0.050000000000000044
0.88 0.18 0.06000000000000005
0.89 0.18 0.07000000000000006
0.9 0.18 0.08000000000000007
0.91 0.18 0.09000000000000008
0.92 0.18 0.10000000000000009
0.93 0.18 0.1100000000000001
0.94 0.18 0.11999999999999988
0.95 0.18 0.1299999999999999
0.96 0.18 0.1399999999999999
0.97 0.18 0.1499999999999999
0.98 0.18 0.15999999999999992
0.99 0.18 0.16999999999999993
1.0 0.18 0.17999999999999994
0.0 0.19 0.0
0.01 0.19 0.0
0.02 0.19 0.0
0.03 0.19 0.0
0.04 0.19 0.0
0.05 0.19 0.0
0.06 0.19 0.0
0.07 0.19 0.0
0.08 0.19 0.0
0.09 0.19 0.0
0.1 0.19 0.0
0.11 0.19 0.0
0.12 0.19 0.0
0.13 0.19 0.0
0.14 0.19 0.0
0.15 0.19 0.0
0.16 0.19 0.0
0.17 0.19 0.0
0.18 0.19 0.0
0.19 0.19 0.0
0.2 0.19 0.0
0.21 0.19 0.0
0.22 0.19 0.0
0.23 0.19 0.0
0.24 0.19 0.0
0.25 0.19 0.0
0.26 0.19 0.0
0.27 0.19 0.0
0.28 0.19 0.0
0.29 0.19 0.0
0.3 0.19 0.0
0.31 0.19 0.0
0.32 0.19 0.0
0.33 0.19 0.0
0.34 0.19 0.0
0.35 0.19 0.0
0.36 0.19 0.0
0.37 0.19 0.0
0.38 0.19 0.0
0.39 0.19 0.0
0.4 0.19 0.0
0.41 0.19 0.0
0.42 0.19 0.0
0.43 0.19 0.0
0.44 0.19 0.0
0.45 0.19 0.0
0.46 0.19 0.0
0.47 0.19 0.0
0.48 0.19 0.0
0.49 0.19 0.0
0.5 0.19 0.0
0.51 0.19 0.0
0.52 0.19 0.0
0.53 0.19 0.0
0.54 0.19 0.0
0.55 0.19 0.0
0.56 0.19 0.0
0.57 0.19 0.0
0.58 0.19 0.0
0.59 0.19 0.0
0.6 0.19 0.0
0.61 0.19 0.0
0.62 0.19 0.0
0.63 0.19 0.0
0.64 0.19 0.0
0.65 0.19 0.0
0.66 0.19 0.0
0.67 0.19 0.0
0.68 0.19 0.0
0.69 0.19 0.0
0.7 0.19 0.0
0.71 0.19 0.0
0.72 0.19 0.0
0.73 0.19 0.0
0.74 0.19 0.0
0.75 0.19 0.0
0.76 0.19 0.0
0.77 0.19 0.0
0.78 0.19 0.0
0.79 0.19 0.0
0.8 0.19 0.0
0.81 0.19 0.0
0.82 0.19 0.010000000000000009
0.83 0.19 0.020000000000000018
0.84 0.19 0.030000000000000027
0.85 0.19 0.040000000000000036
0.86 0.19 0.050000000000000044
0.87 0.19 0.06000000000000005
0.88 0.19 0.07000000000000006
0.89 0.19 0.08000000000000007
0.9 0.19 0.09000000000000008
0.91 0.19 0.10000000000000009
0.92 0.19 0.1100000000000001
0.93 0.19 0.1200000000000001
0.94 0.19 0.1299999999999999
0.95 0.19 0.1399999999999999
0.96 0.19 0.1499999999999999
0.97 0.19 0.15999999999999992
0.98 0.19 0.16999999999999993
0.99 0.19 0.17999999999999994
1.0 0.19 0.18999999999999995
0.0 0.2 0.0
0.01 0.2 0.0
0.02 0.2 0.0
0.03 0.2 0.0
0.04 0.2 0.0
0.05 0.2 0.0
0.06 0.2 0.0
0.07 0.2 0.0
0.08 0.2 0.0
0.09 0.2 0.0
0.1 0.2 0.0
0.11 0.2 0.0
0.12 0.2 0.0
0.13 0.2 0.0
0.14 0.2 0.0
0.15 0.2 0.0
0.16 0.2 0.0
0.17 0.2 0.0
0.18 0.2 0.0
0.19 0.2 0.0
0.2 0.2 0.0
0.21 0.2 0.0
0.22 0.2 0.0
0.23 0.2 0.0
0.24 0.2 0.0
0.25 0.2 0.0
0.26 0.2 0.0
0.27 0.2 0.0
0.28 0.2 0.0
0.29 0.2 0.0
0.3 0.2 0.0
0.31 0.2 0.0
0.32 0.2 0.0
0.33 0.2 0.0
0.34 0.2 0.0
0.35 0.2 0.0
0.36 0.2 0.0
0.37 0.2 0.0
0.38 0.2 0.0
0.39 0.2 0.0
0.4 0.2 0.0
0.41 0.2 0.0
0.42 0.2 0.0
0.43 0.2 0.0
0.44 0.2 0.0
0.45 0.2 0.0
0.46 0.2 0.0
0.47 0.2 0.0
0.48 0.2 0.0
0.49 0.2 0.0
0.5 0.2 0.0
0.51 0.2 0.0
0.52 0.2 0.0
0.53 0.2 0.0
0.54 0.2 0.0
0.55 0.2 0.0
0.56 0.2 0.0
0.57 0.2 0.0
0.58 0.2 0.0
0.59 0.2 0.0
0.6 0.2 0.0
0.61 0.2 0.0
0.62 0.2 0.0
0.63 0.2 0.0
0.64 0.2 0.0
0.65 0.2 0.0
0.66 0.2 0.0
0.67 0.2 0.0
0.68 0.2 0.0
0.69 0.2 0.0
0.7 0.2 0.0
0.71 0.2 0.0
0.72 0.2 0.0
0.73 0.2 0.0
0.74 0.2 0.0
0.75 0.2 0.0
0.76 0.2 0.0
0.77 0.2 0.0
0.78 0.2 0.0
0.79 0.2 0.0
0.8 0.2 0.0
0.81 0.2 0.010000000000000009
0.82 0.2 0.020000000000000018
0.83 0.2 0.030000000000000027
0.84 0.2 0.040000000000000036
0.85 0.2 0.050000000000000044
0.86 0.2 0.06000000000000005
0.87 0.2 0.07000000000000006
0.88 0.2 0.08000000000000007
0.89 0.2 0.09000000000000008
0.9 0.2 0.10000000000000009
0.91 0.2 0.1100000000000001
0.92 0.2 0.1200000000000001
0.93 0.2 0.13000000000000012
0.94 0.2 0.1399999999999999
0.95 0.2 0.1499999999999999
0.96 0.2 0.15999999999999992
0.97 0.2 0.16999999999999993
0.98 0.2 0.17999999999999994
0.99 0.2 0.18999999999999995
1.0 0.2 0.19999999999999996
0.0 0.21 0.0
0.01 0.21 0.0
0.02 0.21 0.0
0.03 0.21 0.0
0.04 0.21 0.0
0.05 0.21 0.0
0.06 0.21 0.0
0.07 0.21 0.0
0.08 0.21 0.0
0.09 0.21 0.0
0.1 0.21 0.0
0.11 0.21 0.0
0.12 0.21 0.0
0.13 0.21 0.0
0.14 0.21 0.0
0.15 0.21 0.0
0.16 0.21 0.0
0.17 0.21 0.0
0.18 0.21 0.0
0.19 0.21 0.0
0.2 0.21 0.0
0.21 0.21 0.0
0.22 0.21 0.0
0.23 0.21 0.0
0.24 0.21 0.0
0.25 0.21 0.0
0.26 0.21 0.0
0.27 0.21 0.0
0.28 0.21 0.0
0.29 0.21 0.0
0.3 0.21 0.0
0.31 0.21 0.0
0.32 0.21 0.0
0.33 0.21 0.0
0.34 0.21 0.0
0.35 0.21 0.0
0.36 0.21 0.0
0.37 0.21 0.0
0.38 0.21 0.0
0.39 0.21 0.0
0.4 0.21 0.0
0.41 0.21 0.0
0.42 0.21 0.0
0.43 0.21 0.0
0.44 0.21 0.0
0.45 0.21 0.0
0.46 0.21 0.0
0.47 0.21 0.0
0.48 0.21 0.0
0.49 0.21 0.0
0.5 0.21 0.0
0.51 0.21 0.0
0.52 0.21 0.0
0.53 0.21 0.0
0.54 0.21 0.0
0.55 0.21 0.0
0.56 0.21 0.0
0.57 0.21 0.0
0.58 0.21 0.0
0.59 0.21 0.0
0.6 0.21 0.0
0.61 0.21 0.0
0.62 0.21 0.0
0.63 0.21 0.0
0.64 0.21 0.0
0.65 0.21 0.0
0.66 0.21 0.0
0.67 0.21 0.0
0.68 0.21 0.0
0.69 0.21 0.0
0.7 0.21 0.0
0.71 0.21 0.0
0.72 0.21 0.0
0.73 0.21 0.0
0.74 0.21 0.0
0.75 0.21 0.0
0.76 0.21 0.0
0.77 0.21 0.0
0.78 0.21 0.0
0.79 0.21 0.0
0.8 0.21 0.010000000000000009
0.81 0.21 0.020000000000000018
0.82 0.21 0.030000000000000027
0.83 0.21 0.040000000000000036
0.84 0.21 0.050000000000000044
0.85 0.21 0.06000000000000005
0.86 0.21 0.07000000000000006
0.87 0.21 0.08000000000000007
0.88 0.21 0.09000000000000008
0.89 0.21 0.10000000000000009
0.9 0.21 0.1100000000000001
0.91 0.21 0.1200000000000001
0.92 0.21 0.13000000000000012
0.93 0.21 0.14000000000000012
0.94 0.21 0.1499999999999999
0.95 0.21 0.15999999999999992
0.96 0.21 0.16999999999999993
0.97 0.21 0.17999999999999994
0.98 0.21 0.18999999999999995
0.99 0.21 0.19999999999999996
1.0 0.21 0.20999999999999996
0.0 0.22 0.0
0.01 0.22 0.0
0.02 0.22 0.0
0.03 0.22 0.0
0.04 0.22 0.0
0.05 0.22 0.0
0.06 0.22 0.0
0.07 0.22 0.0
0.08 0.22 0.0
0.09 0.22 0.0
0.1 0.22 0.0
0.11 0.22 0.0
0.12 0.22 0.0
0.13 0.22 0.0
0.14 0.22 0.0
0.15 0.22 0.0
0.16 0.22 0.0
0.17 0.22 0.0
0.18 0.22 0.0
0.19 0.22 0.0
0.2 0.22 0.0
0.21 0.22 0.0
0.22 0.22 0.0
0.23 0.22 0.0
0.24 0.22 0.0
0.25 0.22 0.0
0.26 0.22 0.0
0.27 0.22 0.0
0.28 0.22 0.0
0.29 0.22 0.0
0.3 0.22 0.0
0.31 0.22 0.0
0.32 0.22 0.0
0.33 0.22 0.0
0.34 0.22 0.0
0.35 0.22 0.0
0.36 0.22 0.0
0.37 0.22 0.0
0.38 0.22 0.0
0.39 0.22 0.0
0.4 0.22 0.0
0.41 0.22 0.0
0.42 0.22 0.0
0.43 0.22 0.0
0.44 0.22 0.0
0.45 0.22 0.0
0.46 0.22 0.0
0.47 0.22 0.0
0.48 0.22 0.0
0.49 0.22 0.0
0.5 0.22 0.0
0.51 0.22 0.0
0.52 0.22 0.0
0.53 0.22 0.0
0.54 0.22 0.0
0.55 0.22 0.0
0.56 0.22 0.0
0.57 0.22 0.0
0.58 0.22 0.0
0.59 0.22 0.0
0.6 0.22 0.0
0.61 0.22 0.0
0.62 0.22 0.0
0.63 0.22 0.0
0.64 0.22 0.0
0.65 0.22 0.0
0.66 0.22 0.0
0.67 0.22 0.0
0.68 0.22 0.0
0.69 0.22 0.0
0.7 0.22 0.0
0.71 0.22 0.0
0.72 0.22 0.0
0.73 0.22 0.0
0.74 0.22 0.0
0.75 0.22 0.0
0.76 0.22 0.0
0.77 0.22 0.0
0.78 0.22 0.0
0.79 0.22 0.010000000000000009
0.8 0.22 0.020000000000000018
0.81 0.22 0.030000000000000027
0.82 0.22 0.040000000000000036
0.83 0.22 0.050000000000000044
0.84 0.22 0.06000000000000005
0.85 0.22 0.07000000000000006
0.86 0.22 0.08000000000000007
0.87 0.22 0.09000000000000008
0.88 0.22 0.10000000000000009
0.89 0.22 0.1100000000000001
0.9 0.22 0.1200000000000001
0.91 0.22 0.13000000000000012
0.92 0.22 0.14000000000000012
0.93 0.22 0.15000000000000013
0.94 0.22 0.15999999999999992
0.95 0.22 0.16999999999999993
0.96 0.22 0.17999999999999994
0.97 0.22 0.18999999999999995
0.98 0.22 0.19999999999999996
0.99 0.22 0.20999999999999996
1.0 0.22 0.21999999999999997
0.0 0.23 0.0
0.01 0.23 0.0
0.02 0.23 0.0
0.03 0.23 0.0
0.04 0.23 0.0
0.05 0.23 0.0
0.06 0.23 0.0
0.07 0.23 0.0
0.08 0.23 0.0
0.09 0.23 0.0
0.1 0.23 0.0
0.11 0.23 0.0
0.12 0.23 0.0
0.13 0.23 0.0
0.14 0.23 0.0
0.15 0.23 0.0
0.16 0.23 0.0
0.17 0.23 0.0
0.18 0.23 0.0
0.19 0.23 0.0
0.2 0.23 0.0
0.21 0.23 0.0
0.22 0.23 0.0
0.23 0.23 0.0
0.24 0.23 0.0
0.25 0.23 0.0
0.26 0.23 0.0
0.27 0.23 0.0
0.28 0.23 0.0
0.29 0.23 0.0
0.3 0.23 0.0
0.31 0.23 0.0
0.32 0.23 0.0
0.33 0.23 0.0
0.34 0.23 0.0
0.35 0.23 0.0
0.36 0.23 0.0
0.37 0.23 0.0
0.38 0.23 0.0
0.39 0.23 0.0
0.4 0.23 0.0
0.41 0.23 0.0
0.42 0.23 0.0
0.43 0.23 0.0
0.44 0.23 0.0
0.45 0.23 0.0
0.46 0.23 0.0
0.47 0.23 0.0
0.48 0.23 0.0
0.49 0.23 0.0
0.5 0.23 0.0
0.51 0.23 0.0
0.52 0.23 0.0
0.53 0.23 0.0
0.54 0.23 0.0
0.55 0.23 0.0
0.56 0.23 0.0
0.57 0.23 0.0
0.58 0.23 0.0
0.59 0.23 0.0
0.6 0.23 0.0
0.61 0.23 0.0
0.62 0.23 0.0
0.63 0.23 0.0
0.64 0.23 0.0
0.65 0.23 0.0
0.66 0.23 0.0
0.67 0.23 0.0
0.68 0.23 0.0
0.69 0.23 0.0
0.7 0.23 0.0
0.71 0.23 0.0
0.72 0.23 0.0
0.73 0.23 0.0
0.74 0.23 0.0
0.75 0.23 0.0
0.76 0.23 0.0
0.77 0.23 0.0
0.78 0.23 0.010000000000000009
0.79 0.23 0.020000000000000018
0.8 0.23 0.030000000000000027
0.81 0.23 0.040000000000000036
0.82 0.23 0.050000000000000044
0.83 0.23 0.06000000000000005
0.84 0.23 0.07000000000000006
0.85 0.23 0.08000000000000007
0.86 0.23 0.09000000000000008
0.87 0.23 0.10000000000000009
0.88 0.23 0.1100000000000001
0.89 0.23 0.1200000000000001
0.9 0.23 0.13000000000000012
0.91 0.23 0.14000000000000012
0.92 0.23 0.15000000000000013
0.93 0.23 0.16000000000000014
0.94 0.23 0.16999999999999993
0.95 0.23 0.17999999999999994
0.96 0.23 0.18999999999999995
0.97 0.23 0.19999999999999996
0.98 0.23 0.20999999999999996
0.99 0.23 0.21999999999999997
1.0 0.23 0.22999999999999998
0.0 0.24 0.0
0.01 0.24 0.0
0.02 0.24 0.0
0.03 0.24 0.0
0.04 0.24 0.0
0.05 0.24 0.0
0.06 0.24 0.0
0.07 0.24 0.0
0.08 0.24 0.0
0.09 0.24 0.0
0.1 0.24 0.0
0.11 0.24 0.0
0.12 0.24 0.0
0.13 0.24 0.0
0.14 0.24 0.0
0.15 0.24 0.0
0.16 0.24 0.0
0.17 0.24 0.0
0.18 0.24 0.0
0.19 0.24 0.0
0.2 0.24 0.0
0.21 0.24 0.0
0.22 0.24 0.0
0.23 0.24 0.0
0.24 0.24 0.0
0.25 0.24 0.0
0.26 0.24 0.0
0.27 0.24 0.0
0.28 0.24 0.0
0.29 0.24 0.0
0.3 0.24 0.0
0.31 0.24 0.0
0.32 0.24 0.0
0.33 0.24 0.0
0.34 0.24 0.0
0.35 0.24 0.0
0.36 0.24 0.0
0.37 0.24 0.0
0.38 0.24 0.0
0.39 0.24 0.0
0.4 0.24 0.0
0.41 0.24 0.0
0.42 0.24 0.0
0.43 0.24 0.0
0.44 0.24 0.0
0.45 0.24 0.0
0.46 0.24 0.0
0.47 0.24 0.0
0.48 0.24 0.0
0.49 0.24 0.0
0.5 0.24 0.0
0.51 0.24 0.0
0.52 0.24 0.0
0.53 0.24 0.0
0.54 0.24 0.0
0.55 0.24 0.0
0.56 0.24 0.0
0.57 0.24 0.0
0.58 0.24 0.0
0.59 0.24 0.0
0.6 0.24 0.0
0.61 0.24 0.0
0.62 0.24 0.0
0.63 0.24 0.0
0.64 0.24 0.0
0.65 0.24 0.0
0.66 0.24 0.0
0.67 0.24 0.0
0.68 0.24 0.0
0.69 0.24 0.0
0.7 0.24 0.0
0.71 0.24 0.0
0.72 0.24 0.0
0.73 0.24 0.0
0.74 0.24 0.0
0.75 0.24 0.0
0.76 0.24 0.0
0.77 0.24 0.010000000000000009
0.78 0.24 0.020000000000000018
0.79 0.24 0.030000000000000027
0.8 0.24 0.040000000000000036
0.81 0.24 0.050000000000000044
0.82 0.24 0.06000000000000005
0.83 0.24 0.06999999999999984
0.84 0.24 0.08000000000000007
0.85 0.24 0.08999999999999986
0.86 0.24 0.10000000000000009
0.87 0.24 0.10999999999999988
0.88 0.24 0.1200000000000001
0.89 0.24 0.1299999999999999
0.9 0.24 0.14000000000000012
0.91 0.24 0.1499999999999999
0.92 0.24 0.16000000000000014
0.93 0.24 0.16999999999999993
0.94 0.24 0.17999999999999994
0.95 0.24 0.18999999999999995
0.96 0.24 0.19999999999999996
0.97 0.24 0.20999999999999996
0.98 0.24 0.21999999999999997
0.99 0.24 0.22999999999999998
1.0 0.24 0.24
0.0 0.25 0.0
0.01 0.25 0.0
0.02 0.25 0.0
0.03 0.25 0.0
0.04 0.25 0.0
0.05 0.25 0.0
0.06 0.25 0.0
0.07 0.25 0.0
0.08 0.25 0.0
0.09 0.25 0.0
0.1 0.25 0.0
0.11 0.25 0.0
0.12 0.25 0.0
0.13 0.25 0.0
0.14 0.25 0.0
0.15 0.25 0.0
0.16 0.25 0.0
0.17 0.25 0.0
0.18 0.25 0.0
0.19 0.25 0.0
0.2 0.25 0.0
0.21 0.25 0.0
0.22 0.25 0.0
0.23 0.25 0.0
0.24 0.25 0.0
0.25 0.25 0.0
0.26 0.25 0.0
0.27 0.25 0.0
0.28 0.25 0.0
0.29 0.25 0.0
0.3 0.25 0.0
0.31 0.25 0.0
0.32 0.25 0.0
0.33 0.25 0.0
0.34 0.25 0.0
0.35 0.25 0.0
0.36 0.25 0.0
0.37 0.25 0.0
0.38 0.25 0.0
0.39 0.25 0.0
0.4 0.25 0.0
0.41 0.25 0.0
0.42 0.25 0.0
0.43 0.25 0.0
0.44 0.25 0.0
0.45 0.25 0.0
0.46 0.25 0.0
0.47 0.25 0.0
0.48 0.25 0.0
0.49 0.25 0.0
0.5 0.25 0.0
0.51 0.25 0.0
0.52 0.25 0.0
0.53 0.25 0.0
0.54 0.25 0.0
0.55 0.25 0.0
0.56 0.25 0.0
0.57 0.25 0.0
0.58 0.25 0.0
0.59 0.25 0.0
0.6 0.25 0.0
0.61 0.25 0.0
0.62 0.25 0.0
0.63 0.25 0.0
0.64 0.25 0.0
0.65 0.25 0.0
0.66 0.25 0.0
0.67 0.25 0.0
0.68 0.25 0.0
0.69 0.25 0.0
0.7 0.25 0.0
0.71 0.25 0.0
0.72 0.25 0.0
0.73 0.25 0.0
0.74 0.25 0.0
0.75 0.25 0.0
0.76 0.25 0.010000000000000009
0.77 0.25 0.020000000000000018
0.78 0.25 0.030000000000000027
0.79 0.25 0.040000000000000036
0.8 0.25 0.050000000000000044
0.81 0.25 0.06000000000000005
0.82 0.25 0.06999999999999984
0.83 0.25 0.08000000000000007
0.84 0.25 0.08999999999999986
0.85 0.25 0.10000000000000009
0.86 0.25 0.10999999999999988
0.87 0.25 0.1200000000000001
0.88 0.25 0.1299999999999999
0.89 0.25 0.14000000000000012
0.9 0.25 0.1499999999999999
0.91 0.25 0.16000000000000014
0.92 0.25 0.16999999999999993
0.93 0.25 0.18000000000000016
0.94 0.25 0.18999999999999995
0.95 0.25 0.19999999999999996
0.96 0.25 0.20999999999999996
0.97 0.25 0.21999999999999997
0.98 0.25 0.22999999999999998
0.99 0.25 0.24
1.0 0.25 0.25
0.0 0.26 0.0
0.01 0.26 0.0
0.02 0.26 0.0
0.03 0.26 0.0
0.04 0.26 0.0
0.05 0.26 0.0
0.06 0.26 0.0
0.07 0.26 0.0
0.08 0.26 0.0
0.09 0.26 0.0
0.1 0.26 0.0
0.11 0.26 0.0
0.12 0.26 0.0
0.13 0.26 0.0
0.14 0.26 0.0
0.15 0.26 0.0
0.16 0.26 0.0
0.17 0.26 0.0
0.18 0.26 0.0
0.19 0.26 0.0
0.2 0.26 0.0
0.21 0.26 0.0
0.22 0.26 0.0
0.23 0.26 0.0
0.24 0.26 0.0
0.25 0.26 0.0
0.26 0.26 0.0
0.27 0.26 0.0
0.28 0.26 0.0
0.29 0.26 0.0
0.3 0.26 0.0
0.31 0.26 0.0
0.32 0.26 0.0
0.33 0.26 0.0
0.34 0.26 0.0
0.35 0.26 0.0
0.36 0.26 0.0
0.37 0.26 0.0
0.38 0.26 0.0
0.39 0.26 0.0
0.4 0.26 0.0
0.41 0.26 0.0
0.42 0.26 0.0
0.43 0.26 0.0
0.44 0.26 0.0
0.45 0.26 0.0
0.46 0.26 0.0
0.47 0.26 0.0
0.48 0.26 0.0
0.49 0.26 0.0
0.5 0.26 0.0
0.51 0.26 0.0
0.52 0.26 0.0
0.53 0.26 0.0
0.54 0.26 0.0
0.55 0.26 0.0
0.56 0.26 0.0
0.57 0.26 0.0
0.58 0.26 0.0
0.59 0.26 0.0
0.6 0.26 0.0
0.61 0.26 0.0
0.62 0.26 0.0
0.63 0.26 0.0
0.64 0.26 0.0
0.65 0.26 0.0
0.66 0.26 0.0
0.67 0.26 0.0
0.68 0.26 0.0
0.69 0.26 0.0
0.7 0.26 0.0
0.71 0.26 0.0
0.72 0.26 0.0
0.73 0.26 0.0
0.74 0.26 0.0
0.75 0.26 0.010000000000000009
0.76 0.26 0.020000000000000018
0.77 0.26 0.030000000000000027
0.78 0.26 0.040000000000000036
0.79 0.26 0.050000000000000044
0.8 0.26 0.06000000000000005
0.81 0.26 0.07000000000000006
0.82 0.26 0.08000000000000007
0.83 0.26 0.08999999999999986
0.84 0.26 0.10000000000000009
0.85 0.26 0.10999999999999988
0.86 0.26 0.1200000000000001
0.87 0.26 0.1299999999999999
0.88 0.26 0.14000000000000012
0.89 0.26 0.1499999999999999
0.9 0.26 0.16000000000000014
0.91 0.26 0.16999999999999993
0.92 0.26 0.18000000000000016
0.93 0.26 0.18999999999999995
0.94 0.26 0.19999999999999996
0.95 0.26 0.20999999999999996
0.96 0.26 0.21999999999999997
0.97 0.26 0.22999999999999998
0.98 0.26 0.24
0.99 0.26 0.25
1.0 0.26 0.26
0.0 0.27 0.0
0.01 0.27 0.0
0.02 0.27 0.0
0.03 0.27 0.0
0.04 0.27 0.0
0.05 0.27 0.0
0.06 0.27 0.0
0.07 0.27 0.0
0.08 0.27 0.0
0.09 0.27 0.0
0.1 0.27 0.0
0.11 0.27 0.0
0.12 0.27 0.0
0.13 0.27 0.0
0.14 0.27 0.0
0.15 0.27 0.0
0.16 0.27 0.0
0.17 0.27 0.0
0.18 0.27 0.0
0.19 0.27 0.0
0.2 0.27 0.0
0.21 0.27 0.0
0.22 0.27 0.0
0.23 0.27 0.0
0.24 0.27 0.0
0.25 0.27 0.0
0.26 0.27 0.0
0.27 0.27 0.0
0.28 0.27 0.0
0.29 0.27 0.0
0.3 0.27 0.0
0.31 0.27 0.0
0.32 0.27 0.0
0.33 0.27 0.0
0.34 0.27 0.0
0.35 0.27 0.0
0.36 0.27 0.0
0.37 0.27 0.0
0.38 0.27 0.0
0.39 0.27 0.0
0.4 0.27 0.0
0.41 0.27 0.0
0.42 0.27 0.0
0.43 0.27 0.0
0.44 0.27 0.0
0.45 0.27 0.0
0.46 0.27 0.0
0.47 0.27 0.0
0.48 0.27 0.0
0.49 0.27 0.0
0.5 0.27 0.0
0.51 0.27 0.0
0.52 0.27 0.0
0.53 0.27 0.0
0.54 0.27 0.0
0.55 0.27 0.0
0.56 0.27 0.0
0.57 0.27 0.0
0.58 0.27 0.0
0.59 0.27 0.0
0.6 0.27 0.0
0.61 0.27 0.0
0.62 0.27 0.0
0.63 0.27 0.0
0.64 0.27 0.0
0.65 0.27 0.0
0.66 0.27 0.0
0.67 0.27 0.0
0.68 0.27 0.0
0.69 0.27 0.0
0.7 0.27 0.0
0.71 0.27 0.0
0.72 0.27 0.0
0.73 0.27 0.0
0.74 0.27 0.010000000000000009
0.75 0.27 0.020000000000000018
0.76 0.27 0.030000000000000027
0.77 0.27 0.040000000000000036
0.78 0.27 0.050000000000000044
0.79 0.27 0.06000000000000005
0.8 0.27 0.07000000000000006
0.81 0.27 0.08000000000000007
0.82 0.27 0.08999999999999986
0.83 0.27 0.10000000000000009
0.84 0.27 0.10999999999999988
0.85 0.27 0.1200000000000001
0.86 0.27 0.1299999999999999
0.87 0.27 0.14000000000000012
0.88 0.27 0.1499999999999999
0.89 0.27 0.16000000000000014
0.9 0.27 0.16999999999999993
0.91 0.27 0.18000000000000016
0.92 0.27 0.18999999999999995
0.93 0.27 0.20000000000000018
0.94 0.27 0.20999999999999996
0.95 0.27 0.21999999999999997
0.96 0.27 0.22999999999999998
0.97 0.27 0.24
0.98 0.27 0.25
0.99 0.27 0.26
1.0 0.27 0.27
0.0 0.28 0.0
0.01 0.28 0.0
0.02 0.28 0.0
0.03 0.28 0.0
0.04 0.28 0.0
0.05 0.28 0.0
0.06 0.28 0.0
0.07 0.28 0.0
0.08 0.28 0.0
0.09 0.28 0.0
0.1 0.28 0.0
0.11 0.28 0.0
0.12 0.28 0.0
0.13 0.28 0.0
0.14 0.28 0.0
0.15 0.28 0.0
0.16 0.28 0.0
0.17 0.28 0.0
0.18 0.28 0.0
0.19 0.28 0.0
0.2 0.28 0.0
0.21 0.28 0.0
0.22 0.28 0.0
0.23 0.28 0.0
0.24 0.28 0.0
0.25 0.28 0.0
0.26 0.28 0.0
0.27 0.28 0.0
0.28 0.28 0.0
0.29 0.28 0.0
0.3 0.28 0.0
0.31 0.28 0.0
0.32 0.28 0.0
0.33 0.28 0.0
0.34 0.28 0.0
0.35 0.28 0.0
0.36 0.28 0.0
0.37 0.28 0.0
0.38 0.28 0.0
0.39 0.28 0.0
0.4 0.28 0.0
0.41 0.28 0.0
0.42 0.28 0.0
0.43 0.28 0.0
0.44 0.28 0.0
0.45 0.28 0.0
0.46 0.28 0.0
0.47 0.28 0.0
0.48 0.28 0.0
0.49 0.28 0.0
0.5 0.28 0.0
0.51 0.28 0.0
0.52 0.28 0.0
0.53 0.28 0.0
0.54 0.28 0.0
0.55 0.28 0.0
0.56 0.28 0.0
0.57 0.28 0.0
0.58 0.28 0.0
0.59 0.28 0.0
0.6 0.28 0.0
0.61 0.28 0.0
0.62 0.28 0.0
0.63 0.28 0.0
0.64 0.28 0.0
0.65 0.28 0.0
0.66 0.28 0.0
0.67 0.28 0.0
0.68 0.28 0.0
0.69 0.28 0.0
0.7 0.28 0.0
0.71 0.28 0.0
0.72 0.28 0.0
0.73 0.28 0.010000000000000009
0.74 0.28 0.020000000000000018
0.75 0.28 0.030000000000000027
0.76 0.28 0.040000000000000036
0.77 0.28 0.050000000000000044
0.78 0.28 0.06000000000000005
0.79 0.28 0.07000000000000006
0.8 0.28 0.08000000000000007
0.81 0.28 0.09000000000000008
0.82 0.28 0.10000000000000009
0.83 0.28 0.10999999999999988
0.84 0.28 0.1200000000000001
0.85 0.28 0.1299999999999999
0.86 0.28 0.14000000000000012
0.87 0.28 0.1499999999999999
0.88 0.28 0.16000000000000014
0.89 0.28 0.16999999999999993
0.9 0.28 0.18000000000000016
0.91 0.28 0.18999999999999995
0.92 0.28 0.20000000000000018
0.93 0.28 0.20999999999999996
0.94 0.28 0.21999999999999997
0.95 0.28 0.22999999999999998
0.96 0.28 0.24
0.97 0.28 0.25
0.98 0.28 0.26
0.99 0.28 0.27
1.0 0.28 0.28
0.0 0.29 0.0
0.01 0.29 0.0
0.02 0.29 0.0
0.03 0.29 0.0
0.04 0.29 0.0
0.05 0.29 0.0
0.06 0.29 0.0
0.07 0.29 0.0
0.08 0.29 0.0
0.09 0.29 0.0
0.1 0.29 0.0
0.11 0.29 0.0
0.12 0.29 0.0
0.13 0.29 0.0
0.14 0.29 0.0
0.15 0.29 0.0
0.16 0.29 0.0
0.17 0.29 0.0
0.18 0.29 0.0
0.19 0.29 0.0
0.2 0.29 0.0
0.21 0.29 0.0
0.22 0.29 0.0
0.23 0.29 0.0
0.24 0.29 0.0
0.25 0.29 0.0
0.26 0.29 0.0
0.27 0.29 0.0
0.28 0.29 0.0
0.29 0.29 0.0
0.3 0.29 0.0
0.31 0.29 0.0
0.32 0.29 0.0
0.33 0.29 0.0
0.34 0.29 0.0
0.35 0.29 0.0
0.36 0.29 0.0
0.37 0.29 0.0
0.38 0.29 0.0
0.39 0.29 0.0
0.4 0.29 0.0
0.41 0.29 0.0
0.42 0.29 0.0
0.43 0.29 0.0
0.44 0.29 0.0
0.45 0.29 0.0
0.46 0.29 0.0
0.47 0.29 0.0
0.48 0.29 0.0
0.49 0.29 0.0
0.5 0.29 0.0
0.51 0.29 0.0
0.52 0.29 0.0
0.53 0.29 0.0
0.54 0.29 0.0
0.55 0.29 0.0
0.56 0.29 0.0
0.57 0.29 0.0
0.58 0.29 0.0
0.59 0.29 0.0
0.6 0.29 0.0
0.61 0.29 0.0
0.62 0.29 0.0
0.63 0.29 0.0
0.64 0.29 0.0
0.65 0.29 0.0
0.66 0.29 0.0
0.67 0.29 0.0
0.68 0.29 0.0
0.69 0.29 0.0
0.7 0.29 0.0
0.71 0.29 0.0
0.72 0.29 0.010000000000000009
0.73 0.29 0.020000000000000018
0.74 0.29 0.030000000000000027
0.75 0.29 0.040000000000000036
0.76 0.29 0.050000000000000044
0.77 0.29 0.06000000000000005
0.78 0.29 0.07000000000000006
0.79 0.29 0.08000000000000007
0.8 0.29 0.09000000000000008
0.81 0.29 0.10000000000000009
0.82 0.29 0.10999999999999988
0.83 0.29 0.11999999999999988
0.84 0.29 0.1299999999999999
0.85 0.29 0.1399999999999999
0.86 0.29 0.1499999999999999
0.87 0.29 0.15999999999999992
0.88 0.29 0.16999999999999993
0.89 0.29 0.17999999999999994
0.9 0.29 0.18999999999999995
0.91 0.29 0.19999999999999996
0.92 0.29 0.20999999999999996
0.93 0.29 0.21999999999999997
0.94 0.29 0.22999999999999998
0.95 0.29 0.24
0.96 0.29 0.25
0.97 0.29 0.26
0.98 0.29 0.27
0.99 0.29 0.28
1.0 0.29 0.29000000000000004
0.0 0.3 0.0
0.01 0.3 0.0
0.02 0.3 0.0
0.03 0.3 0.0
0.04 0.3 0.0
0.05 0.3 0.0
0.06 0.3 0.0
0.07 0.3 0.0
0.08 0.3 0.0
0.09 0.3 0.0
0.1 0.3 0.0
0.11 0.3 0.0
0.12 0.3 0.0
0.13 0.3 0.0
0.14 0.3 0.0
0.15 0.3 0.0
0.16 0.3 0.0
0.17 0.3 0.0
0.18 0.3 0.0
0.19 0.3 0.0
0.2 0.3 0.0
0.21 0.3 0.0
0.22 0.3 0.0
0.23 0.3 0.0
0.24 0.3 0.0
0.25 0.3 0.0
0.26 0.3 0.0
0.27 0.3 0.0
0.28 0.3 0.0
0.29 0.3 0.0
0.3 0.3 0.0
0.31 0.3 0.0
0.32 0.3 0.0
0.33 0.3 0.0
0.34 0.3 0.0
0.35 0.3 0.0
0.36 0.3 0.0
0.37 0.3 0.0
0.38 0.3 0.0
0.39 0.3 0.0
0.4 0.3 0.0
0.41 0.3 0.0
0.42 0.3 0.0
0.43 0.3 0.0
0.44 0.3 0.0
0.45 0.3 0.0
0.46 0.3 0.0
0.47 0.3 0.0
0.48 0.3 0.0
0.49 0.3 0.0
0.5 0.3 0.0
0.51 0.3 0.0
0.52 0.3 0.0
0.53 0.3 0.0
0.54 0.3 0.0
0.55 0.3 0.0
0.56 0.3 0.0
0.57 0.3 0.0
0.58 0.3 0.0
0.59 0.3 0.0
0.6 0.3 0.0
0.61 0.3 0.0
0.62 0.3 0.0
0.63 0.3 0.0
0.64 0.3 0.0
0.65 0.3 0.0
0.66 0.3 0.0
0.67 0.3 0.0
0.68 0.3 0.0
0.69 0.3 0.0
0.7 0.3 0.0
0.71 0.3 0.010000000000000009
0.72 0.3 0.020000000000000018
0.73 0.3 0.030000000000000027
0.74 0.3 0.040000000000000036
0.75 0.3 0.050000000000000044
0.76 0.3 0.06000000000000005
0.77 0.3 0.07000000000000006
0.78 0.3 0.08000000000000007
0.79 0.3 0.09000000000000008
0.8 0.3 0.10000000000000009
0.81 0.3 0.1100000000000001
0.82 0.3 0.11999999999999988
0.83 0.3 0.1299999999999999
0.84 0.3 0.1399999999999999
0.85 0.3 0.1499999999999999
0.86 0.3 0.15999999999999992
0.87 0.3 0.16999999999999993
0.88 0.3 0.17999999999999994
0.89 0.3 0.18999999999999995
0.9 0.3 0.19999999999999996
0.91 0.3 0.20999999999999996
0.92 0.3 0.21999999999999997
0.93 0.3 0.22999999999999998
0.94 0.3 0.24
0.95 0.3 0.25
0.96 0.3 0.26
0.97 0.3 0.27
0.98 0.3 0.28
0.99 0.3 0.29000000000000004
1.0 0.3 0.30000000000000004
0.0 0.31 0.0
0.01 0.31 0.0
0.02 0.31 0.0
0.03 0.31 0.0
0.04 0.31 0.0
0.05 0.31 0.0
0.06 0.31 0.0
0.07 0.31 0.0
0.08 0.31 0.0
0.09 0.31 0.0
0.1 0.31 0.0
0.11 0.31 0.0
0.12 0.31 0.0
0.13 0.31 0.0
0.14 0.31 0.0
0.15 0.31 0.0
0.16 0.31 0.0
0.17 0.31 0.0
0.18 0.31 0.0
0.19 0.31 0.0
0.2 0.31 0.0
0.21 0.31 0.0
0.22 0.31 0.0
0.23 0.31 0.0
0.24 0.31 0.0
0.25 0.31 0.0
0.26 0.31 0.0
0.27 0.31 0.0
0.28 0.31 0.0
0.29 0.31 0.0
0.3 0.31 0.0
0.31 0.31 0.0
0.32 0.31 0.0
0.33 0.31 0.0
0.34 0.31 0.0
0.35 0.31 0.0
0.36 0.31 0.0
0.37 0.31 0.0
0.38 0.31 0.0
0.39 0.31 0.0
0.4 0.31 0.0
0.41 0.31 0.0
0.42 0.31 0.0
0.43 0.31 0.0
0.44 0.31 0.0
0.45 0.31 0.0
0.46 0.31 0.0
0.47 0.31 0.0
0.48 0.31 0.0
0.49 0.31 0.0
0.5 0.31 0.0
0.51 0.31 0.0
0.52 0.31 0.0
0.53 0.31 0.0
0.54 0.31 0.0
0.55 0.31 0.0
0.56 0.31 0.0
0.57 0.31 0.0
0.58 0.31 0.0
0.59 0.31 0.0
0.6 0.31 0.0
0.61 0.31 0.0
0.62 0.31 0.0
0.63 0.31 0.0
0.64 0.31 0.0
0.65 0.31 0.0
0.66 0.31 0.0
0.67 0.31 0.0
0.68 0.31 0.0
0.69 0.31 0.0
0.7 0.31 0.010000000000000009
0.71 0.31 0.020000000000000018
0.72 0.31 0.030000000000000027
0.73 0.31 0.040000000000000036
0.74 0.31 0.050000000000000044
0.75 0.31 0.06000000000000005
0.76 0.31 0.07000000000000006
0.77 0.31 0.08000000000000007
0.78 0.31 0.09000000000000008
0.79 0.31 0.10000000000000009
0.8 0.31 0.1100000000000001
0.81 0.31 0.1200000000000001
0.82 0.31 0.1299999999999999
0.83 0.31 0.1399999999999999
0.84 0.31 0.1499999999999999
0.85 0.31 0.15999999999999992
0.86 0.31 0.16999999999999993
0.87 0.31 0.17999999999999994
0.88 0.31 0.18999999999999995
0.89 0.31 0.19999999999999996
0.9 0.31 0.20999999999999996
0.91 0.31 0.21999999999999997
0.92 0.31 0.22999999999999998
0.93 0.31 0.24
0.94 0.31 0.25
0.95 0.31 0.26
0.96 0.31 0.27
0.97 0.31 0.28
0.98 0.31 0.29000000000000004
0.99 0.31 0.30000000000000004
1.0 0.31 0.31000000000000005
0.0 0.32 0.0
0.01 0.32 0.0
0.02 0.32 0.0
0.03 0.32 0.0
0.04 0.32 0.0
0.05 0.32 0.0
0.06 0.32 0.0
0.07 0.32 0.0
0.08 0.32 0.0
0.09 0.32 0.0
0.1 0.32 0.0
0.11 0.32 0.0
0.12 0.32 0.0
0.13 0.32 0.0
0.14 0.32 0.0
0.15 0.32 0.0
0.16 0.32 0.0
0.17 0.32 0.0
0.18 0.32 0.0
0.19 0.32 0.0
0.2 0.32 0.0
0.21 0.32 0.0
0.22 0.32 0.0
0.23 0.32 0.0
0.24 0.32 0.0
0.25 0.32 0.0
0.26 0.32 0.0
0.27 0.32 0.0
0.28 0.32 0.0
0.29 0.32 0.0
0.3 0.32 0.0
0.31 0.32 0.0
0.32 0.32 0.0
0.33 0.32 0.0
0.34 0.32 0.0
0.35 0.32 0.0
0.36 0.32 0.0
0.37 0.32 0.0
0.38 0.32 0.0
0.39 0.32 0.0
0.4 0.32 0.0
0.41 0.32 0.0
0.42 0.32 0.0
0.43 0.32 0.0
0.44 0.32 0.0
0.45 0.32 0.0
0.46 0.32 0.0
0.47 0.32 0.0
0.48 0.32 0.0
0.49 0.32 0.0
0.5 0.32 0.0
0.51 0.32 0.0
0.52 0.32 0.0
0.53 0.32 0.0
0.54 0.32 0.0
0.55 0.32 0.0
0.56 0.32 0.0
0.57 0.32 0.0
0.58 0.32 0.0
0.59 0.32 0.0
0.6 0.32 0.0
0.61 0.32 0.0
0.62 0.32 0.0
0.63 0.32 0.0
0.64 0.32 0.0
0.65 0.32 0.0
0.66 0.32 0.0
0.67 0.32 0.0
0.68 0.32 0.0
0.69 0.32 0.010000000000000009
0.7 0.32 0.020000000000000018
0.71 0.32 0.030000000000000027
0.72 0.32 0.040000000000000036
0.73 0.32 0.050000000000000044
0.74 0.32 0.06000000000000005
0.75 0.32 0.07000000000000006
0.76 0.32 0.08000000000000007
0.77 0.32 0.09000000000000008
0.78 0.32 0.10000000000000009
0.79 0.32 0.1100000000000001
0.8 0.32 0.1200000000000001
0.81 0.32 0.13000000000000012
0.82 0.32 0.1399999999999999
0.83 0.32 0.1499999999999999
0.84 0.32 0.15999999999999992
0.85 0.32 0.16999999999999993
0.86 0.32 0.17999999999999994
0.87 0.32 0.18999999999999995
0.88 0.32 0.19999999999999996
0.89 0.32 0.20999999999999996
0.9 0.32 0.21999999999999997
0.91 0.32 0.22999999999999998
0.92 0.32 0.24
0.93 0.32 0.25
0.94 0.32 0.26
0.95 0.32 0.27
0.96 0.32 0.28
0.97 0.32 0.29000000000000004
0.98 0.32 0.30000000000000004
0.99 0.32 0.31000000000000005
1.0 0.32 0.32000000000000006
0.0 0.33 0.0
0.01 0.33 0.0
0.02 0.33 0.0
0.03 0.33 0.0
0.04 0.33 0.0
0.05 0.33 0.0
0.06 0.33 0.0
0.07 0.33 0.0
0.08 0.33 0.0
0.09 0.33 0.0
0.1 0.33 0.0
0.11 0.33 0.0
0.12 0.33 0.0
0.13 0.33 0.0
0.14 0.33 0.0
0.15 0.33 0.0
0.16 0.33 0.0
0.17 0.33 0.0
0.18 0.33 0.0
0.19 0.33 0.0
0.2 0.33 0.0
0.21 0.33 0.0
0.22 0.33 0.0
0.23 0.33 0.0
0.24 0.33 0.0
0.25 0.33 0.0
0.26 0.33 0.0
0.27 0.33 0.0
0.28 0.33 0.0
0.29 0.33 0.0
0.3 0.33 0.0
0.31 0.33 0.0
0.32 0.33 0.0
0.33 0.33 0.0
0.34 0.33 0.0
0.35 0.33 0.0
0.36 0.33 0.0
0.37 0.33 0.0
0.38 0.33 0.0
0.39 0.33 0.0
0.4 0.33 0.0
0.41 0.33 0.0
0.42 0.33 0.0
0.43 0.33 0.0
0.44 0.33 0.0
0.45 0.33 0.0
0.46 0.33 0.0
0.47 0.33 0.0
0.48 0.33 0.0
0.49 0.33 0.0
0.5 0.33 0.0
0.51 0.33 0.0
0.52 0.33 0.0
0.53 0.33 0.0
0.54 0.33 0.0
0.55 0.33 0.0
0.56 0.33 0.0
0.57 0.33 0.0
0.58 0.33 0.0
0.59 0.33 0.0
0.6 0.33 0.0
0.61 0.33 0.0
0.62 0.33 0.0
0.63 0.33 0.0
0.64 0.33 0.0
0.65 0.33 0.0
0.66 0.33 0.0
0.67 0.33 0.0
0.68 0.33 0.010000000000000009
0.69 0.33 0.020000000000000018
0.7 0.33 0.030000000000000027
0.71 0.33 0.040000000000000036
0.72 0.33 0.050000000000000044
0.73 0.33 0.06000000000000005
0.74 0.33 0.07000000000000006
0.75 0.33 0.08000000000000007
0.76 0.33 0.09000000000000008
0.77 0.33 0.10000000000000009
0.78 0.33 0.1100000000000001
0.79 0.33 0.1200000000000001
0.8 0.33 0.13000000000000012
0.81 0.33 0.14000000000000012
0.82 0.33 0.1499999999999999
0.83 0.33 0.15999999999999992
0.84 0.33 0.16999999999999993
0.85 0.33 0.17999999999999994
0.86 0.33 0.18999999999999995
0.87 0.33 0.19999999999999996
0.88 0.33 0.20999999999999996
0.89 0.33 0.21999999999999997
0.9 0.33 0.22999999999999998
0.91 0.33 0.24
0.92 0.33 0.25
0.93 0.33 0.26
0.94 0.33 0.27
0.95 0.33 0.28
0.96 0.33 0.29000000000000004
0.97 0.33 0.30000000000000004
0.98 0.33 0.31000000000000005
0.99 0.33 0.32000000000000006
1.0 0.33 0.33000000000000007
0.0 0.34 0.0
0.01 0.34 0.0
0.02 0.34 0.0
0.03 0.34 0.0
0.04 0.34 0.0
0.05 0.34 0.0
0.06 0.34 0.0
0.07 0.34 0.0
0.08 0.34 0.0
0.09 0.34 0.0
0.1 0.34 0.0
0.11 0.34 0.0
0.12 0.34 0.0
0.13 0.34 0.0
0.14 0.34 0.0
0.15 0.34 0.0
0.16 0.34 0.0
0.17 0.34 0.0
0.18 0.34 0.0
0.19 0.34 0.0
0.2 0.34 0.0
0.21 0.34 0.0
0.22 0.34 0.0
0.23 0.34 0.0
0.24 0.34 0.0
0.25 0.34 0.0
0.26 0.34 0.0
0.27 0.34 0.0
0.28 0.34 0.0
0.29 0.34 0.0
0.3 0.34 0.0
0.31 0.34 0.0
0.32 0.34 0.0
0.33 0.34 0.0
0.34 0.34 0.0
0.35 0.34 0.0
0.36 0.34 0.0
0.37 0.34 0.0
0.38 0.34 0.0
0.39 0.34 0.0
0.4 0.34 0.0
0.41 0.34 0.0
0.42 0.34 0.0
0.43 0.34 0.0
0.44 0.34 0.0
0.45 0.34 0.0
0.46 0.34 0.0
0.47 0.34 0.0
0.48 0.34 0.0
0.49 0.34 0.0
0.5 0.34 0.0
0.51 0.34 0.0
0.52 0.34 0.0
0.53 0.34 0.0
0.54 0.34 0.0
0.55 0.34 0.0
0.56 0.34 0.0
0.57 0.34 0.0
0.58 0.34 0.0
0.59 0.34 0.0
0.6 0.34 0.0
0.61 0.34 0.0
0.62 0.34 0.0
0.63 0.34 0.0
0.64 0.34 0.0
0.65 0.34 0.0
0.66 0.34 0.0
0.67 0.34 0.010000000000000009
0.68 0.34 0.020000000000000018
0.69 0.34 0.030000000000000027
0.7 0.34 0.040000000000000036
0.71 0.34 0.050000000000000044
0.72 0.34 0.06000000000000005
0.73 0.34 0.07000000000000006
0.74 0.34 0.08000000000000007
0.75 0.34 0.09000000000000008
0.76 0.34 0.10000000000000009
0.77 0.34 0.1100000000000001
0.78 0.34 0.1200000000000001
0.79 0.34 0.13000000000000012
0.8 0.34 0.14000000000000012
0.81 0.34 0.15000000000000013
0.82 0.34 0.15999999999999992
0.83 0.34 0.16999999999999993
0.84 0.34 0.17999999999999994
0.85 0.34 0.18999999999999995
0.86 0.34 0.19999999999999996
0.87 0.34 0.20999999999999996
0.88 0.34 0.21999999999999997
0.89 0.34 0.22999999999999998
0.9 0.34 0.24
0.91 0.34 0.25
0.92 0.34 0.26
0.93 0.34 0.27
0.94 0.34 0.28
0.95 0.34 0.29000000000000004
0.96 0.34 0.30000000000000004
0.97 0.34 0.31000000000000005
0.98 0.34 0.32000000000000006
0.99 0.34 0.33000000000000007
1.0 0.34 0.3400000000000001
0.0 0.35 0.0
0.01 0.35 0.0
0.02 0.35 0.0
0.03 0.35 0.0
0.04 0.35 0.0
0.05 0.35 0.0
0.06 0.35 0.0
0.07 0.35 0.0
0.08 0.35 0.0
0.09 0.35 0.0
0.1 0.35 0.0
0.11 0.35 0.0
0.12 0.35 0.0
0.13 0.35 0.0
0.14 0.35 0.0
0.15 0.35 0.0
0.16 0.35 0.0
0.17 0.35 0.0
0.18 0.35 0.0
0.19 0.35 0.0
0.2 0.35 0.0
0.21 0.35 0.0
0.22 0.35 0.0
0.23 0.35 0.0
0.24 0.35 0.0
0.25 0.35 0.0
0.26 0.35 0.0
0.27 0.35 0.0
0.28 0.35 0.0
0.29 0.35 0.0
0.3 0.35 0.0
0.31 0.35 0.0
0.32 0.35 0.0
0.33 0.35 0.0
0.34 0.35 0.0
0.35 0.35 0.0
0.36 0.35 0.0
0.37 0.35 0.0
0.38 0.35 0.0
0.39 0.35 0.0
0.4 0.35 0.0
0.41 0.35 0.0
0.42 0.35 0.0
0.43 0.35 0.0
0.44 0.35 0.0
0.45 0.35 0.0
0.46 0.35 0.0
0.47 0.35 0.0
0.48 0.35 0.0
0.49 0.35 0.0
0.5 0.35 0.0
0.51 0.35 0.0
0.52 0.35 0.0
0.53 0.35 0.0
0.54 0.35 0.0
0.55 0.35 0.0
0.56 0.35 0.0
0.57 0.35 0.0
0.58 0.35 0.0
0.59 0.35 0.0
0.6 0.35 0.0
0.61 0.35 0.0
0.62 0.35 0.0
0.63 0.35 0.0
0.64 0.35 0.0
0.65 0.35 0.0
0.66 0.35 0.010000000000000009
0.67 0.35 0.020000000000000018
0.68 0.35 0.030000000000000027
0.69 0.35 0.040000000000000036
0.7 0.35 0.04999999999999982
0.71 0.35 0.06000000000000005
0.72 0.35 0.06999999999999984
0.73 0.35 0.08000000000000007
0.74 0.35 0.08999999999999986
0.75 0.35 0.10000000000000009
0.76 0.35 0.10999999999999988
0.77 0.35 0.1200000000000001
0.78 0.35 0.1299999999999999
0.79 0.35 0.14000000000000012
0.8 0.35 0.1499999999999999
0.81 0.35 0.16000000000000014
0.82 0.35 0.16999999999999993
0.83 0.35 0.17999999999999994
0.84 0.35 0.18999999999999995
0.85 0.35 0.19999999999999996
0.86 0.35 0.20999999999999996
0.87 0.35 0.21999999999999997
0.88 0.35 0.22999999999999998
0.89 0.35 0.24
0.9 0.35 0.25
0.91 0.35 0.26
0.92 0.35 0.27
0.93 0.35 0.28
0.94 0.35 0.29000000000000004
0.95 0.35 0.2999999999999998
0.96 0.35 0.31000000000000005
0.97 0.35 0.31999999999999984
0.98 0.35 0.33000000000000007
0.99 0.35 0.33999999999999986
1.0 0.35 0.3500000000000001
0.0 0.36 0.0
0.01 0.36 0.0
0.02 0.36 0.0
0.03 0.36 0.0
0.04 0.36 0.0
0.05 0.36 0.0
0.06 0.36 0.0
0.07 0.36 0.0
0.08 0.36 0.0
0.09 0.36 0.0
0.1 0.36 0.0
0.11 0.36 0.0
0.12 0.36 0.0
0.13 0.36 0.0
0.14 0.36 0.0
0.15 0.36 0.0
0.16 0.36 0.0
0.17 0.36 0.0
0.18 0.36 0.0
0.19 0.36 0.0
0.2 0.36 0.0
0.21 0.36 0.0
0.22 0.36 0.0
0.23 0.36 0.0
0.24 0.36 0.0
0.25 0.36 0.0
0.26 0.36 0.0
0.27 0.36 0.0
0.28 0.36 0.0
0.29 0.36 0.0
0.3 0.36 0.0
0.31 0.36 0.0
0.32 0.36 0.0
0.33 0.36 0.0
0.34 0.36 0.0
0.35 0.36 0.0
0.36 0.36 0.0
0.37 0.36 0.0
0.38 0.36 0.0
0.39 0.36 0.0
0.4 0.36 0.0
0.41 0.36 0.0
0.42 0.36 0.0
0.43 0.36 0.0
0.44 0.36 0.0
0.45 0.36 0.0
0.46 0.36 0.0
0.47 0.36 0.0
0.48 0.36 0.0
0.49 0.36 0.0
0.5 0.36 0.0
0.51 0.36 0.0
0.52 0.36 0.0
0.53 0.36 0.0
0.54 0.36 0.0
0.55 0.36 0.0
0.56 0.36 0.0
0.57 0.36 0.0
0.58 0.36 0.0
0.59 0.36 0.0
0.6 0.36 0.0
0.61 0.36 0.0
0.62 0.36 0.0
0.63 0.36 0.0
0.64 0.36 0.0
0.65 0.36 0.010000000000000009
0.66 0.36 0.020000000000000018
0.67 0.36 0.030000000000000027
0.68 0.36 0.040000000000000036
0.69 0.36 0.04999999999999982
0.7 0.36 0.06000000000000005
0.71 0.36 0.06999999999999984
0.72 0.36 0.08000000000000007
0.73 0.36 0.08999999999999986
0.74 0.36 0.10000000000000009
0.75 0.36 0.10999999999999988
0.76 0.36 0.1200000000000001
0.77 0.36 0.1299999999999999
0.78 0.36 0.14000000000000012
0.79 0.36 0.1499999999999999
0.8 0.36 0.16000000000000014
0.81 0.36 0.16999999999999993
0.82 0.36 0.17999999999999994
0.83 0.36 0.18999999999999995
0.84 0.36 0.19999999999999996
0.85 0.36 0.20999999999999996
0.86 0.36 0.21999999999999997
0.87 0.36 0.22999999999999998
0.88 0.36 0.24
0.89 0.36 0.25
0.9 0.36 0.26
0.91 0.36 0.27
0.92 0.36 0.28
0.93 0.36 0.29000000000000004
0.94 0.36 0.2999999999999998
0.95 0.36 0.31000000000000005
0.96 0.36 0.31999999999999984
0.97 0.36 0.33000000000000007
0.98 0.36 0.33999999999999986
0.99 0.36 0.3500000000000001
1.0 0.36 0.3599999999999999
0.0 0.37 0.0
0.01 0.37 0.0
0.02 0.37 0.0
0.03 0.37 0.0
0.04 0.37 0.0
0.05 0.37 0.0
0.06 0.37 0.0
0.07 0.37 0.0
0.08 0.37 0.0
0.09 0.37 0.0
0.1 0.37 0.0
0.11 0.37 0.0
0.12 0.37 0.0
0.13 0.37 0.0
0.14 0.37 0.0
0.15 0.37 0.0
0.16 0.37 0.0
0.17 0.37 0.0
0.18 0.37 0.0
0.19 0.37 0.0
0.2 0.37 0.0
0.21 0.37 0.0
0.22 0.37 0.0
0.23 0.37 0.0
0.24 0.37 0.0
0.25 0.37 0.0
0.26 0.37 0.0
0.27 0.37 0.0
0.28 0.37 0.0
0.29 0.37 0.0
0.3 0.37 0.0
0.31 0.37 0.0
0.32 0.37 0.0
0.33 0.37 0.0
0.34 0.37 0.0
0.35 0.37 0.0
0.36 0.37 0.0
0.37 0.37 0.0
0.38 0.37 0.0
0.39 0.37 0.0
0.4 0.37 0.0
0.41 0.37 0.0
0.42 0.37 0.0
0.43 0.37 0.0
0.44 0.37 0.0
0.45 0.37 0.0
0.46 0.37 0.0
0.47 0.37 0.0
0.48 0.37 0.0
0.49 0.37 0.0
0.5 0.37 0.0
0.51 0.37 0.0
0.52 0.37 0.0
0.53 0.37 0.0
0.54 0.37 0.0
0.55 0.37 0.0
0.56 0.37 0.0
0.57 0.37 0.0
0.58 0.37 0.0
0.59 0.37 0.0
0.6 0.37 0.0
0.61 0.37 0.0
0.62 0.37 0.0
0.63 0.37 0.0
0.64 0.37 0.010000000000000009
0.65 0.37 0.020000000000000018
0.66 0.37 0.030000000000000027
0.67 0.37 0.040000000000000036
0.68 0.37 0.050000000000000044
0.69 0.37 0.06000000000000005
0.7 0.37 0.06999999999999984
0.71 0.37 0.08000000000000007
0.72 0.37 0.08999999999999986
0.73 0.37 0.10000000000000009
0.74 0.37 0.10999999999999988
0.75 0.37 0.1200000000000001
0.76 0.37 0.1299999999999999
0.77 0.37 0.14000000000000012
0.78 0.37 0.1499999999999999
0.79 0.37 0.16000000000000014
0.8 0.37 0.16999999999999993
0.81 0.37 0.18000000000000016
0.82 0.37 0.18999999999999995
0.83 0.37 0.19999999999999996
0.84 0.37 0.20999999999999996
0.85 0.37 0.21999999999999997
0.86 0.37 0.22999999999999998
0.87 0.37 0.24
0.88 0.37 0.25
0.89 0.37 0.26
0.9 0.37 0.27
0.91 0.37 0.28
0.92 0.37 0.29000000000000004
0.93 0.37 0.30000000000000004
0.94 0.37 0.31000000000000005
0.95 0.37 0.31999999999999984
0.96 0.37 0.33000000000000007
0.97 0.37 0.33999999999999986
0.98 0.37 0.3500000000000001
0.99 0.37 0.3599999999999999
1.0 0.37 0.3700000000000001
0.0 0.38 0.0
0.01 0.38 0.0
0.02 0.38 0.0
0.03 0.38 0.0
0.04 0.38 0.0
0.05 0.38 0.0
0.06 0.38 0.0
0.07 0.38 0.0
0.08 0.38 0.0
0.09 0.38 0.0
0.1 0.38 0.0
0.11 0.38 0.0
0.12 0.38 0.0
0.13 0.38 0.0
0.14 0.38 0.0
0.15 0.38 0.0
0.16 0.38 0.0
0.17 0.38 0.0
0.18 0.38 0.0
0.19 0.38 0.0
0.2 0.38 0.0
0.21 0.38 0.0
0.22 0.38 0.0
0.23 0.38 0.0
0.24 0.38 0.0
0.25 0.38 0.0
0.26 0.38 0.0
0.27 0.38 0.0
0.28 0.38 0.0
0.29 0.38 0.0
0.3 0.38 0.0
0.31 0.38 0.0
0.32 0.38 0.0
0.33 0.38 0.0
0.34 0.38 0.0
0.35 0.38 0.0
0.36 0.38 0.0
0.37 0.38 0.0
0.38 0.38 0.0
0.39 0.38 0.0
0.4 0.38 0.0
0.41 0.38 0.0
0.42 0.38 0.0
0.43 0.38 0.0
0.44 0.38 0.0
0.45 0.38 0.0
0.46 0.38 0.0
0.47 0.38 0.0
0.48 0.38 0.0
0.49 0.38 0.0
0.5 0.38 0.0
0.51 0.38 0.0
0.52 0.38 0.0
0.53 0.38 0.0
0.54 0.38 0.0
0.55 0.38 0.0
0.56 0.38 0.0
0.57 0.38 0.0
0.58 0.38 0.0
0.59 0.38 0.0
0.6 0.38 0.0
0.61 0.38 0.0
0.62 0.38 0.0
0.63 0.38 0.010000000000000009
0.64 0.38 0.020000000000000018
0.65 0.38 0.030000000000000027
0.66 0.38 0.040000000000000036
0.67 0.38 0.050000000000000044
0.68 0.38 0.06000000000000005
0.69 0.38 0.06999999999999984
0.7 0.38 0.08000000000000007
0.71 0.38 0.08999999999999986
0.72 0.38 0.10000000000000009
0.73 0.38 0.10999999999999988
0.74 0.38 0.1200000000000001
0.75 0.38 0.1299999999999999
0.76 0.38 0.14000000000000012
0.77 0.38 0.1499999999999999
0.78 0.38 0.16000000000000014
0.79 0.38 0.16999999999999993
0.8 0.38 0.18000000000000016
0.81 0.38 0.18999999999999995
0.82 0.38 0.19999999999999996
0.83 0.38 0.20999999999999996
0.84 0.38 0.21999999999999997
0.85 0.38 0.22999999999999998
0.86 0.38 0.24
0.87 0.38 0.25
0.88 0.38 0.26
0.89 0.38 0.27
0.9 0.38 0.28
0.91 0.38 0.29000000000000004
0.92 0.38 0.30000000000000004
0.93 0.38 0.31000000000000005
0.94 0.38 0.31999999999999984
0.95 0.38 0.33000000000000007
0.96 0.38 0.33999999999999986
0.97 0.38 0.3500000000000001
0.98 0.38 0.3599999999999999
0.99 0.38 0.3700000000000001
1.0 0.38 0.3799999999999999
0.0 0.39 0.0
0.01 0.39 0.0
0.02 0.39 0.0
0.03 0.39 0.0
0.04 0.39 0.0
0.05 0.39 0.0
0.06 0.39 0.0
0.07 0.39 0.0
0.08 0.39 0.0
0.09 0.39 0.0
0.1 0.39 0.0
0.11 0.39 0.0
0.12 0.39 0.0
0.13 0.39 0.0
0.14 0.39 0.0
0.15 0.39 0.0
0.16 0.39 0.0
0.17 0.39 0.0
0.18 0.39 0.0
0.19 0.39 0.0
0.2 0.39 0.0
0.21 0.39 0.0
0.22 0.39 0.0
0.23 0.39 0.0
0.24 0.39 0.0
0.25 0.39 0.0
0.26 0.39 0.0
0.27 0.39 0.0
0.28 0.39 0.0
0.29 0.39 0.0
0.3 0.39 0.0
0.31 0.39 0.0
0.32 0.39 0.0
0.33 0.39 0.0
0.34 0.39 0.0
0.35 0.39 0.0
0.36 0.39 0.0
0.37 0.39 0.0
0.38 0.39 0.0
0.39 0.39 0.0
0.4 0.39 0.0
0.41 0.39 0.0
0.42 0.39 0.0
0.43 0.39 0.0
0.44 0.39 0.0
0.45 0.39 0.0
0.46 0.39 0.0
0.47 0.39 0.0
0.48 0.39 0.0
0.49 0.39 0.0
0.5 0.39 0.0
0.51 0.39 0.0
0.52 0.39 0.0
0.53 0.39 0.0
0.54 0.39 0.0
0.55 0.39 0.0
0.56 0.39 0.0
0.57 0.39 0.0
0.58 0.39 0.0
0.59 0.39 0.0
0.6 0.39 0.0
0.61 0.39 0.0
0.62 0.39 0.010000000000000009
0.63 0.39 0.020000000000000018
0.64 0.39 0.030000000000000027
0.65 0.39 0.040000000000000036
0.66 0.39 0.050000000000000044
0.67 0.39 0.06000000000000005
0.68 0.39 0.07000000000000006
0.69 0.39 0.08000000000000007
0.7 0.39 0.08999999999999986
0.71 0.39 0.10000000000000009
0.72 0.39 0.10999999999999988
0.73 0.39 0.1200000000000001
0.74 0.39 0.1299999999999999
0.75 0.39 0.14000000000000012
0.76 0.39 0.1499999999999999
0.77 0.39 0.16000000000000014
0.78 0.39 0.16999999999999993
0.79 0.39 0.18000000000000016
0.8 0.39 0.18999999999999995
0.81 0.39 0.20000000000000018
0.82 0.39 0.20999999999999996
0.83 0.39 0.21999999999999997
0.84 0.39 0.22999999999999998
0.85 0.39 0.24
0.86 0.39 0.25
0.87 0.39 0.26
0.88 0.39 0.27
0.89 0.39 0.28
0.9 0.39 0.29000000000000004
0.91 0.39 0.30000000000000004
0.92 0.39 0.31000000000000005
0.93 0.39 0.32000000000000006
0.94 0.39 0.33000000000000007
0.95 0.39 0.33999999999999986
0.96 0.39 0.3500000000000001
0.97 0.39 0.3599999999999999
0.98 0.39 0.3700000000000001
0.99 0.39 0.3799999999999999
1.0 0.39 0.3900000000000001
0.0 0.4 0.0
0.01 0.4 0.0
0.02 0.4 0.0
0.03 0.4 0.0
0.04 0.4 0.0
0.05 0.4 0.0
0.06 0.4 0.0
0.07 0.4 0.0
0.08 0.4 0.0
0.09 0.4 0.0
0.1 0.4 0.0
0.11 0.4 0.0
0.12 0.4 0.0
0.13 0.4 0.0
0.14 0.4 0.0
0.15 0.4 0.0
0.16 0.4 0.0
0.17 0.4 0.0
0.18 0.4 0.0
0.19 0.4 0.0
0.2 0.4 0.0
0.21 0.4 0.0
0.22 0.4 0.0
0.23 0.4 0.0
0.24 0.4 0.0
0.25 0.4 0.0
0.26 0.4 0.0
0.27 0.4 0.0
0.28 0.4 0.0
0.29 0.4 0.0
0.3 0.4 0.0
0.31 0.4 0.0
0.32 0.4 0.0
0.33 0.4 0.0
0.34 0.4 0.0
0.35 0.4 0.0
0.36 0.4 0.0
0.37 0.4 0.0
0.38 0.4 0.0
0.39 0.4 0.0
0.4 0.4 0.0
0.41 0.4 0.0
0.42 0.4 0.0
0.43 0.4 0.0
0.44 0.4 0.0
0.45 0.4 0.0
0.46 0.4 0.0
0.47 0.4 0.0
0.48 0.4 0.0
0.49 0.4 0.0
0.5 0.4 0.0
0.51 0.4 0.0
0.52 0.4 0.0
0.53 0.4 0.0
0.54 0.4 0.0
0.55 0.4 0.0
0.56 0.4 0.0
0.57 0.4 0.0
0.58 0.4 0.0
0.59 0.4 0.0
0.6 0.4 0.0
0.61 0.4 0.010000000000000009
0.62 0.4 0.020000000000000018
0.63 0.4 0.030000000000000027
0.64 0.4 0.040000000000000036
0.65 0.4 0.050000000000000044
0.66 0.4 0.06000000000000005
0.67 0.4 0.07000000000000006
0.68 0.4 0.08000000000000007
0.69 0.4 0.08999999999999986
0.7 0.4 0.10000000000000009
0.71 0.4 0.10999999999999988
0.72 0.4 0.1200000000000001
0.73 0.4 0.1299999999999999
0.74 0.4 0.14000000000000012
0.75 0.4 0.1499999999999999
0.76 0.4 0.16000000000000014
0.77 0.4 0.16999999999999993
0.78 0.4 0.18000000000000016
0.79 0.4 0.18999999999999995
0.8 0.4 0.20000000000000018
0.81 0.4 0.20999999999999996
0.82 0.4 0.21999999999999997
0.83 0.4 0.22999999999999998
0.84 0.4 0.24
0.85 0.4 0.25
0.86 0.4 0.26
0.87 0.4 0.27
0.88 0.4 0.28
0.89 0.4 0.29000000000000004
0.9 0.4 0.30000000000000004
0.91 0.4 0.31000000000000005
0.92 0.4 0.32000000000000006
0.93 0.4 0.33000000000000007
0.94 0.4 0.33999999999999986
0.95 0.4 0.3500000000000001
0.96 0.4 0.3599999999999999
0.97 0.4 0.3700000000000001
0.98 0.4 0.3799999999999999
0.99 0.4 0.3900000000000001
1.0 0.4 0.3999999999999999
0.0 0.41 0.0
0.01 0.41 0.0
0.02 0.41 0.0
0.03 0.41 0.0
0.04 0.41 0.0
0.05 0.41 0.0
0.06 0.41 0.0
0.07 0.41 0.0
0.08 0.41 0.0
0.09 0.41 0.0
0.1 0.41 0.0
0.11 0.41 0.0
0.12 0.41 0.0
0.13 0.41 0.0
0.14 0.41 0.0
0.15 0.41 0.0
0.16 0.41 0.0
0.17 0.41 0.0
0.18 0.41 0.0
0.19 0.41 0.0
0.2 0.41 0.0
0.21 0.41 0.0
0.22 0.41 0.0
0.23 0.41 0.0
0.24 0.41 0.0
0.25 0.41 0.0
0.26 0.41 0.0
0.27 0.41 0.0
0.28 0.41 0.0
0.29 0.41 0.0
0.3 0.41 0.0
0.31 0.41 0.0
0.32 0.41 0.0
0.33 0.41 0.0
0.34 0.41 0.0
0.35 0.41 0.0
0.36 0.41 0.0
0.37 0.41 0.0
0.38 0.41 0.0
0.39 0.41 0.0
0.4 0.41 0.0
0.41 0.41 0.0
0.42 0.41 0.0
0.43 0.41 0.0
0.44 0.41 0.0
0.45 0.41 0.0
0.46 0.41 0.0
0.47 0.41 0.0
0.48 0.41 0.0
0.49 0.41 0.0
0.5 0.41 0.0
0.51 0.41 0.0
0.52 0.41 0.0
0.53 0.41 0.0
0.54 0.41 0.0
0.55 0.41 0.0
0.56 0.41 0.0
0.57 0.41 0.0
0.58 0.41 0.0
0.59 0.41 0.0
0.6 0.41 0.010000000000000009
0.61 0.41 0.020000000000000018
0.62 0.41 0.030000000000000027
0.63 0.41 0.040000000000000036
0.64 0.41 0.050000000000000044
0.65 0.41 0.06000000000000005
0.66 0.41 0.07000000000000006
0.67 0.41 0.08000000000000007
0.68 0.41 0.09000000000000008
0.69 0.41 0.09999999999999987
0.7 0.41 0.10999999999999988
0.71 0.41 0.11999999999999988
0.72 0.41 0.1299999999999999
0.73 0.41 0.1399999999999999
0.74 0.41 0.1499999999999999
0.75 0.41 0.15999999999999992
0.76 0.41 0.16999999999999993
0.77 0.41 0.17999999999999994
0.78 0.41 0.18999999999999995
0.79 0.41 0.19999999999999996
0.8 0.41 0.20999999999999996
0.81 0.41 0.21999999999999997
0.82 0.41 0.22999999999999998
0.83 0.41 0.24
0.84 0.41 0.25
0.85 0.41 0.26
0.86 0.41 0.27
0.87 0.41 0.28
0.88 0.41 0.29000000000000004
0.89 0.41 0.30000000000000004
0.9 0.41 0.31000000000000005
0.91 0.41 0.32000000000000006
0.92 0.41 0.33000000000000007
0.93 0.41 0.3400000000000001
0.94 0.41 0.34999999999999987
0.95 0.41 0.3599999999999999
0.96 0.41 0.3699999999999999
0.97 0.41 0.3799999999999999
0.98 0.41 0.3899999999999999
0.99 0.41 0.3999999999999999
1.0 0.41 0.4099999999999999
0.0 0.42 0.0
0.01 0.42 0.0
0.02 0.42 0.0
0.03 0.42 0.0
0.04 0.42 0.0
0.05 0.42 0.0
0.06 0.42 0.0
0.07 0.42 0.0
0.08 0.42 0.0
0.09 0.42 0.0
0.1 0.42 0.0
0.11 0.42 0.0
0.12 0.42 0.0
0.13 0.42 0.0
0.14 0.42 0.0
0.15 0.42 0.0
0.16 0.42 0.0
0.17 0.42 0.0
0.18 0.42 0.0
0.19 0.42 0.0
0.2 0.42 0.0
0.21 0.42 0.0
0.22 0.42 0.0
0.23 0.42 0.0
0.24 0.42 0.0
0.25 0.42 0.0
0.26 0.42 0.0
0.27 0.42 0.0
0.28 0.42 0.0
0.29 0.42 0.0
0.3 0.42 0.0
0.31 0.42 0.0
0.32 0.42 0.0
0.33 0.42 0.0
0.34 0.42 0.0
0.35 0.42 0.0
0.36 0.42 0.0
0.37 0.42 0.0
0.38 0.42 0.0
0.39 0.42 0.0
0.4 0.42 0.0
0.41 0.42 0.0
0.42 0.42 0.0
0.43 0.42 0.0
0.44 0.42 0.0
0.45 0.42 0.0
0.46 0.42 0.0
0.47 0.42 0.0
0.48 0.42 0.0
0.49 0.42 0.0
0.5 0.42 0.0
0.51 0.42 0.0
0.52 0.42 0.0
0.53 0.42 0.0
0.54 0.42 0.0
0.55 0.42 0.0
0.56 0.42 0.0
0.57 0.42 0.0
0.58 0.42 0.0
0.59 0.42 0.010000000000000009
0.6 0.42 0.020000000000000018
0.61 0.42 0.030000000000000027
0.62 0.42 0.040000000000000036
0.63 0.42 0.050000000000000044
0.64 0.42 0.06000000000000005
0.65 0.42 0.07000000000000006
0.66 0.42 0.08000000000000007
0.67 0.42 0.09000000000000008
0.68 0.42 0.10000000000000009
0.69 0.42 0.10999999999999988
0.7 0.42 0.11999999999999988
0.71 0.42 0.1299999999999999
0.72 0.42 0.1399999999999999
0.73 0.42 0.1499999999999999
0.74 0.42 0.15999999999999992
0.75 0.42 0.16999999999999993
0.76 0.42 0.17999999999999994
0.77 0.42 0.18999999999999995
0.78 0.42 0.19999999999999996
0.79 0.42 0.20999999999999996
0.8 0.42 0.21999999999999997
0.81 0.42 0.22999999999999998
0.82 0.42 0.24
0.83 0.42 0.25
0.84 0.42 0.26
0.85 0.42 0.27
0.86 0.42 0.28
0.87 0.42 0.29000000000000004
0.88 0.42 0.30000000000000004
0.89 0.42 0.31000000000000005
0.9 0.42 0.32000000000000006
0.91 0.42 0.33000000000000007
0.92 0.42 0.3400000000000001
0.93 0.42 0.3500000000000001
0.94 0.42 0.3599999999999999
0.95 0.42 0.3699999999999999
0.96 0.42 0.3799999999999999
0.97 0.42 0.3899999999999999
0.98 0.42 0.3999999999999999
0.99 0.42 0.4099999999999999
1.0 0.42 0.41999999999999993
0.0 0.43 0.0
0.01 0.43 0.0
0.02 0.43 0.0
0.03 0.43 0.0
0.04 0.43 0.0
0.05 0.43 0.0
0.06 0.43 0.0
0.07 0.43 0.0
0.08 0.43 0.0
0.09 0.43 0.0
0.1 0.43 0.0
0.11 0.43 0.0
0.12 0.43 0.0
0.13 0.43 0.0
0.14 0.43 0.0
0.15 0.43 0.0
0.16 0.43 0.0
0.17 0.43 0.0
0.18 0.43 0.0
0.19 0.43 0.0
0.2 0.43 0.0
0.21 0.43 0.0
0.22 0.43 0.0
0.23 0.43 0.0
0.24 0.43 0.0
0.25 0.43 0.0
0.26 0.43 0.0
0.27 0.43 0.0
0.28 0.43 0.0
0.29 0.43 0.0
0.3 0.43 0.0
0.31 0.43 0.0
0.32 0.43 0.0
0.33 0.43 0.0
0.34 0.43 0.0
0.35 0.43 0.0
0.36 0.43 0.0
0.37 0.43 0.0
0.38 0.43 0.0
0.39 0.43 0.0
0.4 0.43 0.0
0.41 0.43 0.0
0.42 0.43 0.0
0.43 0.43 0.0
0.44 0.43 0.0
0.45 0.43 0.0
0.46 0.43 0.0
0.47 0.43 0.0
0.48 0.43 0.0
0.49 0.43 0.0
0.5 0.43 0.0
0.51 0.43 0.0
0.52 0.43 0.0
0.53 0.43 0.0
0.54 0.43 0.0
0.55 0.43 0.0
0.56 0.43 0.0
0.57 0.43 0.0
0.58 0.43 0.010000000000000009
0.59 0.43 0.020000000000000018
0.6 0.43 0.030000000000000027
0.61 0.43 0.040000000000000036
0.62 0.43 0.050000000000000044
0.63 0.43 0.06000000000000005
0.64 0.43 0.07000000000000006
0.65 0.43 0.08000000000000007
0.66 0.43 0.09000000000000008
0.67 0.43 0.10000000000000009
0.68 0.43 0.1100000000000001
0.69 0.43 0.11999999999999988
0.7 0.43 0.1299999999999999
0.71 0.43 0.1399999999999999
0.72 0.43 0.1499999999999999
0.73 0.43 0.15999999999999992
0.74 0.43 0.16999999999999993
0.75 0.43 0.17999999999999994
0.76 0.43 0.18999999999999995
0.77 0.43 0.19999999999999996
0.78 0.43 0.20999999999999996
0.79 0.43 0.21999999999999997
0.8 0.43 0.22999999999999998
0.81 0.43 0.24
0.82 0.43 0.25
0.83 0.43 0.26
0.84 0.43 0.27
0.85 0.43 0.28
0.86 0.43 0.29000000000000004
0.87 0.43 0.30000000000000004
0.88 0.43 0.31000000000000005
0.89 0.43 0.32000000000000006
0.9 0.43 0.33000000000000007
0.91 0.43 0.3400000000000001
0.92 0.43 0.3500000000000001
0.93 0.43 0.3600000000000001
0.94 0.43 0.3699999999999999
0.95 0.43 0.3799999999999999
0.96 0.43 0.3899999999999999
0.97 0.43 0.3999999999999999
0.98 0.43 0.4099999999999999
0.99 0.43 0.41999999999999993
1.0 0.43 0.42999999999999994
0.0 0.44 0.0
0.01 0.44 0.0
0.02 0.44 0.0
0.03 0.44 0.0
0.04 0.44 0.0
0.05 0.44 0.0
0.06 0.44 0.0
0.07 0.44 0.0
0.08 0.44 0.0
0.09 0.44 0.0
0.1 0.44 0.0
0.11 0.44 0.0
0.12 0.44 0.0
0.13 0.44 0.0
0.14 0.44 0.0
0.15 0.44 0.0
0.16 0.44 0.0
0.17 0.44 0.0
0.18 0.44 0.0
0.19 0.44 0.0
0.2 0.44 0.0
0.21 0.44 0.0
0.22 0.44 0.0
0.23 0.44 0.0
0.24 0.44 0.0
0.25 0.44 0.0
0.26 0.44 0.0
0.27 0.44 0.0
0.28 0.44 0.0
0.29 0.44 0.0
0.3 0.44 0.0
0.31 0.44 0.0
0.32 0.44 0.0
0.33 0.44 0.0
0.34 0.44 0.0
0.35 0.44 0.0
0.36 0.44 0.0
0.37 0.44 0.0
0.38 0.44 0.0
0.39 0.44 0.0
0.4 0.44 0.0
0.41 0.44 0.0
0.42 0.44 0.0
0.43 0.44 0.0
0.44 0.44 0.0
0.45 0.44 0.0
0.46 0.44 0.0
0.47 0.44 0.0
0.48 0.44 0.0
0.49 0.44 0.0
0.5 0.44 0.0
0.51 0.44 0.0
0.52 0.44 0.0
0.53 0.44 0.0
0.54 0.44 0.0
0.55 0.44 0.0
0.56 0.44 0.0
0.57 0.44 0.010000000000000009
0.58 0.44 0.020000000000000018
0.59 0.44 0.030000000000000027
0.6 0.44 0.040000000000000036
0.61 0.44 0.050000000000000044
0.62 0.44 0.06000000000000005
0.63 0.44 0.07000000000000006
0.64 0.44 0.08000000000000007
0.65 0.44 0.09000000000000008
0.66 0.44 0.10000000000000009
0.67 0.44 0.1100000000000001
0.68 0.44 0.1200000000000001
0.69 0.44 0.1299999999999999
0.7 0.44 0.1399999999999999
0.71 0.44 0.1499999999999999
0.72 0.44 0.15999999999999992
0.73 0.44 0.16999999999999993
0.74 0.44 0.17999999999999994
0.75 0.44 0.18999999999999995
0.76 0.44 0.19999999999999996
0.77 0.44 0.20999999999999996
0.78 0.44 0.21999999999999997
0.79 0.44 0.22999999999999998
0.8 0.44 0.24
0.81 0.44 0.25
0.82 0.44 0.26
0.83 0.44 0.27
0.84 0.44 0.28
0.85 0.44 0.29000000000000004
0.86 0.44 0.30000000000000004
0.87 0.44 0.31000000000000005
0.88 0.44 0.32000000000000006
0.89 0.44 0.33000000000000007
0.9 0.44 0.3400000000000001
0.91 0.44 0.3500000000000001
0.92 0.44 0.3600000000000001
0.93 0.44 0.3700000000000001
0.94 0.44 0.3799999999999999
0.95 0.44 0.3899999999999999
0.96 0.44 0.3999999999999999
0.97 0.44 0.4099999999999999
0.98 0.44 0.41999999999999993
0.99 0.44 0.42999999999999994
1.0 0.44 0.43999999999999995
0.0 0.45 0.0
0.01 0.45 0.0
0.02 0.45 0.0
0.03 0.45 0.0
0.04 0.45 0.0
0.05 0.45 0.0
0.06 0.45 0.0
0.07 0.45 0.0
0.08 0.45 0.0
0.09 0.45 0.0
0.1 0.45 0.0
0.11 0.45 0.0
0.12 0.45 0.0
0.13 0.45 0.0
0.14 0.45 0.0
0.15 0.45 0.0
0.16 0.45 0.0
0.17 0.45 0.0
0.18 0.45 0.0
0.19 0.45 0.0
0.2 0.45 0.0
0.21 0.45 0.0
0.22 0.45 0.0
0.23 0.45 0.0
0.24 0.45 0.0
0.25 0.45 0.0
0.26 0.45 0.0
0.27 0.45 0.0
0.28 0.45 0.0
0.29 0.45 0.0
0.3 0.45 0.0
0.31 0.45 0.0
0.32 0.45 0.0
0.33 0.45 0.0
0.34 0.45 0.0
0.35 0.45 0.0
0.36 0.45 0.0
0.37 0.45 0.0
0.38 0.45 0.0
0.39 0.45 0.0
0.4 0.45 0.0
0.41 0.45 0.0
0.42 0.45 0.0
0.43 0.45 0.0
0.44 0.45 0.0
0.45 0.45 0.0
0.46 0.45 0.0
0.47 0.45 0.0
0.48 0.45 0.0
0.49 0.45 0.0
0.5 0.45 0.0
0.51 0.45 0.0
0.52 0.45 0.0
0.53 0.45 0.0
0.54 0.45 0.0
0.55 0.45 0.0
0.56 0.45 0.010000000000000009
0.57 0.45 0.020000000000000018
0.58 0.45 0.030000000000000027
0.59 0.45 0.040000000000000036
0.6 0.45 0.050000000000000044
0.61 0.45 0.06000000000000005
0.62 0.45 0.07000000000000006
0.63 0.45 0.08000000000000007
0.64 0.45 0.09000000000000008
0.65 0.45 0.10000000000000009
0.66 0.45 0.1100000000000001
0.67 0.45 0.1200000000000001
0.68 0.45 0.13000000000000012
0.69 0.45 0.1399999999999999
0.7 0.45 0.1499999999999999
0.71 0.45 0.15999999999999992
0.72 0.45 0.16999999999999993
0.73 0.45 0.17999999999999994
0.74 0.45 0.18999999999999995
0.75 0.45 0.19999999999999996
0.76 0.45 0.20999999999999996
0.77 0.45 0.21999999999999997
0.78 0.45 0.22999999999999998
0.79 0.45 0.24
0.8 0.45 0.25
0.81 0.45 0.26
0.82 0.45 0.27
0.83 0.45 0.28
0.84 0.45 0.29000000000000004
0.85 0.45 0.30000000000000004
0.86 0.45 0.31000000000000005
0.87 0.45 0.32000000000000006
0.88 0.45 0.33000000000000007
0.89 0.45 0.3400000000000001
0.9 0.45 0.3500000000000001
0.91 0.45 0.3600000000000001
0.92 0.45 0.3700000000000001
0.93 0.45 0.3800000000000001
0.94 0.45 0.3899999999999999
0.95 0.45 0.3999999999999999
0.96 0.45 0.4099999999999999
0.97 0.45 0.41999999999999993
0.98 0.45 0.42999999999999994
0.99 0.45 0.43999999999999995
1.0 0.45 0.44999999999999996
0.0 0.46 0.0
0.01 0.46 0.0
0.02 0.46 0.0
0.03 0.46 0.0
0.04 0.46 0.0
0.05 0.46 0.0
0.06 0.46 0.0
0.07 0.46 0.0
0.08 0.46 0.0
0.09 0.46 0.0
0.1 0.46 0.0
0.11 0.46 0.0
0.12 0.46 0.0
0.13 0.46 0.0
0.14 0.46 0.0
0.15 0.46 0.0
0.16 0.46 0.0
0.17 0.46 0.0
0.18 0.46 0.0
0.19 0.46 0.0
0.2 0.46 0.0
0.21 0.46 0.0
0.22 0.46 0.0
0.23 0.46 0.0
0.24 0.46 0.0
0.25 0.46 0.0
0.26 0.46 0.0
0.27 0.46 0.0
0.28 0.46 0.0
0.29 0.46 0.0
0.3 0.46 0.0
0.31 0.46 0.0
0.32 0.46 0.0
0.33 0.46 0.0
0.34 0.46 0.0
0.35 0.46 0.0
0.36 0.46 0.0
0.37 0.46 0.0
0.38 0.46 0.0
0.39 0.46 0.0
0.4 0.46 0.0
0.41 0.46 0.0
0.42 0.46 0.0
0.43 0.46 0.0
0.44 0.46 0.0
0.45 0.46 0.0
0.46 0.46 0.0
0.47 0.46 0.0
0.48 0.46 0.0
0.49 0.46 0.0
0.5 0.46 0.0
0.51 0.46 0.0
0.52 0.46 0.0
0.53 0.46 0.0
0.54 0.46 0.0
0.55 0.46 0.010000000000000009
0.56 0.46 0.020000000000000018
0.57 0.46 0.030000000000000027
0.58 0.46 0.040000000000000036
0.59 0.46 0.050000000000000044
0.6 0.46 0.06000000000000005
0.61 0.46 0.07000000000000006
0.62 0.46 0.08000000000000007
0.63 0.46 0.09000000000000008
0.64 0.46 0.10000000000000009
0.65 0.46 0.1100000000000001
0.66 0.46 0.1200000000000001
0.67 0.46 0.13000000000000012
0.68 0.46 0.14000000000000012
0.69 0.46 0.1499999999999999
0.7 0.46 0.15999999999999992
0.71 0.46 0.16999999999999993
0.72 0.46 0.17999999999999994
0.73 0.46 0.18999999999999995
0.74 0.46 0.19999999999999996
0.75 0.46 0.20999999999999996
0.76 0.46 0.21999999999999997
0.77 0.46 0.22999999999999998
0.78 0.46 0.24
0.79 0.46 0.25
0.8 0.46 0.26
0.81 0.46 0.27
0.82 0.46 0.28
0.83 0.46 0.29000000000000004
0.84 0.46 0.30000000000000004
0.85 0.46 0.31000000000000005
0.86 0.46 0.32000000000000006
0.87 0.46 0.33000000000000007
0.88 0.46 0.3400000000000001
0.89 0.46 0.3500000000000001
0.9 0.46 0.3600000000000001
0.91 0.46 0.3700000000000001
0.92 0.46 0.3800000000000001
0.93 0.46 0.3900000000000001
0.94 0.46 0.3999999999999999
0.95 0.46 0.4099999999999999
0.96 0.46 0.41999999999999993
0.97 0.46 0.42999999999999994
0.98 0.46 0.43999999999999995
0.99 0.46 0.44999999999999996
1.0 0.46 0.45999999999999996
0.0 0.47 0.0
0.01 0.47 0.0
0.02 0.47 0.0
0.03 0.47 0.0
0.04 0.47 0.0
0.05 0.47 0.0
0.06 0.47 0.0
0.07 0.47 0.0
0.08 0.47 0.0
0.09 0.47 0.0
0.1 0.47 0.0
0.11 0.47 0.0
0.12 0.47 0.0
0.13 0.47 0.0
0.14 0.47 0.0
0.15 0.47 0.0
0.16 0.47 0.0
0.17 0.47 0.0
0.18 0.47 0.0
0.19 0.47 0.0
0.2 0.47 0.0
0.21 0.47 0.0
0.22 0.47 0.0
0.23 0.47 0.0
0.24 0.47 0.0
0.25 0.47 0.0
0.26 0.47 0.0
0.27 0.47 0.0
0.28 0.47 0.0
0.29 0.47 0.0
0.3 0.47 0.0
0.31 0.47 0.0
0.32 0.47 0.0
0.33 0.47 0.0
0.34 0.47 0.0
0.35 0.47 0.0
0.36 0.47 0.0
0.37 0.47 0.0
0.38 0.47 0.0
0.39 0.47 0.0
0.4 0.47 0.0
0.41 0.47 0.0
0.42 0.47 0.0
0.43 0.47 0.0
0.44 0.47 0.0
0.45 0.47 0.0
0.46 0.47 0.0
0.47 0.47 0.0
0.48 0.47 0.0
0.49 0.47 0.0
0.5 0.47 0.0
0.51 0.47 0.0
0.52 0.47 0.0
0.53 0.47 0.0
0.54 0.47 0.010000000000000009
0.55 0.47 0.020000000000000018
0.56 0.47 0.030000000000000027
0.57 0.47 0.040000000000000036
0.58 0.47 0.04999999999999982
0.59 0.47 0.06000000000000005
0.6 0.47 0.06999999999999984
0.61 0.47 0.08000000000000007
0.62 0.47 0.08999999999999986
0.63 0.47 0.10000000000000009
0.64 0.47 0.10999999999999988
0.65 0.47 0.1200000000000001
0.66 0.47 0.1299999999999999
0.67 0.47 0.14000000000000012
0.68 0.47 0.1499999999999999
0.69 0.47 0.15999999999999992
0.7 0.47 0.16999999999999993
0.71 0.47 0.17999999999999994
0.72 0.47 0.18999999999999995
0.73 0.47 0.19999999999999996
0.74 0.47 0.20999999999999996
0.75 0.47 0.21999999999999997
0.76 0.47 0.22999999999999998
0.77 0.47 0.24
0.78 0.47 0.25
0.79 0.47 0.26
0.8 0.47 0.27
0.81 0.47 0.28
0.82 0.47 0.29000000000000004
0.83 0.47 0.2999999999999998
0.84 0.47 0.31000000000000005
0.85 0.47 0.31999999999999984
0.86 0.47 0.33000000000000007
0.87 0.47 0.33999999999999986
0.88 0.47 0.3500000000000001
0.89 0.47 0.3599999999999999
0.9 0.47 0.3700000000000001
0.91 0.47 0.3799999999999999
0.92 0.47 0.3900000000000001
0.93 0.47 0.3999999999999999
0.94 0.47 0.4099999999999999
0.95 0.47 0.41999999999999993
0.96 0.47 0.42999999999999994
0.97 0.47 0.43999999999999995
0.98 0.47 0.44999999999999996
0.99 0.47 0.45999999999999996
1.0 0.47 0.47
0.0 0.48 0.0
0.01 0.48 0.0
0.02 0.48 0.0
0.03 0.48 0.0
0.04 0.48 0.0
0.05 0.48 0.0
0.06 0.48 0.0
0.07 0.48 0.0
0.08 0.48 0.0
0.09 0.48 0.0
0.1 0.48 0.0
0.11 0.48 0.0
0.12 0.48 0.0
0.13 0.48 0.0
0.14 0.48 0.0
0.15 0.48 0.0
0.16 0.48 0.0
0.17 0.48 0.0
0.18 0.48 0.0
0.19 0.48 0.0
0.2 0.48 0.0
0.21 0.48 0.0
0.22 0.48 0.0
0.23 0.48 0.0
0.24 0.48 0.0
0.25 0.48 0.0
0.26 0.48 0.0
0.27 0.48 0.0
0.28 0.48 0.0
0.29 0.48 0.0
0.3 0.48 0.0
0.31 0.48 0.0
0.32 0.48 0.0
0.33 0.48 0.0
0.34 0.48 0.0
0.35 0.48 0.0
0.36 0.48 0.0
0.37 0.48 0.0
0.38 0.48 0.0
0.39 0.48 0.0
0.4 0.48 0.0
0.41 0.48 0.0
0.42 0.48 0.0
0.43 0.48 0.0
0.44 0.48 0.0
0.45 0.48 0.0
0.46 0.48 0.0
0.47 0.48 0.0
0.48 0.48 0.0
0.49 0.48 0.0
0.5 0.48 0.0
0.51 0.48 0.0
0.52 0.48 0.0
0.53 0.48 0.010000000000000009
0.54 0.48 0.020000000000000018
0.55 0.48 0.030000000000000027
0.56 0.48 0.040000000000000036
0.57 0.48 0.04999999999999982
0.58 0.48 0.06000000000000005
0.59 0.48 0.06999999999999984
0.6 0.48 0.08000000000000007
0.61 0.48 0.08999999999999986
0.62 0.48 0.10000000000000009
0.63 0.48 0.10999999999999988
0.64 0.48 0.1200000000000001
0.65 0.48 0.1299999999999999
0.66 0.48 0.14000000000000012
0.67 0.48 0.1499999999999999
0.68 0.48 0.16000000000000014
0.69 0.48 0.16999999999999993
0.7 0.48 0.17999999999999994
0.71 0.48 0.18999999999999995
0.72 0.48 0.19999999999999996
0.73 0.48 0.20999999999999996
0.74 0.48 0.21999999999999997
0.75 0.48 0.22999999999999998
0.76 0.48 0.24
0.77 0.48 0.25
0.78 0.48 0.26
0.79 0.48 0.27
0.8 0.48 0.28
0.81 0.48 0.29000000000000004
0.82 0.48 0.2999999999999998
0.83 0.48 0.31000000000000005
0.84 0.48 0.31999999999999984
0.85 0.48 0.33000000000000007
0.86 0.48 0.33999999999999986
0.87 0.48 0.3500000000000001
0.88 0.48 0.3599999999999999
0.89 0.48 0.3700000000000001
0.9 0.48 0.3799999999999999
0.91 0.48 0.3900000000000001
0.92 0.48 0.3999999999999999
0.93 0.48 0.41000000000000014
0.94 0.48 0.41999999999999993
0.95 0.48 0.42999999999999994
0.96 0.48 0.43999999999999995
0.97 0.48 0.44999999999999996
0.98 0.48 0.45999999999999996
0.99 0.48 0.47
1.0 0.48 0.48
0.0 0.49 0.0
0.01 0.49 0.0
0.02 0.49 0.0
0.03 0.49 0.0
0.04 0.49 0.0
0.05 0.49 0.0
0.06 0.49 0.0
0.07 0.49 0.0
0.08 0.49 0.0
0.09 0.49 0.0
0.1 0.49 0.0
0.11 0.49 0.0
0.12 0.49 0.0
0.13 0.49 0.0
0.14 0.49 0.0
0.15 0.49 0.0
0.16 0.49 0.0
0.17 0.49 0.0
0.18 0.49 0.0
0.19 0.49 0.0
0.2 0.49 0.0
0.21 0.49 0.0
0.22 0.49 0.0
0.23 0.49 0.0
0.24 0.49 0.0
0.25 0.49 0.0
0.26 0.49 0.0
0.27 0.49 0.0
0.28 0.49 0.0
0.29 0.49 0.0
0.3 0.49 0.0
0.31 0.49 0.0
0.32 0.49 0.0
0.33 0.49 0.0
0.34 0.49 0.0
0.35 0.49 0.0
0.36 0.49 0.0
0.37 0.49 0.0
0.38 0.49 0.0
0.39 0.49 0.0
0.4 0.49 0.0
0.41 0.49 0.0
0.42 0.49 0.0
0.43 0.49 0.0
0.44 0.49 0.0
0.45 0.49 0.0
0.46 0.49 0.0
0.47 0.49 0.0
0.48 0.49 0.0
0.49 0.49 0.0
0.5 0.49 0.0
0.51 0.49 0.0
0.52 0.49 0.010000000000000009
0.53 0.49 0.020000000000000018
0.54 0.49 0.030000000000000027
0.55 0.49 0.040000000000000036
0.56 0.49 0.050000000000000044
0.57 0.49 0.06000000000000005
0.58 0.49 0.06999999999999984
0.59 0.49 0.08000000000000007
0.6 0.49 0.08999999999999986
0.61 0.49 0.10000000000000009
0.62 0.49 0.10999999999999988
0.63 0.49 0.1200000000000001
0.64 0.49 0.1299999999999999
0.65 0.49 0.14000000000000012
0.66 0.49 0.1499999999999999
0.67 0.49 0.16000000000000014
0.68 0.49 0.16999999999999993
0.69 0.49 0.17999999999999994
0.7 0.49 0.18999999999999995
0.71 0.49 0.19999999999999996
0.72 0.49 0.20999999999999996
0.73 0.49 0.21999999999999997
0.74 0.49 0.22999999999999998
0.75 0.49 0.24
0.76 0.49 0.25
0.77 0.49 0.26
0.78 0.49 0.27
0.79 0.49 0.28
0.8 0.49 0.29000000000000004
0.81 0.49 0.30000000000000004
0.82 0.49 0.31000000000000005
0.83 0.49 0.31999999999999984
0.84 0.49 0.33000000000000007
0.85 0.49 0.33999999999999986
0.86 0.49 0.3500000000000001
0.87 0.49 0.3599999999999999
0.88 0.49 0.3700000000000001
0.89 0.49 0.3799999999999999
0.9 0.49 0.3900000000000001
0.91 0.49 0.3999999999999999
0.92 0.49 0.41000000000000014
0.93 0.49 0.41999999999999993
0.94 0.49 0.42999999999999994
0.95 0.49 0.43999999999999995
0.96 0.49 0.44999999999999996
0.97 0.49 0.45999999999999996
0.98 0.49 0.47
0.99 0.49 0.48
1.0 0.49 0.49
0.0 0.5 0.0
0.01 0.5 0.0
0.02 0.5 0.0
0.03 0.5 0.0
0.04 0.5 0.0
0.05 0.5 0.0
0.06 0.5 0.0
0.07 0.5 0.0
0.08 0.5 0.0
0.09 0.5 0.0
0.1 0.5 0.0
0.11 0.5 0.0
0.12 0.5 0.0
0.13 0.5 0.0
0.14 0.5 0.0
0.15 0.5 0.0
0.16 0.5 0.0
0.17 0.5 0.0
0.18 0.5 0.0
0.19 0.5 0.0
0.2 0.5 0.0
0.21 0.5 0.0
0.22 0.5 0.0
0.23 0.5 0.0
0.24 0.5 0.0
0.25 0.5 0.0
0.26 0.5 0.0
0.27 0.5 0.0
0.28 0.5 0.0
0.29 0.5 0.0
0.3 0.5 0.0
0.31 0.5 0.0
0.32 0.5 0.0
0.33 0.5 0.0
0.34 0.5 0.0
0.35 0.5 0.0
0.36 0.5 0.0
0.37 0.5 0.0
0.38 0.5 0.0
0.39 0.5 0.0
0.4 0.5 0.0
0.41 0.5 0.0
0.42 0.5 0.0
0.43 0.5 0.0
0.44 0.5 0.0
0.45 0.5 0.0
0.46 0.5 0.0
0.47 0.5 0.0
0.48 0.5 0.0
0.49 0.5 0.0
0.5 0.5 0.0
0.51 0.5 0.010000000000000009
0.52 0.5 0.020000000000000018
0.53 0.5 0.030000000000000027
0.54 0.5 0.040000000000000036
0.55 0.5 0.050000000000000044
0.56 0.5 0.06000000000000005
0.57 0.5 0.06999999999999984
0.58 0.5 0.08000000000000007
0.59 0.5 0.08999999999999986
0.6 0.5 0.10000000000000009
0.61 0.5 0.10999999999999988
0.62 0.5 0.1200000000000001
0.63 0.5 0.1299999999999999
0.64 0.5 0.14000000000000012
0.65 0.5 0.1499999999999999
0.66 0.5 0.16000000000000014
0.67 0.5 0.16999999999999993
0.68 0.5 0.18000000000000016
0.69 0.5 0.18999999999999995
0.7 0.5 0.19999999999999996
0.71 0.5 0.20999999999999996
0.72 0.5 0.21999999999999997
0.73 0.5 0.22999999999999998
0.74 0.5 0.24
0.75 0.5 0.25
0.76 0.5 0.26
0.77 0.5 0.27
0.78 0.5 0.28
0.79 0.5 0.29000000000000004
0.8 0.5 0.30000000000000004
0.81 0.5 0.31000000000000005
0.82 0.5 0.31999999999999984
0.83 0.5 0.33000000000000007
0.84 0.5 0.33999999999999986
0.85 0.5 0.3500000000000001
0.86 0.5 0.3599999999999999
0.87 0.5 0.3700000000000001
0.88 0.5 0.3799999999999999
0.89 0.5 0.3900000000000001
0.9 0.5 0.3999999999999999
0.91 0.5 0.41000000000000014
0.92 0.5 0.41999999999999993
0.93 0.5 0.43000000000000016
0.94 0.5 0.43999999999999995
0.95 0.5 0.44999999999999996
0.96 0.5 0.45999999999999996
0.97 0.5 0.47
0.98 0.5 0.48
0.99 0.5 0.49
1.0 0.5 0.5
0.0 0.51 0.0
0.01 0.51 0.0
0.02 0.51 0.0
0.03 0.51 0.0
0.04 0.51 0.0
0.05 0.51 0.0
0.06 0.51 0.0
0.07 0.51 0.0
0.08 0.51 0.0
0.09 0.51 0.0
0.1 0.51 0.0
0.11 0.51 0.0
0.12 0.51 0.0
0.13 0.51 0.0
0.14 0.51 0.0
0.15 0.51 0.0
0.16 0.51 0.0
0.17 0.51 0.0
0.18 0.51 0.0
0.19 0.51 0.0
0.2 0.51 0.0
0.21 0.51 0.0
0.22 0.51 0.0
0.23 0.51 0.0
0.24 0.51 0.0
0.25 0.51 0.0
0.26 0.51 0.0
0.27 0.51 0.0
0.28 0.51 0.0
0.29 0.51 0.0
0.3 0.51 0.0
0.31 0.51 0.0
0.32 0.51 0.0
0.33 0.51 0.0
0.34 0.51 0.0
0.35 0.51 0.0
0.36 0.51 0.0
0.37 0.51 0.0
0.38 0.51 0.0
0.39 0.51 0.0
0.4 0.51 0.0
0.41 0.51 0.0
0.42 0.51 0.0
0.43 0.51 0.0
0.44 0.51 0.0
0.45 0.51 0.0
0.46 0.51 0.0
0.47 0.51 0.0
0.48 0.51 0.0
0.49 0.51 0.0
0.5 0.51 0.010000000000000009
0.51 0.51 0.020000000000000018
0.52 0.51 0.030000000000000027
0.53 0.51 0.040000000000000036
0.54 0.51 0.050000000000000044
0.55 0.51 0.06000000000000005
0.56 0.51 0.07000000000000006
0.57 0.51 0.08000000000000007
0.58 0.51 0.08999999999999986
0.59 0.51 0.10000000000000009
0.6 0.51 0.10999999999999988
0.61 0.51 0.1200000000000001
0.62 0.51 0.1299999999999999
0.63 0.51 0.14000000000000012
0.64 0.51 0.1499999999999999
0.65 0.51 0.16000000000000014
0.66 0.51 0.16999999999999993
0.67 0.51 0.18000000000000016
0.68 0.51 0.18999999999999995
0.69 0.51 0.19999999999999996
0.7 0.51 0.20999999999999996
0.71 0.51 0.21999999999999997
0.72 0.51 0.22999999999999998
0.73 0.51 0.24
0.74 0.51 0.25
0.75 0.51 0.26
0.76 0.51 0.27
0.77 0.51 0.28
0.78 0.51 0.29000000000000004
0.79 0.51 0.30000000000000004
0.8 0.51 0.31000000000000005
0.81 0.51 0.32000000000000006
0.82 0.51 0.33000000000000007
0.83 0.51 0.33999999999999986
0.84 0.51 0.3500000000000001
0.85 0.51 0.3599999999999999
0.86 0.51 0.3700000000000001
0.87 0.51 0.3799999999999999
0.88 0.51 0.3900000000000001
0.89 0.51 0.3999999999999999
0.9 0.51 0.41000000000000014
0.91 0.51 0.41999999999999993
0.92 0.51 0.43000000000000016
0.93 0.51 0.43999999999999995
0.94 0.51 0.44999999999999996
0.95 0.51 0.45999999999999996
0.96 0.51 0.47
0.97 0.51 0.48
0.98 0.51 0.49
0.99 0.51 0.5
1.0 0.51 0.51
0.0 0.52 0.0
0.01 0.52 0.0
0.02 0.52 0.0
0.03 0.52 0.0
0.04 0.52 0.0
0.05 0.52 0.0
0.06 0.52 0.0
0.07 0.52 0.0
0.08 0.52 0.0
0.09 0.52 0.0
0.1 0.52 0.0
0.11 0.52 0.0
0.12 0.52 0.0
0.13 0.52 0.0
0.14 0.52 0.0
0.15 0.52 0.0
0.16 0.52 0.0
0.17 0.52 0.0
0.18 0.52 0.0
0.19 0.52 0.0
0.2 0.52 0.0
0.21 0.52 0.0
0.22 0.52 0.0
0.23 0.52 0.0
0.24 0.52 0.0
0.25 0.52 0.0
0.26 0.52 0.0
0.27 0.52 0.0
0.28 0.52 0.0
0.29 0.52 0.0
0.3 0.52 0.0
0.31 0.52 0.0
0.32 0.52 0.0
0.33 0.52 0.0
0.34 0.52 0.0
0.35 0.52 0.0
0.36 0.52 0.0
0.37 0.52 0.0
0.38 0.52 0.0
0.39 0.52 0.0
0.4 0.52 0.0
0.41 0.52 0.0
0.42 0.52 0.0
0.43 0.52 0.0
0.44 0.52 0.0
0.45 0.52 0.0
0.46 0.52 0.0
0.47 0.52 0.0
0.48 0.52 0.0
0.49 0.52 0.010000000000000009
0.5 0.52 0.020000000000000018
0.51 0.52 0.030000000000000027
0.52 0.52 0.040000000000000036
0.53 0.52 0.050000000000000044
0.54 0.52 0.06000000000000005
0.55 0.52 0.07000000000000006
0.56 0.52 0.08000000000000007
0.57 0.52 0.08999999999999986
0.58 0.52 0.10000000000000009
0.59 0.52 0.10999999999999988
0.6 0.52 0.1200000000000001
0.61 0.52 0.1299999999999999
0.62 0.52 0.14000000000000012
0.63 0.52 0.1499999999999999
0.64 0.52 0.16000000000000014
0.65 0.52 0.16999999999999993
0.66 0.52 0.18000000000000016
0.67 0.52 0.18999999999999995
0.68 0.52 0.20000000000000018
0.69 0.52 0.20999999999999996
0.7 0.52 0.21999999999999997
0.71 0.52 0.22999999999999998
0.72 0.52 0.24
0.73 0.52 0.25
0.74 0.52 0.26
0.75 0.52 0.27
0.76 0.52 0.28
0.77 0.52 0.29000000000000004
0.78 0.52 0.30000000000000004
0.79 0.52 0.31000000000000005
0.8 0.52 0.32000000000000006
0.81 0.52 0.33000000000000007
0.82 0.52 0.33999999999999986
0.83 0.52 0.3500000000000001
0.84 0.52 0.3599999999999999
0.85 0.52 0.3700000000000001
0.86 0.52 0.3799999999999999
0.87 0.52 0.3900000000000001
0.88 0.52 0.3999999999999999
0.89 0.52 0.41000000000000014
0.9 0.52 0.41999999999999993
0.91 0.52 0.43000000000000016
0.92 0.52 0.43999999999999995
0.93 0.52 0.4500000000000002
0.94 0.52 0.45999999999999996
0.95 0.52 0.47
0.96 0.52 0.48
0.97 0.52 0.49
0.98 0.52 0.5
0.99 0.52 0.51
1.0 0.52 0.52
0.0 0.53 0.0
0.01 0.53 0.0
0.02 0.53 0.0
0.03 0.53 0.0
0.04 0.53 0.0
0.05 0.53 0.0
0.06 0.53 0.0
0.07 0.53 0.0
0.08 0.53 0.0
0.09 0.53 0.0
0.1 0.53 0.0
0.11 0.53 0.0
0.12 0.53 0.0
0.13 0.53 0.0
0.14 0.53 0.0
0.15 0.53 0.0
0.16 0.53 0.0
0.17 0.53 0.0
0.18 0.53 0.0
0.19 0.53 0.0
0.2 0.53 0.0
0.21 0.53 0.0
0.22 0.53 0.0
0.23 0.53 0.0
0.24 0.53 0.0
0.25 0.53 0.0
0.26 0.53 0.0
0.27 0.53 0.0
0.28 0.53 0.0
0.29 0.53 0.0
0.3 0.53 0.0
0.31 0.53 0.0
0.32 0.53 0.0
0.33 0.53 0.0
0.34 0.53 0.0
0.35 0.53 0.0
0.36 0.53 0.0
0.37 0.53 0.0
0.38 0.53 0.0
0.39 0.53 0.0
0.4 0.53 0.0
0.41 0.53 0.0
0.42 0.53 0.0
0.43 0.53 0.0
0.44 0.53 0.0
0.45 0.53 0.0
0.46 0.53 0.0
0.47 0.53 0.0
0.48 0.53 0.010000000000000009
0.49 0.53 0.020000000000000018
0.5 0.53 0.030000000000000027
0.51 0.53 0.040000000000000036
0.52 0.53 0.050000000000000044
0.53 0.53 0.06000000000000005
0.54 0.53 0.07000000000000006
0.55 0.53 0.08000000000000007
0.56 0.53 0.09000000000000008
0.57 0.53 0.10000000000000009
0.58 0.53 0.10999999999999988
0.59 0.53 0.1200000000000001
0.6 0.53 0.1299999999999999
0.61 0.53 0.14000000000000012
0.62 0.53 0.1499999999999999
0.63 0.53 0.16000000000000014
0.64 0.53 0.16999999999999993
0.65 0.53 0.18000000000000016
0.66 0.53 0.18999999999999995
0.67 0.53 0.20000000000000018
0.68 0.53 0.20999999999999996
0.69 0.53 0.21999999999999997
0.7 0.53 0.22999999999999998
0.71 0.53 0.24
0.72 0.53 0.25
0.73 0.53 0.26
0.74 0.53 0.27
0.75 0.53 0.28
0.76 0.53 0.29000000000000004
0.77 0.53 0.30000000000000004
0.78 0.53 0.31000000000000005
0.79 0.53 0.32000000000000006
0.8 0.53 0.33000000000000007
0.81 0.53 0.3400000000000001
0.82 0.53 0.3500000000000001
0.83 0.53 0.3599999999999999
0.84 0.53 0.3700000000000001
0.85 0.53 0.3799999999999999
0.86 0.53 0.3900000000000001
0.87 0.53 0.3999999999999999
0.88 0.53 0.41000000000000014
0.89 0.53 0.41999999999999993
0.9 0.53 0.43000000000000016
0.91 0.53 0.43999999999999995
0.92 0.53 0.4500000000000002
0.93 0.53 0.45999999999999996
0.94 0.53 0.47
0.95 0.53 0.48
0.96 0.53 0.49
0.97 0.53 0.5
0.98 0.53 0.51
0.99 0.53 0.52
1.0 0.53 0.53
0.0 0.54 0.0
0.01 0.54 0.0
0.02 0.54 0.0
0.03 0.54 0.0
0.04 0.54 0.0
0.05 0.54 0.0
0.06 0.54 0.0
0.07 0.54 0.0
0.08 0.54 0.0
0.09 0.54 0.0
0.1 0.54 0.0
0.11 0.54 0.0
0.12 0.54 0.0
0.13 0.54 0.0
0.14 0.54 0.0
0.15 0.54 0.0
0.16 0.54 0.0
0.17 0.54 0.0
0.18 0.54 0.0
0.19 0.54 0.0
0.2 0.54 0.0
0.21 0.54 0.0
0.22 0.54 0.0
0.23 0.54 0.0
0.24 0.54 0.0
0.25 0.54 0.0
0.26 0.54 0.0
0.27 0.54 0.0
0.28 0.54 0.0
0.29 0.54 0.0
0.3 0.54 0.0
0.31 0.54 0.0
0.32 0.54 0.0
0.33 0.54 0.0
0.34 0.54 0.0
0.35 0.54 0.0
0.36 0.54 0.0
0.37 0.54 0.0
0.38 0.54 0.0
0.39 0.54 0.0
0.4 0.54 0.0
0.41 0.54 0.0
0.42 0.54 0.0
0.43 0.54 0.0
0.44 0.54 0.0
0.45 0.54 0.0
0.46 0.54 0.0
0.47 0.54 0.010000000000000009
0.48 0.54 0.020000000000000018
0.49 0.54 0.030000000000000027
0.5 0.54 0.040000000000000036
0.51 0.54 0.050000000000000044
0.52 0.54 0.06000000000000005
0.53 0.54 0.07000000000000006
0.54 0.54 0.08000000000000007
0.55 0.54 0.09000000000000008
0.56 0.54 0.10000000000000009
0.57 0.54 0.10999999999999988
0.58 0.54 0.1200000000000001
0.59 0.54 0.1299999999999999
0.6 0.54 0.14000000000000012
0.61 0.54 0.1499999999999999
0.62 0.54 0.16000000000000014
0.63 0.54 0.16999999999999993
0.64 0.54 0.18000000000000016
0.65 0.54 0.18999999999999995
0.66 0.54 0.20000000000000018
0.67 0.54 0.20999999999999996
0.68 0.54 0.2200000000000002
0.69 0.54 0.22999999999999998
0.7 0.54 0.24
0.71 0.54 0.25
0.72 0.54 0.26
0.73 0.54 0.27
0.74 0.54 0.28
0.75 0.54 0.29000000000000004
0.76 0.54 0.30000000000000004
0.77 0.54 0.31000000000000005
0.78 0.54 0.32000000000000006
0.79 0.54 0.33000000000000007
0.8 0.54 0.3400000000000001
0.81 0.54 0.3500000000000001
0.82 0.54 0.3599999999999999
0.83 0.54 0.3700000000000001
0.84 0.54 0.3799999999999999
0.85 0.54 0.3900000000000001
0.86 0.54 0.3999999999999999
0.87 0.54 0.41000000000000014
0.88 0.54 0.41999999999999993
0.89 0.54 0.43000000000000016
0.9 0.54 0.43999999999999995
0.91 0.54 0.4500000000000002
0.92 0.54 0.45999999999999996
0.93 0.54 0.4700000000000002
0.94 0.54 0.48
0.95 0.54 0.49
0.96 0.54 0.5
0.97 0.54 0.51
0.98 0.54 0.52
0.99 0.54 0.53
1.0 0.54 0.54
0.0 0.55 0.0
0.01 0.55 0.0
0.02 0.55 0.0
0.03 0.55 0.0
0.04 0.55 0.0
0.05 0.55 0.0
0.06 0.55 0.0
0.07 0.55 0.0
0.08 0.55 0.0
0.09 0.55 0.0
0.1 0.55 0.0
0.11 0.55 0.0
0.12 0.55 0.0
0.13 0.55 0.0
0.14 0.55 0.0
0.15 0.55 0.0
0.16 0.55 0.0
0.17 0.55 0.0
0.18 0.55 0.0
0.19 0.55 0.0
0.2 0.55 0.0
0.21 0.55 0.0
0.22 0.55 0.0
0.23 0.55 0.0
0.24 0.55 0.0
0.25 0.55 0.0
0.26 0.55 0.0
0.27 0.55 0.0
0.28 0.55 0.0
0.29 0.55 0.0
0.3 0.55 0.0
0.31 0.55 0.0
0.32 0.55 0.0
0.33 0.55 0.0
0.34 0.55 0.0
0.35 0.55 0.0
0.36 0.55 0.0
0.37 0.55 0.0
0.38 0.55 0.0
0.39 0.55 0.0
0.4 0.55 0.0
0.41 0.55 0.0
0.42 0.55 0.0
0.43 0.55 0.0
0.44 0.55 0.0
0.45 0.55 0.0
0.46 0.55 0.010000000000000009
0.47 0.55 0.020000000000000018
0.48 0.55 0.030000000000000027
0.49 0.55 0.040000000000000036
0.5 0.55 0.050000000000000044
0.51 0.55 0.06000000000000005
0.52 0.55 0.07000000000000006
0.53 0.55 0.08000000000000007
0.54 0.55 0.09000000000000008
0.55 0.55 0.10000000000000009
0.56 0.55 0.1100000000000001
0.57 0.55 0.1200000000000001
0.58 0.55 0.1299999999999999
0.59 0.55 0.14000000000000012
0.6 0.55 0.1499999999999999
0.61 0.55 0.16000000000000014
0.62 0.55 0.16999999999999993
0.63 0.55 0.18000000000000016
0.64 0.55 0.18999999999999995
0.65 0.55 0.20000000000000018
0.66 0.55 0.20999999999999996
0.67 0.55 0.2200000000000002
0.68 0.55 0.22999999999999998
0.69 0.55 0.24
0.7 0.55 0.25
0.71 0.55 0.26
0.72 0.55 0.27
0.73 0.55 0.28
0.74 0.55 0.29000000000000004
0.75 0.55 0.30000000000000004
0.76 0.55 0.31000000000000005
0.77 0.55 0.32000000000000006
0.78 0.55 0.33000000000000007
0.79 0.55 0.3400000000000001
0.8 0.55 0.3500000000000001
0.81 0.55 0.3600000000000001
0.82 0.55 0.3700000000000001
0.83 0.55 0.3799999999999999
0.84 0.55 0.3900000000000001
0.85 0.55 0.3999999999999999
0.86 0.55 0.41000000000000014
0.87 0.55 0.41999999999999993
0.88 0.55 0.43000000000000016
0.89 0.55 0.43999999999999995
0.9 0.55 0.4500000000000002
0.91 0.55 0.45999999999999996
0.92 0.55 0.4700000000000002
0.93 0.55 0.48
0.94 0.55 0.49
0.95 0.55 0.5
0.96 0.55 0.51
0.97 0.55 0.52
0.98 0.55 0.53
0.99 0.55 0.54
1.0 0.55 0.55
0.0 0.56 0.0
0.01 0.56 0.0
0.02 0.56 0.0
0.03 0.56 0.0
0.04 0.56 0.0
0.05 0.56 0.0
0.06 0.56 0.0
0.07 0.56 0.0
0.08 0.56 0.0
0.09 0.56 0.0
0.1 0.56 0.0
0.11 0.56 0.0
0.12 0.56 0.0
0.13 0.56 0.0
0.14 0.56 0.0
0.15 0.56 0.0
0.16 0.56 0.0
0.17 0.56 0.0
0.18 0.56 0.0
0.19 0.56 0.0
0.2 0.56 0.0
0.21 0.56 0.0
0.22 0.56 0.0
0.23 0.56 0.0
0.24 0.56 0.0
0.25 0.56 0.0
0.26 0.56 0.0
0.27 0.56 0.0
0.28 0.56 0.0
0.29 0.56 0.0
0.3 0.56 0.0
0.31 0.56 0.0
0.32 0.56 0.0
0.33 0.56 0.0
0.34 0.56 0.0
0.35 0.56 0.0
0.36 0.56 0.0
0.37 0.56 0.0
0.38 0.56 0.0
0.39 0.56 0.0
0.4 0.56 0.0
0.41 0.56 0.0
0.42 0.56 0.0
0.43 0.56 0.0
0.44 0.56 0.0
0.45 0.56 0.010000000000000009
0.46 0.56 0.020000000000000018
0.47 0.56 0.030000000000000027
0.48 0.56 0.040000000000000036
0.49 0.56 0.050000000000000044
0.5 0.56 0.06000000000000005
0.51 0.56 0.07000000000000006
0.52 0.56 0.08000000000000007
0.53 0.56 0.09000000000000008
0.54 0.56 0.10000000000000009
0.55 0.56 0.1100000000000001
0.56 0.56 0.1200000000000001
0.57 0.56 0.1299999999999999
0.58 0.56 0.14000000000000012
0.59 0.56 0.1499999999999999
0.6 0.56 0.16000000000000014
0.61 0.56 0.16999999999999993
0.62 0.56 0.18000000000000016
0.63 0.56 0.18999999999999995
0.64 0.56 0.20000000000000018
0.65 0.56 0.20999999999999996
0.66 0.56 0.2200000000000002
0.67 0.56 0.22999999999999998
0.68 0.56 0.2400000000000002
0.69 0.56 0.25
0.7 0.56 0.26
0.71 0.56 0.27
0.72 0.56 0.28
0.73 0.56 0.29000000000000004
0.74 0.56 0.30000000000000004
0.75 0.56 0.31000000000000005
0.76 0.56 0.32000000000000006
0.77 0.56 0.33000000000000007
0.78 0.56 0.3400000000000001
0.79 0.56 0.3500000000000001
0.8 0.56 0.3600000000000001
0.81 0.56 0.3700000000000001
0.82 0.56 0.3799999999999999
0.83 0.56 0.3900000000000001
0.84 0.56 0.3999999999999999
0.85 0.56 0.41000000000000014
0.86 0.56 0.41999999999999993
0.87 0.56 0.43000000000000016
0.88 0.56 0.43999999999999995
0.89 0.56 0.4500000000000002
0.9 0.56 0.45999999999999996
0.91 0.56 0.4700000000000002
0.92 0.56 0.48
0.93 0.56 0.4900000000000002
0.94 0.56 0.5
0.95 0.56 0.51
0.96 0.56 0.52
0.97 0.56 0.53
0.98 0.56 0.54
0.99 0.56 0.55
1.0 0.56 0.56
0.0 0.57 0.0
0.01 0.57 0.0
0.02 0.57 0.0
0.03 0.57 0.0
0.04 0.57 0.0
0.05 0.57 0.0
0.06 0.57 0.0
0.07 0.57 0.0
0.08 0.57 0.0
0.09 0.57 0.0
0.1 0.57 0.0
0.11 0.57 0.0
0.12 0.57 0.0
0.13 0.57 0.0
0.14 0.57 0.0
0.15 0.57 0.0
0.16 0.57 0.0
0.17 0.57 0.0
0.18 0.57 0.0
0.19 0.57 0.0
0.2 0.57 0.0
0.21 0.57 0.0
0.22 0.57 0.0
0.23 0.57 0.0
0.24 0.57 0.0
0.25 0.57 0.0
0.26 0.57 0.0
0.27 0.57 0.0
0.28 0.57 0.0
0.29 0.57 0.0
0.3 0.57 0.0
0.31 0.57 0.0
0.32 0.57 0.0
0.33 0.57 0.0
0.34 0.57 0.0
0.35 0.57 0.0
0.36 0.57 0.0
0.37 0.57 0.0
0.38 0.57 0.0
0.39 0.57 0.0
0.4 0.57 0.0
0.41 0.57 0.0
0.42 0.57 0.0
0.43 0.57 0.0
0.44 0.57 0.010000000000000009
0.45 0.57 0.020000000000000018
0.46 0.57 0.030000000000000027
0.47 0.57 0.040000000000000036
0.48 0.57 0.04999999999999982
0.49 0.57 0.06000000000000005
0.5 0.57 0.06999999999999984
0.51 0.57 0.08000000000000007
0.52 0.57 0.08999999999999986
0.53 0.57 0.10000000000000009
0.54 0.57 0.10999999999999988
0.55 0.57 0.1200000000000001
0.56 0.57 0.1299999999999999
0.57 0.57 0.1399999999999999
0.58 0.57 0.1499999999999999
0.59 0.57 0.15999999999999992
0.6 0.57 0.16999999999999993
0.61 0.57 0.17999999999999994
0.62 0.57 0.18999999999999995
0.63 0.57 0.19999999999999996
0.64 0.57 0.20999999999999996
0.65 0.57 0.21999999999999997
0.66 0.57 0.22999999999999998
0.67 0.57 0.24
0.68 0.57 0.25
0.69 0.57 0.2599999999999998
0.7 0.57 0.27
0.71 0.57 0.2799999999999998
0.72 0.57 0.29000000000000004
0.73 0.57 0.2999999999999998
0.74 0.57 0.31000000000000005
0.75 0.57 0.31999999999999984
0.76 0.57 0.33000000000000007
0.77 0.57 0.33999999999999986
0.78 0.57 0.3500000000000001
0.79 0.57 0.3599999999999999
0.8 0.57 0.3700000000000001
0.81 0.57 0.3799999999999999
0.82 0.57 0.3899999999999999
0.83 0.57 0.3999999999999999
0.84 0.57 0.4099999999999999
0.85 0.57 0.41999999999999993
0.86 0.57 0.42999999999999994
0.87 0.57 0.43999999999999995
0.88 0.57 0.44999999999999996
0.89 0.57 0.45999999999999996
0.9 0.57 0.47
0.91 0.57 0.48
0.92 0.57 0.49
0.93 0.57 0.5
0.94 0.57 0.5099999999999998
0.95 0.57 0.52
0.96 0.57 0.5299999999999998
0.97 0.57 0.54
0.98 0.57 0.5499999999999998
0.99 0.57 0.56
1.0 0.57 0.5699999999999998
0.0 0.58 0.0
0.01 0.58 0.0
0.02 0.58 0.0
0.03 0.58 0.0
0.04 0.58 0.0
0.05 0.58 0.0
0.06 0.58 0.0
0.07 0.58 0.0
0.08 0.58 0.0
0.09 0.58 0.0
0.1 0.58 0.0
0.11 0.58 0.0
0.12 0.58 0.0
0.13 0.58 0.0
0.14 0.58 0.0
0.15 0.58 0.0
0.16 0.58 0.0
0.17 0.58 0.0
0.18 0.58 0.0
0.19 0.58 0.0
0.2 0.58 0.0
0.21 0.58 0.0
0.22 0.58 0.0
0.23 0.58 0.0
0.24 0.58 0.0
0.25 0.58 0.0
0.26 0.58 0.0
0.27 0.58 0.0
0.28 0.58 0.0
0.29 0.58 0.0
0.3 0.58 0.0
0.31 0.58 0.0
0.32 0.58 0.0
0.33 0.58 0.0
0.34 0.58 0.0
0.35 0.58 0.0
0.36 0.58 0.0
0.37 0.58 0.0
0.38 0.58 0.0
0.39 0.58 0.0
0.4 0.58 0.0
0.41 0.58 0.0
0.42 0.58 0.0
0.43 0.58 0.010000000000000009
0.44 0.58 0.020000000000000018
0.45 0.58 0.030000000000000027
0.46 0.58 0.040000000000000036
0.47 0.58 0.04999999999999982
0.48 0.58 0.06000000000000005
0.49 0.58 0.06999999999999984
0.5 0.58 0.08000000000000007
0.51 0.58 0.08999999999999986
0.52 0.58 0.10000000000000009
0.53 0.58 0.10999999999999988
0.54 0.58 0.1200000000000001
0.55 0.58 0.1299999999999999
0.56 0.58 0.14000000000000012
0.57 0.58 0.1499999999999999
0.58 0.58 0.15999999999999992
0.59 0.58 0.16999999999999993
0.6 0.58 0.17999999999999994
0.61 0.58 0.18999999999999995
0.62 0.58 0.19999999999999996
0.63 0.58 0.20999999999999996
0.64 0.58 0.21999999999999997
0.65 0.58 0.22999999999999998
0.66 0.58 0.24
0.67 0.58 0.25
0.68 0.58 0.26
0.69 0.58 0.27
0.7 0.58 0.2799999999999998
0.71 0.58 0.29000000000000004
0.72 0.58 0.2999999999999998
0.73 0.58 0.31000000000000005
0.74 0.58 0.31999999999999984
0.75 0.58 0.33000000000000007
0.76 0.58 0.33999999999999986
0.77 0.58 0.3500000000000001
0.78 0.58 0.3599999999999999
0.79 0.58 0.3700000000000001
0.8 0.58 0.3799999999999999
0.81 0.58 0.3900000000000001
0.82 0.58 0.3999999999999999
0.83 0.58 0.4099999999999999
0.84 0.58 0.41999999999999993
0.85 0.58 0.42999999999999994
0.86 0.58 0.43999999999999995
0.87 0.58 0.44999999999999996
0.88 0.58 0.45999999999999996
0.89 0.58 0.47
0.9 0.58 0.48
0.91 0.58 0.49
0.92 0.58 0.5
0.93 0.58 0.51
0.94 0.58 0.52
0.95 0.58 0.5299999999999998
0.96 0.58 0.54
0.97 0.58 0.5499999999999998
0.98 0.58 0.56
0.99 0.58 0.5699999999999998
1.0 0.58 0.5800000000000001
0.0 0.59 0.0
0.01 0.59 0.0
0.02 0.59 0.0
0.03 0.59 0.0
0.04 0.59 0.0
0.05 0.59 0.0
0.06 0.59 0.0
0.07 0.59 0.0
0.08 0.59 0.0
0.09 0.59 0.0
0.1 0.59 0.0
0.11 0.59 0.0
0.12 0.59 0.0
0.13 0.59 0.0
0.14 0.59 0.0
0.15 0.59 0.0
0.16 0.59 0.0
0.17 0.59 0.0
0.18 0.59 0.0
0.19 0.59 0.0
0.2 0.59 0.0
0.21 0.59 0.0
0.22 0.59 0.0
0.23 0.59 0.0
0.24 0.59 0.0
0.25 0.59 0.0
0.26 0.59 0.0
0.27 0.59 0.0
0.28 0.59 0.0
0.29 0.59 0.0
0.3 0.59 0.0
0.31 0.59 0.0
0.32 0.59 0.0
0.33 0.59 0.0
0.34 0.59 0.0
0.35 0.59 0.0
0.36 0.59 0.0
0.37 0.59 0.0
0.38 0.59 0.0
0.39 0.59 0.0
0.4 0.59 0.0
0.41 0.59 0.0
0.42 0.59 0.010000000000000009
0.43 0.59 0.020000000000000018
0.44 0.59 0.030000000000000027
0.45 0.59 0.040000000000000036
0.46 0.59 0.050000000000000044
0.47 0.59 0.06000000000000005
0.48 0.59 0.06999999999999984
0.49 0.59 0.08000000000000007
0.5 0.59 0.08999999999999986
0.51 0.59 0.10000000000000009
0.52 0.59 0.10999999999999988
0.53 0.59 0.1200000000000001
0.54 0.59 0.1299999999999999
0.55 0.59 0.14000000000000012
0.56 0.59 0.1499999999999999
0.57 0.59 0.15999999999999992
0.58 0.59 0.16999999999999993
0.59 0.59 0.17999999999999994
0.6 0.59 0.18999999999999995
0.61 0.59 0.19999999999999996
0.62 0.59 0.20999999999999996
0.63 0.59 0.21999999999999997
0.64 0.59 0.22999999999999998
0.65 0.59 0.24
0.66 0.59 0.25
0.67 0.59 0.26
0.68 0.59 0.27
0.69 0.59 0.2799999999999998
0.7 0.59 0.29000000000000004
0.71 0.59 0.2999999999999998
0.72 0.59 0.31000000000000005
0.73 0.59 0.31999999999999984
0.74 0.59 0.33000000000000007
0.75 0.59 0.33999999999999986
0.76 0.59 0.3500000000000001
0.77 0.59 0.3599999999999999
0.78 0.59 0.3700000000000001
0.79 0.59 0.3799999999999999
0.8 0.59 0.3900000000000001
0.81 0.59 0.3999999999999999
0.82 0.59 0.4099999999999999
0.83 0.59 0.41999999999999993
0.84 0.59 0.42999999999999994
0.85 0.59 0.43999999999999995
0.86 0.59 0.44999999999999996
0.87 0.59 0.45999999999999996
0.88 0.59 0.47
0.89 0.59 0.48
0.9 0.59 0.49
0.91 0.59 0.5
0.92 0.59 0.51
0.93 0.59 0.52
0.94 0.59 0.5299999999999998
0.95 0.59 0.54
0.96 0.59 0.5499999999999998
0.97 0.59 0.56
0.98 0.59 0.5699999999999998
0.99 0.59 0.5800000000000001
1.0 0.59 0.5899999999999999
0.0 0.6 0.0
0.01 0.6 0.0
0.02 0.6 0.0
0.03 0.6 0.0
0.04 0.6 0.0
0.05 0.6 0.0
0.06 0.6 0.0
0.07 0.6 0.0
0.08 0.6 0.0
0.09 0.6 0.0
0.1 0.6 0.0
0.11 0.6 0.0
0.12 0.6 0.0
0.13 0.6 0.0
0.14 0.6 0.0
0.15 0.6 0.0
0.16 0.6 0.0
0.17 0.6 0.0
0.18 0.6 0.0
0.19 0.6 0.0
0.2 0.6 0.0
0.21 0.6 0.0
0.22 0.6 0.0
0.23 0.6 0.0
0.24 0.6 0.0
0.25 0.6 0.0
0.26 0.6 0.0
0.27 0.6 0.0
0.28 0.6 0.0
0.29 0.6 0.0
0.3 0.6 0.0
0.31 0.6 0.0
0.32 0.6 0.0
0.33 0.6 0.0
0.34 0.6 0.0
0.35 0.6 0.0
0.36 0.6 0.0
0.37 0.6 0.0
0.38 0.6 0.0
0.39 0.6 0.0
0.4 0.6 0.0
0.41 0.6 0.010000000000000009
0.42 0.6 0.020000000000000018
0.43 0.6 0.030000000000000027
0.44 0.6 0.040000000000000036
0.45 0.6 0.050000000000000044
0.46 0.6 0.06000000000000005
0.47 0.6 0.06999999999999984
0.48 0.6 0.08000000000000007
0.49 0.6 0.08999999999999986
0.5 0.6 0.10000000000000009
0.51 0.6 0.10999999999999988
0.52 0.6 0.1200000000000001
0.53 0.6 0.1299999999999999
0.54 0.6 0.14000000000000012
0.55 0.6 0.1499999999999999
0.56 0.6 0.16000000000000014
0.57 0.6 0.16999999999999993
0.58 0.6 0.17999999999999994
0.59 0.6 0.18999999999999995
0.6 0.6 0.19999999999999996
0.61 0.6 0.20999999999999996
0.62 0.6 0.21999999999999997
0.63 0.6 0.22999999999999998
0.64 0.6 0.24
0.65 0.6 0.25
0.66 0.6 0.26
0.67 0.6 0.27
0.68 0.6 0.28
0.69 0.6 0.29000000000000004
0.7 0.6 0.2999999999999998
0.71 0.6 0.31000000000000005
0.72 0.6 0.31999999999999984
0.73 0.6 0.33000000000000007
0.74 0.6 0.33999999999999986
0.75 0.6 0.3500000000000001
0.76 0.6 0.3599999999999999
0.77 0.6 0.3700000000000001
0.78 0.6 0.3799999999999999
0.79 0.6 0.3900000000000001
0.8 0.6 0.3999999999999999
0.81 0.6 0.41000000000000014
0.82 0.6 0.41999999999999993
0.83 0.6 0.42999999999999994
0.84 0.6 0.43999999999999995
0.85 0.6 0.44999999999999996
0.86 0.6 0.45999999999999996
0.87 0.6 0.47
0.88 0.6 0.48
0.89 0.6 0.49
0.9 0.6 0.5
0.91 0.6 0.51
0.92 0.6 0.52
0.93 0.6 0.53
0.94 0.6 0.54
0.95 0.6 0.5499999999999998
0.96 0.6 0.56
0.97 0.6 0.5699999999999998
0.98 0.6 0.5800000000000001
0.99 0.6 0.5899999999999999
1.0 0.6 0.6000000000000001
0.0 0.61 0.0
0.01 0.61 0.0
0.02 0.61 0.0
0.03 0.61 0.0
0.04 0.61 0.0
0.05 0.61 0.0
0.06 0.61 0.0
0.07 0.61 0.0
0.08 0.61 0.0
0.09 0.61 0.0
0.1 0.61 0.0
0.11 0.61 0.0
0.12 0.61 0.0
0.13 0.61 0.0
0.14 0.61 0.0
0.15 0.61 0.0
0.16 0.61 0.0
0.17 0.61 0.0
0.18 0.61 0.0
0.19 0.61 0.0
0.2 0.61 0.0
0.21 0.61 0.0
0.22 0.61 0.0
0.23 0.61 0.0
0.24 0.61 0.0
0.25 0.61 0.0
0.26 0.61 0.0
0.27 0.61 0.0
0.28 0.61 0.0
0.29 0.61 0.0
0.3 0.61 0.0
0.31 0.61 0.0
0.32 0.61 0.0
0.33 0.61 0.0
0.34 0.61 0.0
0.35 0.61 0.0
0.36 0.61 0.0
0.37 0.61 0.0
0.38 0.61 0.0
0.39 0.61 0.0
0.4 0.61 0.010000000000000009
0.41 0.61 0.020000000000000018
0.42 0.61 0.030000000000000027
0.43 0.61 0.040000000000000036
0.44 0.61 0.050000000000000044
0.45 0.61 0.06000000000000005
0.46 0.61 0.07000000000000006
0.47 0.61 0.08000000000000007
0.48 0.61 0.08999999999999986
0.49 0.61 0.10000000000000009
0.5 0.61 0.10999999999999988
0.51 0.61 0.1200000000000001
0.52 0.61 0.1299999999999999
0.53 0.61 0.14000000000000012
0.54 0.61 0.1499999999999999
0.55 0.61 0.16000000000000014
0.56 0.61 0.16999999999999993
0.57 0.61 0.17999999999999994
0.58 0.61 0.18999999999999995
0.59 0.61 0.19999999999999996
0.6 0.61 0.20999999999999996
0.61 0.61 0.21999999999999997
0.62 0.61 0.22999999999999998
0.63 0.61 0.24
0.64 0.61 0.25
0.65 0.61 0.26
0.66 0.61 0.27
0.67 0.61 0.28
0.68 0.61 0.29000000000000004
0.69 0.61 0.2999999999999998
0.7 0.61 0.31000000000000005
0.71 0.61 0.31999999999999984
0.72 0.61 0.33000000000000007
0.73 0.61 0.33999999999999986
0.74 0.61 0.3500000000000001
0.75 0.61 0.3599999999999999
0.76 0.61 0.3700000000000001
0.77 0.61 0.3799999999999999
0.78 0.61 0.3900000000000001
0.79 0.61 0.3999999999999999
0.8 0.61 0.41000000000000014
0.81 0.61 0.41999999999999993
0.82 0.61 0.42999999999999994
0.83 0.61 0.43999999999999995
0.84 0.61 0.44999999999999996
0.85 0.61 0.45999999999999996
0.86 0.61 0.47
0.87 0.61 0.48
0.88 0.61 0.49
0.89 0.61 0.5
0.9 0.61 0.51
0.91 0.61 0.52
0.92 0.61 0.53
0.93 0.61 0.54
0.94 0.61 0.5499999999999998
0.95 0.61 0.56
0.96 0.61 0.5699999999999998
0.97 0.61 0.5800000000000001
0.98 0.61 0.5899999999999999
0.99 0.61 0.6000000000000001
1.0 0.61 0.6099999999999999
0.0 0.62 0.0
0.01 0.62 0.0
0.02 0.62 0.0
0.03 0.62 0.0
0.04 0.62 0.0
0.05 0.62 0.0
0.06 0.62 0.0
0.07 0.62 0.0
0.08 0.62 0.0
0.09 0.62 0.0
0.1 0.62 0.0
0.11 0.62 0.0
0.12 0.62 0.0
0.13 0.62 0.0
0.14 0.62 0.0
0.15 0.62 0.0
0.16 0.62 0.0
0.17 0.62 0.0
0.18 0.62 0.0
0.19 0.62 0.0
0.2 0.62 0.0
0.21 0.62 0.0
0.22 0.62 0.0
0.23 0.62 0.0
0.24 0.62 0.0
0.25 0.62 0.0
0.26 0.62 0.0
0.27 0.62 0.0
0.28 0.62 0.0
0.29 0.62 0.0
0.3 0.62 0.0
0.31 0.62 0.0
0.32 0.62 0.0
0.33 0.62 0.0
0.34 0.62 0.0
0.35 0.62 0.0
0.36 0.62 0.0
0.37 0.62 0.0
0.38 0.62 0.0
0.39 0.62 0.010000000000000009
0.4 0.62 0.020000000000000018
0.41 0.62 0.030000000000000027
0.42 0.62 0.040000000000000036
0.43 0.62 0.050000000000000044
0.44 0.62 0.06000000000000005
0.45 0.62 0.07000000000000006
0.46 0.62 0.08000000000000007
0.47 0.62 0.08999999999999986
0.48 0.62 0.10000000000000009
0.49 0.62 0.10999999999999988
0.5 0.62 0.1200000000000001
0.51 0.62 0.1299999999999999
0.52 0.62 0.14000000000000012
0.53 0.62 0.1499999999999999
0.54 0.62 0.16000000000000014
0.55 0.62 0.16999999999999993
0.56 0.62 0.18000000000000016
0.57 0.62 0.18999999999999995
0.58 0.62 0.19999999999999996
0.59 0.62 0.20999999999999996
0.6 0.62 0.21999999999999997
0.61 0.62 0.22999999999999998
0.62 0.62 0.24
0.63 0.62 0.25
0.64 0.62 0.26
0.65 0.62 0.27
0.66 0.62 0.28
0.67 0.62 0.29000000000000004
0.68 0.62 0.30000000000000004
0.69 0.62 0.31000000000000005
0.7 0.62 0.31999999999999984
0.71 0.62 0.33000000000000007
0.72 0.62 0.33999999999999986
0.73 0.62 0.3500000000000001
0.74 0.62 0.3599999999999999
0.75 0.62 0.3700000000000001
0.76 0.62 0.3799999999999999
0.77 0.62 0.3900000000000001
0.78 0.62 0.3999999999999999
0.79 0.62 0.41000000000000014
0.8 0.62 0.41999999999999993
0.81 0.62 0.43000000000000016
0.82 0.62 0.43999999999999995
0.83 0.62 0.44999999999999996
0.84 0.62 0.45999999999999996
0.85 0.62 0.47
0.86 0.62 0.48
0.87 0.62 0.49
0.88 0.62 0.5
0.89 0.62 0.51
0.9 0.62 0.52
0.91 0.62 0.53
0.92 0.62 0.54
0.93 0.62 0.55
0.94 0.62 0.56
0.95 0.62 0.5699999999999998
0.96 0.62 0.5800000000000001
0.97 0.62 0.5899999999999999
0.98 0.62 0.6000000000000001
0.99 0.62 0.6099999999999999
1.0 0.62 0.6200000000000001
0.0 0.63 0.0
0.01 0.63 0.0
0.02 0.63 0.0
0.03 0.63 0.0
0.04 0.63 0.0
0.05 0.63 0.0
0.06 0.63 0.0
0.07 0.63 0.0
0.08 0.63 0.0
0.09 0.63 0.0
0.1 0.63 0.0
0.11 0.63 0.0
0.12 0.63 0.0
0.13 0.63 0.0
0.14 0.63 0.0
0.15 0.63 0.0
0.16 0.63 0.0
0.17 0.63 0.0
0.18 0.63 0.0
0.19 0.63 0.0
0.2 0.63 0.0
0.21 0.63 0.0
0.22 0.63 0.0
0.23 0.63 0.0
0.24 0.63 0.0
0.25 0.63 0.0
0.26 0.63 0.0
0.27 0.63 0.0
0.28 0.63 0.0
0.29 0.63 0.0
0.3 0.63 0.0
0.31 0.63 0.0
0.32 0.63 0.0
0.33 0.63 0.0
0.34 0.63 0.0
0.35 0.63 0.0
0.36 0.63 0.0
0.37 0.63 0.0
0.38 0.63 0.010000000000000009
0.39 0.63 0.020000000000000018
0.4 0.63 0.030000000000000027
0.41 0.63 0.040000000000000036
0.42 0.63 0.050000000000000044
0.43 0.63 0.06000000000000005
0.44 0.63 0.07000000000000006
0.45 0.63 0.08000000000000007
0.46 0.63 0.09000000000000008
0.47 0.63 0.10000000000000009
0.48 0.63 0.10999999999999988
0.49 0.63 0.1200000000000001
0.5 0.63 0.1299999999999999
0.51 0.63 0.14000000000000012
0.52 0.63 0.1499999999999999
0.53 0.63 0.16000000000000014
0.54 0.63 0.16999999999999993
0.55 0.63 0.18000000000000016
0.56 0.63 0.18999999999999995
0.57 0.63 0.19999999999999996
0.58 0.63 0.20999999999999996
0.59 0.63 0.21999999999999997
0.6 0.63 0.22999999999999998
0.61 0.63 0.24
0.62 0.63 0.25
0.63 0.63 0.26
0.64 0.63 0.27
0.65 0.63 0.28
0.66 0.63 0.29000000000000004
0.67 0.63 0.30000000000000004
0.68 0.63 0.31000000000000005
0.69 0.63 0.31999999999999984
0.7 0.63 0.33000000000000007
0.71 0.63 0.33999999999999986
0.72 0.63 0.3500000000000001
0.73 0.63 0.3599999999999999
0.74 0.63 0.3700000000000001
0.75 0.63 0.3799999999999999
0.76 0.63 0.3900000000000001
0.77 0.63 0.3999999999999999
0.78 0.63 0.41000000000000014
0.79 0.63 0.41999999999999993
0.8 0.63 0.43000000000000016
0.81 0.63 0.43999999999999995
0.82 0.63 0.44999999999999996
0.83 0.63 0.45999999999999996
0.84 0.63 0.47
0.85 0.63 0.48
0.86 0.63 0.49
0.87 0.63 0.5
0.88 0.63 0.51
0.89 0.63 0.52
0.9 0.63 0.53
0.91 0.63 0.54
0.92 0.63 0.55
0.93 0.63 0.56
0.94 0.63 0.5699999999999998
0.95 0.63 0.5800000000000001
0.96 0.63 0.5899999999999999
0.97 0.63 0.6000000000000001
0.98 0.63 0.6099999999999999
0.99 0.63 0.6200000000000001
1.0 0.63 0.6299999999999999
0.0 0.64 0.0
0.01 0.64 0.0
0.02 0.64 0.0
0.03 0.64 0.0
0.04 0.64 0.0
0.05 0.64 0.0
0.06 0.64 0.0
0.07 0.64 0.0
0.08 0.64 0.0
0.09 0.64 0.0
0.1 0.64 0.0
0.11 0.64 0.0
0.12 0.64 0.0
0.13 0.64 0.0
0.14 0.64 0.0
0.15 0.64 0.0
0.16 0.64 0.0
0.17 0.64 0.0
0.18 0.64 0.0
0.19 0.64 0.0
0.2 0.64 0.0
0.21 0.64 0.0
0.22 0.64 0.0
0.23 0.64 0.0
0.24 0.64 0.0
0.25 0.64 0.0
0.26 0.64 0.0
0.27 0.64 0.0
0.28 0.64 0.0
0.29 0.64 0.0
0.3 0.64 0.0
0.31 0.64 0.0
0.32 0.64 0.0
0.33 0.64 0.0
0.34 0.64 0.0
0.35 0.64 0.0
0.36 0.64 0.0
0.37 0.64 0.010000000000000009
0.38 0.64 0.020000000000000018
0.39 0.64 0.030000000000000027
0.4 0.64 0.040000000000000036
0.41 0.64 0.050000000000000044
0.42 0.64 0.06000000000000005
0.43 0.64 0.07000000000000006
0.44 0.64 0.08000000000000007
0.45 0.64 0.09000000000000008
0.46 0.64 0.10000000000000009
0.47 0.64 0.10999999999999988
0.48 0.64 0.1200000000000001
0.49 0.64 0.1299999999999999
0.5 0.64 0.14000000000000012
0.51 0.64 0.1499999999999999
0.52 0.64 0.16000000000000014
0.53 0.64 0.16999999999999993
0.54 0.64 0.18000000000000016
0.55 0.64 0.18999999999999995
0.56 0.64 0.20000000000000018
0.57 0.64 0.20999999999999996
0.58 0.64 0.21999999999999997
0.59 0.64 0.22999999999999998
0.6 0.64 0.24
0.61 0.64 0.25
0.62 0.64 0.26
0.63 0.64 0.27
0.64 0.64 0.28
0.65 0.64 0.29000000000000004
0.66 0.64 0.30000000000000004
0.67 0.64 0.31000000000000005
0.68 0.64 0.32000000000000006
0.69 0.64 0.33000000000000007
0.7 0.64 0.33999999999999986
0.71 0.64 0.3500000000000001
0.72 0.64 0.3599999999999999
0.73 0.64 0.3700000000000001
0.74 0.64 0.3799999999999999
0.75 0.64 0.3900000000000001
0.76 0.64 0.3999999999999999
0.77 0.64 0.41000000000000014
0.78 0.64 0.41999999999999993
0.79 0.64 0.43000000000000016
0.8 0.64 0.43999999999999995
0.81 0.64 0.4500000000000002
0.82 0.64 0.45999999999999996
0.83 0.64 0.47
0.84 0.64 0.48
0.85 0.64 0.49
0.86 0.64 0.5
0.87 0.64 0.51
0.88 0.64 0.52
0.89 0.64 0.53
0.9 0.64 0.54
0.91 0.64 0.55
0.92 0.64 0.56
0.93 0.64 0.5700000000000001
0.94 0.64 0.5800000000000001
0.95 0.64 0.5899999999999999
0.96 0.64 0.6000000000000001
0.97 0.64 0.6099999999999999
0.98 0.64 0.6200000000000001
0.99 0.64 0.6299999999999999
1.0 0.64 0.6400000000000001
0.0 0.65 0.0
0.01 0.65 0.0
0.02 0.65 0.0
0.03 0.65 0.0
0.04 0.65 0.0
0.05 0.65 0.0
0.06 0.65 0.0
0.07 0.65 0.0
0.08 0.65 0.0
0.09 0.65 0.0
0.1 0.65 0.0
0.11 0.65 0.0
0.12 0.65 0.0
0.13 0.65 0.0
0.14 0.65 0.0
0.15 0.65 0.0
0.16 0.65 0.0
0.17 0.65 0.0
0.18 0.65 0.0
0.19 0.65 0.0
0.2 0.65 0.0
0.21 0.65 0.0
0.22 0.65 0.0
0.23 0.65 0.0
0.24 0.65 0.0
0.25 0.65 0.0
0.26 0.65 0.0
0.27 0.65 0.0
0.28 0.65 0.0
0.29 0.65 0.0
0.3 0.65 0.0
0.31 0.65 0.0
0.32 0.65 0.0
0.33 0.65 0.0
0.34 0.65 0.0
0.35 0.65 0.0
0.36 0.65 0.010000000000000009
0.37 0.65 0.020000000000000018
0.38 0.65 0.030000000000000027
0.39 0.65 0.040000000000000036
0.4 0.65 0.050000000000000044
0.41 0.65 0.06000000000000005
0.42 0.65 0.07000000000000006
0.43 0.65 0.08000000000000007
0.44 0.65 0.09000000000000008
0.45 0.65 0.10000000000000009
0.46 0.65 0.1100000000000001
0.47 0.65 0.1200000000000001
0.48 0.65 0.1299999999999999
0.49 0.65 0.14000000000000012
0.5 0.65 0.1499999999999999
0.51 0.65 0.16000000000000014
0.52 0.65 0.16999999999999993
0.53 0.65 0.18000000000000016
0.54 0.65 0.18999999999999995
0.55 0.65 0.20000000000000018
0.56 0.65 0.20999999999999996
0.57 0.65 0.21999999999999997
0.58 0.65 0.22999999999999998
0.59 0.65 0.24
0.6 0.65 0.25
0.61 0.65 0.26
0.62 0.65 0.27
0.63 0.65 0.28
0.64 0.65 0.29000000000000004
0.65 0.65 0.30000000000000004
0.66 0.65 0.31000000000000005
0.67 0.65 0.32000000000000006
0.68 0.65 0.33000000000000007
0.69 0.65 0.33999999999999986
0.7 0.65 0.3500000000000001
0.71 0.65 0.3599999999999999
0.72 0.65 0.3700000000000001
0.73 0.65 0.3799999999999999
0.74 0.65 0.3900000000000001
0.75 0.65 0.3999999999999999
0.76 0.65 0.41000000000000014
0.77 0.65 0.41999999999999993
0.78 0.65 0.43000000000000016
0.79 0.65 0.43999999999999995
0.8 0.65 0.4500000000000002
0.81 0.65 0.45999999999999996
0.82 0.65 0.47
0.83 0.65 0.48
0.84 0.65 0.49
0.85 0.65 0.5
0.86 0.65 0.51
0.87 0.65 0.52
0.88 0.65 0.53
0.89 0.65 0.54
0.9 0.65 0.55
0.91 0.65 0.56
0.92 0.65 0.5700000000000001
0.93 0.65 0.5800000000000001
0.94 0.65 0.5899999999999999
0.95 0.65 0.6000000000000001
0.96 0.65 0.6099999999999999
0.97 0.65 0.6200000000000001
0.98 0.65 0.6299999999999999
0.99 0.65 0.6400000000000001
1.0 0.65 0.6499999999999999
0.0 0.66 0.0
0.01 0.66 0.0
0.02 0.66 0.0
0.03 0.66 0.0
0.04 0.66 0.0
0.05 0.66 0.0
0.06 0.66 0.0
0.07 0.66 0.0
0.08 0.66 0.0
0.09 0.66 0.0
0.1 0.66 0.0
0.11 0.66 0.0
0.12 0.66 0.0
0.13 0.66 0.0
0.14 0.66 0.0
0.15 0.66 0.0
0.16 0.66 0.0
0.17 0.66 0.0
0.18 0.66 0.0
0.19 0.66 0.0
0.2 0.66 0.0
0.21 0.66 0.0
0.22 0.66 0.0
0.23 0.66 0.0
0.24 0.66 0.0
0.25 0.66 0.0
0.26 0.66 0.0
0.27 0.66 0.0
0.28 0.66 0.0
0.29 0.66 0.0
0.3 0.66 0.0
0.31 0.66 0.0
0.32 0.66 0.0
0.33 0.66 0.0
0.34 0.66 0.0
0.35 0.66 0.010000000000000009
0.36 0.66 0.020000000000000018
0.37 0.66 0.030000000000000027
0.38 0.66 0.040000000000000036
0.39 0.66 0.050000000000000044
0.4 0.66 0.06000000000000005
0.41 0.66 0.07000000000000006
0.42 0.66 0.08000000000000007
0.43 0.66 0.09000000000000008
0.44 0.66 0.10000000000000009
0.45 0.66 0.1100000000000001
0.46 0.66 0.1200000000000001
0.47 0.66 0.1299999999999999
0.48 0.66 0.14000000000000012
0.49 0.66 0.1499999999999999
0.5 0.66 0.16000000000000014
0.51 0.66 0.16999999999999993
0.52 0.66 0.18000000000000016
0.53 0.66 0.18999999999999995
0.54 0.66 0.20000000000000018
0.55 0.66 0.20999999999999996
0.56 0.66 0.2200000000000002
0.57 0.66 0.22999999999999998
0.58 0.66 0.24
0.59 0.66 0.25
0.6 0.66 0.26
0.61 0.66 0.27
0.62 0.66 0.28
0.63 0.66 0.29000000000000004
0.64 0.66 0.30000000000000004
0.65 0.66 0.31000000000000005
0.66 0.66 0.32000000000000006
0.67 0.66 0.33000000000000007
0.68 0.66 0.3400000000000001
0.69 0.66 0.3500000000000001
0.7 0.66 0.3599999999999999
0.71 0.66 0.3700000000000001
0.72 0.66 0.3799999999999999
0.73 0.66 0.3900000000000001
0.74 0.66 0.3999999999999999
0.75 0.66 0.41000000000000014
0.76 0.66 0.41999999999999993
0.77 0.66 0.43000000000000016
0.78 0.66 0.43999999999999995
0.79 0.66 0.4500000000000002
0.8 0.66 0.45999999999999996
0.81 0.66 0.4700000000000002
0.82 0.66 0.48
0.83 0.66 0.49
0.84 0.66 0.5
0.85 0.66 0.51
0.86 0.66 0.52
0.87 0.66 0.53
0.88 0.66 0.54
0.89 0.66 0.55
0.9 0.66 0.56
0.91 0.66 0.5700000000000001
0.92 0.66 0.5800000000000001
0.93 0.66 0.5900000000000001
0.94 0.66 0.6000000000000001
0.95 0.66 0.6099999999999999
0.96 0.66 0.6200000000000001
0.97 0.66 0.6299999999999999
0.98 0.66 0.6400000000000001
0.99 0.66 0.6499999999999999
1.0 0.66 0.6600000000000001
0.0 0.67 0.0
0.01 0.67 0.0
0.02 0.67 0.0
0.03 0.67 0.0
0.04 0.67 0.0
0.05 0.67 0.0
0.06 0.67 0.0
0.07 0.67 0.0
0.08 0.67 0.0
0.09 0.67 0.0
0.1 0.67 0.0
0.11 0.67 0.0
0.12 0.67 0.0
0.13 0.67 0.0
0.14 0.67 0.0
0.15 0.67 0.0
0.16 0.67 0.0
0.17 0.67 0.0
0.18 0.67 0.0
0.19 0.67 0.0
0.2 0.67 0.0
0.21 0.67 0.0
0.22 0.67 0.0
0.23 0.67 0.0
0.24 0.67 0.0
0.25 0.67 0.0
0.26 0.67 0.0
0.27 0.67 0.0
0.28 0.67 0.0
0.29 0.67 0.0
0.3 0.67 0.0
0.31 0.67 0.0
0.32 0.67 0.0
0.33 0.67 0.0
0.34 0.67 0.010000000000000009
0.35 0.67 0.020000000000000018
0.36 0.67 0.030000000000000027
0.37 0.67 0.040000000000000036
0.38 0.67 0.050000000000000044
0.39 0.67 0.06000000000000005
0.4 0.67 0.07000000000000006
0.41 0.67 0.08000000000000007
0.42 0.67 0.09000000000000008
0.43 0.67 0.10000000000000009
0.44 0.67 0.1100000000000001
0.45 0.67 0.1200000000000001
0.46 0.67 0.13000000000000012
0.47 0.67 0.14000000000000012
0.48 0.67 0.1499999999999999
0.49 0.67 0.16000000000000014
0.5 0.67 0.16999999999999993
0.51 0.67 0.18000000000000016
0.52 0.67 0.18999999999999995
0.53 0.67 0.20000000000000018
0.54 0.67 0.20999999999999996
0.55 0.67 0.2200000000000002
0.56 0.67 0.22999999999999998
0.57 0.67 0.24
0.58 0.67 0.25
0.59 0.67 0.26
0.6 0.67 0.27
0.61 0.67 0.28
0.62 0.67 0.29000000000000004
0.63 0.67 0.30000000000000004
0.64 0.67 0.31000000000000005
0.65 0.67 0.32000000000000006
0.66 0.67 0.33000000000000007
0.67 0.67 0.3400000000000001
0.68 0.67 0.3500000000000001
0.69 0.67 0.3599999999999999
0.7 0.67 0.3700000000000001
0.71 0.67 0.3799999999999999
0.72 0.67 0.3900000000000001
0.73 0.67 0.3999999999999999
0.74 0.67 0.41000000000000014
0.75 0.67 0.41999999999999993
0.76 0.67 0.43000000000000016
0.77 0.67 0.43999999999999995
0.78 0.67 0.4500000000000002
0.79 0.67 0.45999999999999996
0.8 0.67 0.4700000000000002
0.81 0.67 0.48
0.82 0.67 0.49
0.83 0.67 0.5
0.84 0.67 0.51
0.85 0.67 0.52
0.86 0.67 0.53
0.87 0.67 0.54
0.88 0.67 0.55
0.89 0.67 0.56
0.9 0.67 0.5700000000000001
0.91 0.67 0.5800000000000001
0.92 0.67 0.5900000000000001
0.93 0.67 0.6000000000000001
0.94 0.67 0.6099999999999999
0.95 0.67 0.6200000000000001
0.96 0.67 0.6299999999999999
0.97 0.67 0.6400000000000001
0.98 0.67 0.6499999999999999
0.99 0.67 0.6600000000000001
1.0 0.67 0.6699999999999999
0.0 0.68 0.0
0.01 0.68 0.0
0.02 0.68 0.0
0.03 0.68 0.0
0.04 0.68 0.0
0.05 0.68 0.0
0.06 0.68 0.0
0.07 0.68 0.0
0.08 0.68 0.0
0.09 0.68 0.0
0.1 0.68 0.0
0.11 0.68 0.0
0.12 0.68 0.0
0.13 0.68 0.0
0.14 0.68 0.0
0.15 0.68 0.0
0.16 0.68 0.0
0.17 0.68 0.0
0.18 0.68 0.0
0.19 0.68 0.0
0.2 0.68 0.0
0.21 0.68 0.0
0.22 0.68 0.0
0.23 0.68 0.0
0.24 0.68 0.0
0.25 0.68 0.0
0.26 0.68 0.0
0.27 0.68 0.0
0.28 0.68 0.0
0.29 0.68 0.0
0.3 0.68 0.0
0.31 0.68 0.0
0.32 0.68 0.0
0.33 0.68 0.010000000000000009
0.34 0.68 0.020000000000000018
0.35 0.68 0.030000000000000027
0.36 0.68 0.040000000000000036
0.37 0.68 0.050000000000000044
0.38 0.68 0.06000000000000005
0.39 0.68 0.07000000000000006
0.4 0.68 0.08000000000000007
0.41 0.68 0.09000000000000008
0.42 0.68 0.10000000000000009
0.43 0.68 0.1100000000000001
0.44 0.68 0.1200000000000001
0.45 0.68 0.13000000000000012
0.46 0.68 0.14000000000000012
0.47 0.68 0.1499999999999999
0.48 0.68 0.16000000000000014
0.49 0.68 0.16999999999999993
0.5 0.68 0.18000000000000016
0.51 0.68 0.18999999999999995
0.52 0.68 0.20000000000000018
0.53 0.68 0.20999999999999996
0.54 0.68 0.2200000000000002
0.55 0.68 0.22999999999999998
0.56 0.68 0.2400000000000002
0.57 0.68 0.25
0.58 0.68 0.26
0.59 0.68 0.27
0.6 0.68 0.28
0.61 0.68 0.29000000000000004
0.62 0.68 0.30000000000000004
0.63 0.68 0.31000000000000005
0.64 0.68 0.32000000000000006
0.65 0.68 0.33000000000000007
0.66 0.68 0.3400000000000001
0.67 0.68 0.3500000000000001
0.68 0.68 0.3600000000000001
0.69 0.68 0.3700000000000001
0.7 0.68 0.3799999999999999
0.71 0.68 0.3900000000000001
0.72 0.68 0.3999999999999999
0.73 0.68 0.41000000000000014
0.74 0.68 0.41999999999999993
0.75 0.68 0.43000000000000016
0.76 0.68 0.43999999999999995
0.77 0.68 0.4500000000000002
0.78 0.68 0.45999999999999996
0.79 0.68 0.4700000000000002
0.8 0.68 0.48
0.81 0.68 0.4900000000000002
0.82 0.68 0.5
0.83 0.68 0.51
0.84 0.68 0.52
0.85 0.68 0.53
0.86 0.68 0.54
0.87 0.68 0.55
0.88 0.68 0.56
0.89 0.68 0.5700000000000001
0.9 0.68 0.5800000000000001
0.91 0.68 0.5900000000000001
0.92 0.68 0.6000000000000001
0.93 0.68 0.6100000000000001
0.94 0.68 0.6200000000000001
0.95 0.68 0.6299999999999999
0.96 0.68 0.6400000000000001
0.97 0.68 0.6499999999999999
0.98 0.68 0.6600000000000001
0.99 0.68 0.6699999999999999
1.0 0.68 0.6800000000000002
0.0 0.69 0.0
0.01 0.69 0.0
0.02 0.69 0.0
0.03 0.69 0.0
0.04 0.69 0.0
0.05 0.69 0.0
0.06 0.69 0.0
0.07 0.69 0.0
0.08 0.69 0.0
0.09 0.69 0.0
0.1 0.69 0.0
0.11 0.69 0.0
0.12 0.69 0.0
0.13 0.69 0.0
0.14 0.69 0.0
0.15 0.69 0.0
0.16 0.69 0.0
0.17 0.69 0.0
0.18 0.69 0.0
0.19 0.69 0.0
0.2 0.69 0.0
0.21 0.69 0.0
0.22 0.69 0.0
0.23 0.69 0.0
0.24 0.69 0.0
0.25 0.69 0.0
0.26 0.69 0.0
0.27 0.69 0.0
0.28 0.69 0.0
0.29 0.69 0.0
0.3 0.69 0.0
0.31 0.69 0.0
0.32 0.69 0.010000000000000009
0.33 0.69 0.020000000000000018
0.34 0.69 0.030000000000000027
0.35 0.69 0.040000000000000036
0.36 0.69 0.04999999999999982
0.37 0.69 0.06000000000000005
0.38 0.69 0.06999999999999984
0.39 0.69 0.08000000000000007
0.4 0.69 0.08999999999999986
0.41 0.69 0.09999999999999987
0.42 0.69 0.10999999999999988
0.43 0.69 0.11999999999999988
0.44 0.69 0.1299999999999999
0.45 0.69 0.1399999999999999
0.46 0.69 0.1499999999999999
0.47 0.69 0.15999999999999992
0.48 0.69 0.16999999999999993
0.49 0.69 0.17999999999999994
0.5 0.69 0.18999999999999995
0.51 0.69 0.19999999999999996
0.52 0.69 0.20999999999999996
0.53 0.69 0.21999999999999997
0.54 0.69 0.22999999999999998
0.55 0.69 0.24
0.56 0.69 0.25
0.57 0.69 0.2599999999999998
0.58 0.69 0.27
0.59 0.69 0.2799999999999998
0.6 0.69 0.29000000000000004
0.61 0.69 0.2999999999999998
0.62 0.69 0.31000000000000005
0.63 0.69 0.31999999999999984
0.64 0.69 0.33000000000000007
0.65 0.69 0.33999999999999986
0.66 0.69 0.3500000000000001
0.67 0.69 0.3599999999999999
0.68 0.69 0.3700000000000001
0.69 0.69 0.3799999999999999
0.7 0.69 0.3899999999999999
0.71 0.69 0.3999999999999999
0.72 0.69 0.4099999999999999
0.73 0.69 0.41999999999999993
0.74 0.69 0.42999999999999994
0.75 0.69 0.43999999999999995
0.76 0.69 0.44999999999999996
0.77 0.69 0.45999999999999996
0.78 0.69 0.47
0.79 0.69 0.48
0.8 0.69 0.49
0.81 0.69 0.5
0.82 0.69 0.5099999999999998
0.83 0.69 0.52
0.84 0.69 0.5299999999999998
0.85 0.69 0.54
0.86 0.69 0.5499999999999998
0.87 0.69 0.56
0.88 0.69 0.5699999999999998
0.89 0.69 0.5800000000000001
0.9 0.69 0.5899999999999999
0.91 0.69 0.6000000000000001
0.92 0.69 0.6099999999999999
0.93 0.69 0.6200000000000001
0.94 0.69 0.6299999999999999
0.95 0.69 0.6399999999999999
0.96 0.69 0.6499999999999999
0.97 0.69 0.6599999999999999
0.98 0.69 0.6699999999999999
0.99 0.69 0.6799999999999999
1.0 0.69 0.69
0.0 0.7 0.0
0.01 0.7 0.0
0.02 0.7 0.0
0.03 0.7 0.0
0.04 0.7 0.0
0.05 0.7 0.0
0.06 0.7 0.0
0.07 0.7 0.0
0.08 0.7 0.0
0.09 0.7 0.0
0.1 0.7 0.0
0.11 0.7 0.0
0.12 0.7 0.0
0.13 0.7 0.0
0.14 0.7 0.0
0.15 0.7 0.0
0.16 0.7 0.0
0.17 0.7 0.0
0.18 0.7 0.0
0.19 0.7 0.0
0.2 0.7 0.0
0.21 0.7 0.0
0.22 0.7 0.0
0.23 0.7 0.0
0.24 0.7 0.0
0.25 0.7 0.0
0.26 0.7 0.0
0.27 0.7 0.0
0.28 0.7 0.0
0.29 0.7 0.0
0.3 0.7 0.0
0.31 0.7 0.010000000000000009
0.32 0.7 0.020000000000000018
0.33 0.7 0.030000000000000027
0.34 0.7 0.040000000000000036
0.35 0.7 0.04999999999999982
0.36 0.7 0.06000000000000005
0.37 0.7 0.06999999999999984
0.38 0.7 0.08000000000000007
0.39 0.7 0.08999999999999986
0.4 0.7 0.10000000000000009
0.41 0.7 0.10999999999999988
0.42 0.7 0.11999999999999988
0.43 0.7 0.1299999999999999
0.44 0.7 0.1399999999999999
0.45 0.7 0.1499999999999999
0.46 0.7 0.15999999999999992
0.47 0.7 0.16999999999999993
0.48 0.7 0.17999999999999994
0.49 0.7 0.18999999999999995
0.5 0.7 0.19999999999999996
0.51 0.7 0.20999999999999996
0.52 0.7 0.21999999999999997
0.53 0.7 0.22999999999999998
0.54 0.7 0.24
0.55 0.7 0.25
0.56 0.7 0.26
0.57 0.7 0.27
0.58 0.7 0.2799999999999998
0.59 0.7 0.29000000000000004
0.6 0.7 0.2999999999999998
0.61 0.7 0.31000000000000005
0.62 0.7 0.31999999999999984
0.63 0.7 0.33000000000000007
0.64 0.7 0.33999999999999986
0.65 0.7 0.3500000000000001
0.66 0.7 0.3599999999999999
0.67 0.7 0.3700000000000001
0.68 0.7 0.3799999999999999
0.69 0.7 0.3899999999999999
0.7 0.7 0.3999999999999999
0.71 0.7 0.4099999999999999
0.72 0.7 0.41999999999999993
0.73 0.7 0.42999999999999994
0.74 0.7 0.43999999999999995
0.75 0.7 0.44999999999999996
0.76 0.7 0.45999999999999996
0.77 0.7 0.47
0.78 0.7 0.48
0.79 0.7 0.49
0.8 0.7 0.5
0.81 0.7 0.51
0.82 0.7 0.52
0.83 0.7 0.5299999999999998
0.84 0.7 0.54
0.85 0.7 0.5499999999999998
0.86 0.7 0.56
0.87 0.7 0.5699999999999998
0.88 0.7 0.5800000000000001
0.89 0.7 0.5899999999999999
0.9 0.7 0.6000000000000001
0.91 0.7 0.6099999999999999
0.92 0.7 0.6200000000000001
0.93 0.7 0.6299999999999999
0.94 0.7 0.6399999999999999
0.95 0.7 0.6499999999999999
0.96 0.7 0.6599999999999999
0.97 0.7 0.6699999999999999
0.98 0.7 0.6799999999999999
0.99 0.7 0.69
1.0 0.7 0.7
0.0 0.71 0.0
0.01 0.71 0.0
0.02 0.71 0.0
0.03 0.71 0.0
0.04 0.71 0.0
0.05 0.71 0.0
0.06 0.71 0.0
0.07 0.71 0.0
0.08 0.71 0.0
0.09 0.71 0.0
0.1 0.71 0.0
0.11 0.71 0.0
0.12 0.71 0.0
0.13 0.71 0.0
0.14 0.71 0.0
0.15 0.71 0.0
0.16 0.71 0.0
0.17 0.71 0.0
0.18 0.71 0.0
0.19 0.71 0.0
0.2 0.71 0.0
0.21 0.71 0.0
0.22 0.71 0.0
0.23 0.71 0.0
0.24 0.71 0.0
0.25 0.71 0.0
0.26 0.71 0.0
0.27 0.71 0.0
0.28 0.71 0.0
0.29 0.71 0.0
0.3 0.71 0.010000000000000009
0.31 0.71 0.020000000000000018
0.32 0.71 0.030000000000000027
0.33 0.71 0.040000000000000036
0.34 0.71 0.050000000000000044
0.35 0.71 0.06000000000000005
0.36 0.71 0.06999999999999984
0.37 0.71 0.08000000000000007
0.38 0.71 0.08999999999999986
0.39 0.71 0.10000000000000009
0.4 0.71 0.10999999999999988
0.41 0.71 0.11999999999999988
0.42 0.71 0.1299999999999999
0.43 0.71 0.1399999999999999
0.44 0.71 0.1499999999999999
0.45 0.71 0.15999999999999992
0.46 0.71 0.16999999999999993
0.47 0.71 0.17999999999999994
0.48 0.71 0.18999999999999995
0.49 0.71 0.19999999999999996
0.5 0.71 0.20999999999999996
0.51 0.71 0.21999999999999997
0.52 0.71 0.22999999999999998
0.53 0.71 0.24
0.54 0.71 0.25
0.55 0.71 0.26
0.56 0.71 0.27
0.57 0.71 0.2799999999999998
0.58 0.71 0.29000000000000004
0.59 0.71 0.2999999999999998
0.6 0.71 0.31000000000000005
0.61 0.71 0.31999999999999984
0.62 0.71 0.33000000000000007
0.63 0.71 0.33999999999999986
0.64 0.71 0.3500000000000001
0.65 0.71 0.3599999999999999
0.66 0.71 0.3700000000000001
0.67 0.71 0.3799999999999999
0.68 0.71 0.3900000000000001
0.69 0.71 0.3999999999999999
0.7 0.71 0.4099999999999999
0.71 0.71 0.41999999999999993
0.72 0.71 0.42999999999999994
0.73 0.71 0.43999999999999995
0.74 0.71 0.44999999999999996
0.75 0.71 0.45999999999999996
0.76 0.71 0.47
0.77 0.71 0.48
0.78 0.71 0.49
0.79 0.71 0.5
0.8 0.71 0.51
0.81 0.71 0.52
0.82 0.71 0.5299999999999998
0.83 0.71 0.54
0.84 0.71 0.5499999999999998
0.85 0.71 0.56
0.86 0.71 0.5699999999999998
0.87 0.71 0.5800000000000001
0.88 0.71 0.5899999999999999
0.89 0.71 0.6000000000000001
0.9 0.71 0.6099999999999999
0.91 0.71 0.6200000000000001
0.92 0.71 0.6299999999999999
0.93 0.71 0.6400000000000001
0.94 0.71 0.6499999999999999
0.95 0.71 0.6599999999999999
0.96 0.71 0.6699999999999999
0.97 0.71 0.6799999999999999
0.98 0.71 0.69
0.99 0.71 0.7
1.0 0.71 0.71
0.0 0.72 0.0
0.01 0.72 0.0
0.02 0.72 0.0
0.03 0.72 0.0
0.04 0.72 0.0
0.05 0.72 0.0
0.06 0.72 0.0
0.07 0.72 0.0
0.08 0.72 0.0
0.09 0.72 0.0
0.1 0.72 0.0
0.11 0.72 0.0
0.12 0.72 0.0
0.13 0.72 0.0
0.14 0.72 0.0
0.15 0.72 0.0
0.16 0.72 0.0
0.17 0.72 0.0
0.18 0.72 0.0
0.19 0.72 0.0
0.2 0.72 0.0
0.21 0.72 0.0
0.22 0.72 0.0
0.23 0.72 0.0
0.24 0.72 0.0
0.25 0.72 0.0
0.26 0.72 0.0
0.27 0.72 0.0
0.28 0.72 0.0
0.29 0.72 0.010000000000000009
0.3 0.72 0.020000000000000018
0.31 0.72 0.030000000000000027
0.32 0.72 0.040000000000000036
0.33 0.72 0.050000000000000044
0.34 0.72 0.06000000000000005
0.35 0.72 0.06999999999999984
0.36 0.72 0.08000000000000007
0.37 0.72 0.08999999999999986
0.38 0.72 0.10000000000000009
0.39 0.72 0.10999999999999988
0.4 0.72 0.1200000000000001
0.41 0.72 0.1299999999999999
0.42 0.72 0.1399999999999999
0.43 0.72 0.1499999999999999
0.44 0.72 0.15999999999999992
0.45 0.72 0.16999999999999993
0.46 0.72 0.17999999999999994
0.47 0.72 0.18999999999999995
0.48 0.72 0.19999999999999996
0.49 0.72 0.20999999999999996
0.5 0.72 0.21999999999999997
0.51 0.72 0.22999999999999998
0.52 0.72 0.24
0.53 0.72 0.25
0.54 0.72 0.26
0.55 0.72 0.27
0.56 0.72 0.28
0.57 0.72 0.29000000000000004
0.58 0.72 0.2999999999999998
0.59 0.72 0.31000000000000005
0.6 0.72 0.31999999999999984
0.61 0.72 0.33000000000000007
0.62 0.72 0.33999999999999986
0.63 0.72 0.3500000000000001
0.64 0.72 0.3599999999999999
0.65 0.72 0.3700000000000001
0.66 0.72 0.3799999999999999
0.67 0.72 0.3900000000000001
0.68 0.72 0.3999999999999999
0.69 0.72 0.4099999999999999
0.7 0.72 0.41999999999999993
0.71 0.72 0.42999999999999994
0.72 0.72 0.43999999999999995
0.73 0.72 0.44999999999999996
0.74 0.72 0.45999999999999996
0.75 0.72 0.47
0.76 0.72 0.48
0.77 0.72 0.49
0.78 0.72 0.5
0.79 0.72 0.51
0.8 0.72 0.52
0.81 0.72 0.53
0.82 0.72 0.54
0.83 0.72 0.5499999999999998
0.84 0.72 0.56
0.85 0.72 0.5699999999999998
0.86 0.72 0.5800000000000001
0.87 0.72 0.5899999999999999
0.88 0.72 0.6000000000000001
0.89 0.72 0.6099999999999999
0.9 0.72 0.6200000000000001
0.91 0.72 0.6299999999999999
0.92 0.72 0.6400000000000001
0.93 0.72 0.6499999999999999
0.94 0.72 0.6599999999999999
0.95 0.72 0.6699999999999999
0.96 0.72 0.6799999999999999
0.97 0.72 0.69
0.98 0.72 0.7
0.99 0.72 0.71
1.0 0.72 0.72
0.0 0.73 0.0
0.01 0.73 0.0
0.02 0.73 0.0
0.03 0.73 0.0
0.04 0.73 0.0
0.05 0.73 0.0
0.06 0.73 0.0
0.07 0.73 0.0
0.08 0.73 0.0
0.09 0.73 0.0
0.1 0.73 0.0
0.11 0.73 0.0
0.12 0.73 0.0
0.13 0.73 0.0
0.14 0.73 0.0
0.15 0.73 0.0
0.16 0.73 0.0
0.17 0.73 0.0
0.18 0.73 0.0
0.19 0.73 0.0
0.2 0.73 0.0
0.21 0.73 0.0
0.22 0.73 0.0
0.23 0.73 0.0
0.24 0.73 0.0
0.25 0.73 0.0
0.26 0.73 0.0
0.27 0.73 0.0
0.28 0.73 0.010000000000000009
0.29 0.73 0.020000000000000018
0.3 0.73 0.030000000000000027
0.31 0.73 0.040000000000000036
0.32 0.73 0.050000000000000044
0.33 0.73 0.06000000000000005
0.34 0.73 0.07000000000000006
0.35 0.73 0.08000000000000007
0.36 0.73 0.08999999999999986
0.37 0.73 0.10000000000000009
0.38 0.73 0.10999999999999988
0.39 0.73 0.1200000000000001
0.4 0.73 0.1299999999999999
0.41 0.73 0.1399999999999999
0.42 0.73 0.1499999999999999
0.43 0.73 0.15999999999999992
0.44 0.73 0.16999999999999993
0.45 0.73 0.17999999999999994
0.46 0.73 0.18999999999999995
0.47 0.73 0.19999999999999996
0.48 0.73 0.20999999999999996
0.49 0.73 0.21999999999999997
0.5 0.73 0.22999999999999998
0.51 0.73 0.24
0.52 0.73 0.25
0.53 0.73 0.26
0.54 0.73 0.27
0.55 0.73 0.28
0.56 0.73 0.29000000000000004
0.57 0.73 0.2999999999999998
0.58 0.73 0.31000000000000005
0.59 0.73 0.31999999999999984
0.6 0.73 0.33000000000000007
0.61 0.73 0.33999999999999986
0.62 0.73 0.3500000000000001
0.63 0.73 0.3599999999999999
0.64 0.73 0.3700000000000001
0.65 0.73 0.3799999999999999
0.66 0.73 0.3900000000000001
0.67 0.73 0.3999999999999999
0.68 0.73 0.41000000000000014
0.69 0.73 0.41999999999999993
0.7 0.73 0.42999999999999994
0.71 0.73 0.43999999999999995
0.72 0.73 0.44999999999999996
0.73 0.73 0.45999999999999996
0.74 0.73 0.47
0.75 0.73 0.48
0.76 0.73 0.49
0.77 0.73 0.5
0.78 0.73 0.51
0.79 0.73 0.52
0.8 0.73 0.53
0.81 0.73 0.54
0.82 0.73 0.5499999999999998
0.83 0.73 0.56
0.84 0.73 0.5699999999999998
0.85 0.73 0.5800000000000001
0.86 0.73 0.5899999999999999
0.87 0.73 0.6000000000000001
0.88 0.73 0.6099999999999999
0.89 0.73 0.6200000000000001
0.9 0.73 0.6299999999999999
0.91 0.73 0.6400000000000001
0.92 0.73 0.6499999999999999
0.93 0.73 0.6600000000000001
0.94 0.73 0.6699999999999999
0.95 0.73 0.6799999999999999
0.96 0.73 0.69
0.97 0.73 0.7
0.98 0.73 0.71
0.99 0.73 0.72
1.0 0.73 0.73
0.0 0.74 0.0
0.01 0.74 0.0
0.02 0.74 0.0
0.03 0.74 0.0
0.04 0.74 0.0
0.05 0.74 0.0
0.06 0.74 0.0
0.07 0.74 0.0
0.08 0.74 0.0
0.09 0.74 0.0
0.1 0.74 0.0
0.11 0.74 0.0
0.12 0.74 0.0
0.13 0.74 0.0
0.14 0.74 0.0
0.15 0.74 0.0
0.16 0.74 0.0
0.17 0.74 0.0
0.18 0.74 0.0
0.19 0.74 0.0
0.2 0.74 0.0
0.21 0.74 0.0
0.22 0.74 0.0
0.23 0.74 0.0
0.24 0.74 0.0
0.25 0.74 0.0
0.26 0.74 0.0
0.27 0.74 0.010000000000000009
0.28 0.74 0.020000000000000018
0.29 0.74 0.030000000000000027
0.3 0.74 0.040000000000000036
0.31 0.74 0.050000000000000044
0.32 0.74 0.06000000000000005
0.33 0.74 0.07000000000000006
0.34 0.74 0.08000000000000007
0.35 0.74 0.08999999999999986
0.36 0.74 0.10000000000000009
0.37 0.74 0.10999999999999988
0.38 0.74 0.1200000000000001
0.39 0.74 0.1299999999999999
0.4 0.74 0.14000000000000012
0.41 0.74 0.1499999999999999
0.42 0.74 0.15999999999999992
0.43 0.74 0.16999999999999993
0.44 0.74 0.17999999999999994
0.45 0.74 0.18999999999999995
0.46 0.74 0.19999999999999996
0.47 0.74 0.20999999999999996
0.48 0.74 0.21999999999999997
0.49 0.74 0.22999999999999998
0.5 0.74 0.24
0.51 0.74 0.25
0.52 0.74 0.26
0.53 0.74 0.27
0.54 0.74 0.28
0.55 0.74 0.29000000000000004
0.56 0.74 0.30000000000000004
0.57 0.74 0.31000000000000005
0.58 0.74 0.31999999999999984
0.59 0.74 0.33000000000000007
0.6 0.74 0.33999999999999986
0.61 0.74 0.3500000000000001
0.62 0.74 0.3599999999999999
0.63 0.74 0.3700000000000001
0.64 0.74 0.3799999999999999
0.65 0.74 0.3900000000000001
0.66 0.74 0.3999999999999999
0.67 0.74 0.41000000000000014
0.68 0.74 0.41999999999999993
0.69 0.74 0.42999999999999994
0.7 0.74 0.43999999999999995
0.71 0.74 0.44999999999999996
0.72 0.74 0.45999999999999996
0.73 0.74 0.47
0.74 0.74 0.48
0.75 0.74 0.49
0.76 0.74 0.5
0.77 0.74 0.51
0.78 0.74 0.52
0.79 0.74 0.53
0.8 0.74 0.54
0.81 0.74 0.55
0.82 0.74 0.56
0.83 0.74 0.5699999999999998
0.84 0.74 0.5800000000000001
0.85 0.74 0.5899999999999999
0.86 0.74 0.6000000000000001
0.87 0.74 0.6099999999999999
0.88 0.74 0.6200000000000001
0.89 0.74 0.6299999999999999
0.9 0.74 0.6400000000000001
0.91 0.74 0.6499999999999999
0.92 0.74 0.6600000000000001
0.93 0.74 0.6699999999999999
0.94 0.74 0.6799999999999999
0.95 0.74 0.69
0.96 0.74 0.7
0.97 0.74 0.71
0.98 0.74 0.72
0.99 0.74 0.73
1.0 0.74 0.74
0.0 0.75 0.0
0.01 0.75 0.0
0.02 0.75 0.0
0.03 0.75 0.0
0.04 0.75 0.0
0.05 0.75 0.0
0.06 0.75 0.0
0.07 0.75 0.0
0.08 0.75 0.0
0.09 0.75 0.0
0.1 0.75 0.0
0.11 0.75 0.0
0.12 0.75 0.0
0.13 0.75 0.0
0.14 0.75 0.0
0.15 0.75 0.0
0.16 0.75 0.0
0.17 0.75 0.0
0.18 0.75 0.0
0.19 0.75 0.0
0.2 0.75 0.0
0.21 0.75 0.0
0.22 0.75 0.0
0.23 0.75 0.0
0.24 0.75 0.0
0.25 0.75 0.0
0.26 0.75 0.010000000000000009
0.27 0.75 0.020000000000000018
0.28 0.75 0.030000000000000027
0.29 0.75 0.040000000000000036
0.3 0.75 0.050000000000000044
0.31 0.75 0.06000000000000005
0.32 0.75 0.07000000000000006
0.33 0.75 0.08000000000000007
0.34 0.75 0.09000000000000008
0.35 0.75 0.10000000000000009
0.36 0.75 0.10999999999999988
0.37 0.75 0.1200000000000001
0.38 0.75 0.1299999999999999
0.39 0.75 0.14000000000000012
0.4 0.75 0.1499999999999999
0.41 0.75 0.15999999999999992
0.42 0.75 0.16999999999999993
0.43 0.75 0.17999999999999994
0.44 0.75 0.18999999999999995
0.45 0.75 0.19999999999999996
0.46 0.75 0.20999999999999996
0.47 0.75 0.21999999999999997
0.48 0.75 0.22999999999999998
0.49 0.75 0.24
0.5 0.75 0.25
0.51 0.75 0.26
0.52 0.75 0.27
0.53 0.75 0.28
0.54 0.75 0.29000000000000004
0.55 0.75 0.30000000000000004
0.56 0.75 0.31000000000000005
0.57 0.75 0.31999999999999984
0.58 0.75 0.33000000000000007
0.59 0.75 0.33999999999999986
0.6 0.75 0.3500000000000001
0.61 0.75 0.3599999999999999
0.62 0.75 0.3700000000000001
0.63 0.75 0.3799999999999999
0.64 0.75 0.3900000000000001
0.65 0.75 0.3999999999999999
0.66 0.75 0.41000000000000014
0.67 0.75 0.41999999999999993
0.68 0.75 0.43000000000000016
0.69 0.75 0.43999999999999995
0.7 0.75 0.44999999999999996
0.71 0.75 0.45999999999999996
0.72 0.75 0.47
0.73 0.75 0.48
0.74 0.75 0.49
0.75 0.75 0.5
0.76 0.75 0.51
0.77 0.75 0.52
0.78 0.75 0.53
0.79 0.75 0.54
0.8 0.75 0.55
0.81 0.75 0.56
0.82 0.75 0.5699999999999998
0.83 0.75 0.5800000000000001
0.84 0.75 0.5899999999999999
0.85 0.75 0.6000000000000001
0.86 0.75 0.6099999999999999
0.87 0.75 0.6200000000000001
0.88 0.75 0.6299999999999999
0.89 0.75 0.6400000000000001
0.9 0.75 0.6499999999999999
0.91 0.75 0.6600000000000001
0.92 0.75 0.6699999999999999
0.93 0.75 0.6800000000000002
0.94 0.75 0.69
0.95 0.75 0.7
0.96 0.75 0.71
0.97 0.75 0.72
0.98 0.75 0.73
0.99 0.75 0.74
1.0 0.75 0.75
0.0 0.76 0.0
0.01 0.76 0.0
0.02 0.76 0.0
0.03 0.76 0.0
0.04 0.76 0.0
0.05 0.76 0.0
0.06 0.76 0.0
0.07 0.76 0.0
0.08 0.76 0.0
0.09 0.76 0.0
0.1 0.76 0.0
0.11 0.76 0.0
0.12 0.76 0.0
0.13 0.76 0.0
0.14 0.76 0.0
0.15 0.76 0.0
0.16 0.76 0.0
0.17 0.76 0.0
0.18 0.76 0.0
0.19 0.76 0.0
0.2 0.76 0.0
0.21 0.76 0.0
0.22 0.76 0.0
0.23 0.76 0.0
0.24 0.76 0.0
0.25 0.76 0.010000000000000009
0.26 0.76 0.020000000000000018
0.27 0.76 0.030000000000000027
0.28 0.76 0.040000000000000036
0.29 0.76 0.050000000000000044
0.3 0.76 0.06000000000000005
0.31 0.76 0.07000000000000006
0.32 0.76 0.08000000000000007
0.33 0.76 0.09000000000000008
0.34 0.76 0.10000000000000009
0.35 0.76 0.10999999999999988
0.36 0.76 0.1200000000000001
0.37 0.76 0.1299999999999999
0.38 0.76 0.14000000000000012
0.39 0.76 0.1499999999999999
0.4 0.76 0.16000000000000014
0.41 0.76 0.16999999999999993
0.42 0.76 0.17999999999999994
0.43 0.76 0.18999999999999995
0.44 0.76 0.19999999999999996
0.45 0.76 0.20999999999999996
0.46 0.76 0.21999999999999997
0.47 0.76 0.22999999999999998
0.48 0.76 0.24
0.49 0.76 0.25
0.5 0.76 0.26
0.51 0.76 0.27
0.52 0.76 0.28
0.53 0.76 0.29000000000000004
0.54 0.76 0.30000000000000004
0.55 0.76 0.31000000000000005
0.56 0.76 0.32000000000000006
0.57 0.76 0.33000000000000007
0.58 0.76 0.33999999999999986
0.59 0.76 0.3500000000000001
0.6 0.76 0.3599999999999999
0.61 0.76 0.3700000000000001
0.62 0.76 0.3799999999999999
0.63 0.76 0.3900000000000001
0.64 0.76 0.3999999999999999
0.65 0.76 0.41000000000000014
0.66 0.76 0.41999999999999993
0.67 0.76 0.43000000000000016
0.68 0.76 0.43999999999999995
0.69 0.76 0.44999999999999996
0.7 0.76 0.45999999999999996
0.71 0.76 0.47
0.72 0.76 0.48
0.73 0.76 0.49
0.74 0.76 0.5
0.75 0.76 0.51
0.76 0.76 0.52
0.77 0.76 0.53
0.78 0.76 0.54
0.79 0.76 0.55
0.8 0.76 0.56
0.81 0.76 0.5700000000000001
0.82 0.76 0.5800000000000001
0.83 0.76 0.5899999999999999
0.84 0.76 0.6000000000000001
0.85 0.76 0.6099999999999999
0.86 0.76 0.6200000000000001
0.87 0.76 0.6299999999999999
0.88 0.76 0.6400000000000001
0.89 0.76 0.6499999999999999
0.9 0.76 0.6600000000000001
0.91 0.76 0.6699999999999999
0.92 0.76 0.6800000000000002
0.93 0.76 0.69
0.94 0.76 0.7
0.95 0.76 0.71
0.96 0.76 0.72
0.97 0.76 0.73
0.98 0.76 0.74
0.99 0.76 0.75
1.0 0.76 0.76
0.0 0.77 0.0
0.01 0.77 0.0
0.02 0.77 0.0
0.03 0.77 0.0
0.04 0.77 0.0
0.05 0.77 0.0
0.06 0.77 0.0
0.07 0.77 0.0
0.08 0.77 0.0
0.09 0.77 0.0
0.1 0.77 0.0
0.11 0.77 0.0
0.12 0.77 0.0
0.13 0.77 0.0
0.14 0.77 0.0
0.15 0.77 0.0
0.16 0.77 0.0
0.17 0.77 0.0
0.18 0.77 0.0
0.19 0.77 0.0
0.2 0.77 0.0
0.21 0.77 0.0
0.22 0.77 0.0
0.23 0.77 0.0
0.24 0.77 0.010000000000000009
0.25 0.77 0.020000000000000018
0.26 0.77 0.030000000000000027
0.27 0.77 0.040000000000000036
0.28 0.77 0.050000000000000044
0.29 0.77 0.06000000000000005
0.3 0.77 0.07000000000000006
0.31 0.77 0.08000000000000007
0.32 0.77 0.09000000000000008
0.33 0.77 0.10000000000000009
0.34 0.77 0.1100000000000001
0.35 0.77 0.1200000000000001
0.36 0.77 0.1299999999999999
0.37 0.77 0.14000000000000012
0.38 0.77 0.1499999999999999
0.39 0.77 0.16000000000000014
0.4 0.77 0.16999999999999993
0.41 0.77 0.17999999999999994
0.42 0.77 0.18999999999999995
0.43 0.77 0.19999999999999996
0.44 0.77 0.20999999999999996
0.45 0.77 0.21999999999999997
0.46 0.77 0.22999999999999998
0.47 0.77 0.24
0.48 0.77 0.25
0.49 0.77 0.26
0.5 0.77 0.27
0.51 0.77 0.28
0.52 0.77 0.29000000000000004
0.53 0.77 0.30000000000000004
0.54 0.77 0.31000000000000005
0.55 0.77 0.32000000000000006
0.56 0.77 0.33000000000000007
0.57 0.77 0.33999999999999986
0.58 0.77 0.3500000000000001
0.59 0.77 0.3599999999999999
0.6 0.77 0.3700000000000001
0.61 0.77 0.3799999999999999
0.62 0.77 0.3900000000000001
0.63 0.77 0.3999999999999999
0.64 0.77 0.41000000000000014
0.65 0.77 0.41999999999999993
0.66 0.77 0.43000000000000016
0.67 0.77 0.43999999999999995
0.68 0.77 0.4500000000000002
0.69 0.77 0.45999999999999996
0.7 0.77 0.47
0.71 0.77 0.48
0.72 0.77 0.49
0.73 0.77 0.5
0.74 0.77 0.51
0.75 0.77 0.52
0.76 0.77 0.53
0.77 0.77 0.54
0.78 0.77 0.55
0.79 0.77 0.56
0.8 0.77 0.5700000000000001
0.81 0.77 0.5800000000000001
0.82 0.77 0.5899999999999999
0.83 0.77 0.6000000000000001
0.84 0.77 0.6099999999999999
0.85 0.77 0.6200000000000001
0.86 0.77 0.6299999999999999
0.87 0.77 0.6400000000000001
0.88 0.77 0.6499999999999999
0.89 0.77 0.6600000000000001
0.9 0.77 0.6699999999999999
0.91 0.77 0.6800000000000002
0.92 0.77 0.69
0.93 0.77 0.7000000000000002
0.94 0.77 0.71
0.95 0.77 0.72
0.96 0.77 0.73
0.97 0.77 0.74
0.98 0.77 0.75
0.99 0.77 0.76
1.0 0.77 0.77
0.0 0.78 0.0
0.01 0.78 0.0
0.02 0.78 0.0
0.03 0.78 0.0
0.04 0.78 0.0
0.05 0.78 0.0
0.06 0.78 0.0
0.07 0.78 0.0
0.08 0.78 0.0
0.09 0.78 0.0
0.1 0.78 0.0
0.11 0.78 0.0
0.12 0.78 0.0
0.13 0.78 0.0
0.14 0.78 0.0
0.15 0.78 0.0
0.16 0.78 0.0
0.17 0.78 0.0
0.18 0.78 0.0
0.19 0.78 0.0
0.2 0.78 0.0
0.21 0.78 0.0
0.22 0.78 0.0
0.23 0.78 0.010000000000000009
0.24 0.78 0.020000000000000018
0.25 0.78 0.030000000000000027
0.26 0.78 0.040000000000000036
0.27 0.78 0.050000000000000044
0.28 0.78 0.06000000000000005
0.29 0.78 0.07000000000000006
0.3 0.78 0.08000000000000007
0.31 0.78 0.09000000000000008
0.32 0.78 0.10000000000000009
0.33 0.78 0.1100000000000001
0.34 0.78 0.1200000000000001
0.35 0.78 0.1299999999999999
0.36 0.78 0.14000000000000012
0.37 0.78 0.1499999999999999
0.38 0.78 0.16000000000000014
0.39 0.78 0.16999999999999993
0.4 0.78 0.18000000000000016
0.41 0.78 0.18999999999999995
0.42 0.78 0.19999999999999996
0.43 0.78 0.20999999999999996
0.44 0.78 0.21999999999999997
0.45 0.78 0.22999999999999998
0.46 0.78 0.24
0.47 0.78 0.25
0.48 0.78 0.26
0.49 0.78 0.27
0.5 0.78 0.28
0.51 0.78 0.29000000000000004
0.52 0.78 0.30000000000000004
0.53 0.78 0.31000000000000005
0.54 0.78 0.32000000000000006
0.55 0.78 0.33000000000000007
0.56 0.78 0.3400000000000001
0.57 0.78 0.3500000000000001
0.58 0.78 0.3599999999999999
0.59 0.78 0.3700000000000001
0.6 0.78 0.3799999999999999
0.61 0.78 0.3900000000000001
0.62 0.78 0.3999999999999999
0.63 0.78 0.41000000000000014
0.64 0.78 0.41999999999999993
0.65 0.78 0.43000000000000016
0.66 0.78 0.43999999999999995
0.67 0.78 0.4500000000000002
0.68 0.78 0.45999999999999996
0.69 0.78 0.47
0.7 0.78 0.48
0.71 0.78 0.49
0.72 0.78 0.5
0.73 0.78 0.51
0.74 0.78 0.52
0.75 0.78 0.53
0.76 0.78 0.54
0.77 0.78 0.55
0.78 0.78 0.56
0.79 0.78 0.5700000000000001
0.8 0.78 0.5800000000000001
0.81 0.78 0.5900000000000001
0.82 0.78 0.6000000000000001
0.83 0.78 0.6099999999999999
0.84 0.78 0.6200000000000001
0.85 0.78 0.6299999999999999
0.86 0.78 0.6400000000000001
0.87 0.78 0.6499999999999999
0.88 0.78 0.6600000000000001
0.89 0.78 0.6699999999999999
0.9 0.78 0.6800000000000002
0.91 0.78 0.69
0.92 0.78 0.7000000000000002
0.93 0.78 0.71
0.94 0.78 0.72
0.95 0.78 0.73
0.96 0.78 0.74
0.97 0.78 0.75
0.98 0.78 0.76
0.99 0.78 0.77
1.0 0.78 0.78
0.0 0.79 0.0
0.01 0.79 0.0
0.02 0.79 0.0
0.03 0.79 0.0
0.04 0.79 0.0
0.05 0.79 0.0
0.06 0.79 0.0
0.07 0.79 0.0
0.08 0.79 0.0
0.09 0.79 0.0
0.1 0.79 0.0
0.11 0.79 0.0
0.12 0.79 0.0
0.13 0.79 0.0
0.14 0.79 0.0
0.15 0.79 0.0
0.16 0.79 0.0
0.17 0.79 0.0
0.18 0.79 0.0
0.19 0.79 0.0
0.2 0.79 0.0
0.21 0.79 0.0
0.22 0.79 0.010000000000000009
0.23 0.79 0.020000000000000018
0.24 0.79 0.030000000000000027
0.25 0.79 0.040000000000000036
0.26 0.79 0.050000000000000044
0.27 0.79 0.06000000000000005
0.28 0.79 0.07000000000000006
0.29 0.79 0.08000000000000007
0.3 0.79 0.09000000000000008
0.31 0.79 0.10000000000000009
0.32 0.79 0.1100000000000001
0.33 0.79 0.1200000000000001
0.34 0.79 0.13000000000000012
0.35 0.79 0.14000000000000012
0.36 0.79 0.1499999999999999
0.37 0.79 0.16000000000000014
0.38 0.79 0.16999999999999993
0.39 0.79 0.18000000000000016
0.4 0.79 0.18999999999999995
0.41 0.79 0.19999999999999996
0.42 0.79 0.20999999999999996
0.43 0.79 0.21999999999999997
0.44 0.79 0.22999999999999998
0.45 0.79 0.24
0.46 0.79 0.25
0.47 0.79 0.26
0.48 0.79 0.27
0.49 0.79 0.28
0.5 0.79 0.29000000000000004
0.51 0.79 0.30000000000000004
0.52 0.79 0.31000000000000005
0.53 0.79 0.32000000000000006
0.54 0.79 0.33000000000000007
0.55 0.79 0.3400000000000001
0.56 0.79 0.3500000000000001
0.57 0.79 0.3599999999999999
0.58 0.79 0.3700000000000001
0.59 0.79 0.3799999999999999
0.6 0.79 0.3900000000000001
0.61 0.79 0.3999999999999999
0.62 0.79 0.41000000000000014
0.63 0.79 0.41999999999999993
0.64 0.79 0.43000000000000016
0.65 0.79 0.43999999999999995
0.66 0.79 0.4500000000000002
0.67 0.79 0.45999999999999996
0.68 0.79 0.4700000000000002
0.69 0.79 0.48
0.7 0.79 0.49
0.71 0.79 0.5
0.72 0.79 0.51
0.73 0.79 0.52
0.74 0.79 0.53
0.75 0.79 0.54
0.76 0.79 0.55
0.77 0.79 0.56
0.78 0.79 0.5700000000000001
0.79 0.79 0.5800000000000001
0.8 0.79 0.5900000000000001
0.81 0.79 0.6000000000000001
0.82 0.79 0.6099999999999999
0.83 0.79 0.6200000000000001
0.84 0.79 0.6299999999999999
0.85 0.79 0.6400000000000001
0.86 0.79 0.6499999999999999
0.87 0.79 0.6600000000000001
0.88 0.79 0.6699999999999999
0.89 0.79 0.6800000000000002
0.9 0.79 0.69
0.91 0.79 0.7000000000000002
0.92 0.79 0.71
0.93 0.79 0.7200000000000002
0.94 0.79 0.73
0.95 0.79 0.74
0.96 0.79 0.75
0.97 0.79 0.76
0.98 0.79 0.77
0.99 0.79 0.78
1.0 0.79 0.79
0.0 0.8 0.0
0.01 0.8 0.0
0.02 0.8 0.0
0.03 0.8 0.0
0.04 0.8 0.0
0.05 0.8 0.0
0.06 0.8 0.0
0.07 0.8 0.0
0.08 0.8 0.0
0.09 0.8 0.0
0.1 0.8 0.0
0.11 0.8 0.0
0.12 0.8 0.0
0.13 0.8 0.0
0.14 0.8 0.0
0.15 0.8 0.0
0.16 0.8 0.0
0.17 0.8 0.0
0.18 0.8 0.0
0.19 0.8 0.0
0.2 0.8 0.0
0.21 0.8 0.010000000000000009
0.22 0.8 0.020000000000000018
0.23 0.8 0.030000000000000027
0.24 0.8 0.040000000000000036
0.25 0.8 0.050000000000000044
0.26 0.8 0.06000000000000005
0.27 0.8 0.07000000000000006
0.28 0.8 0.08000000000000007
0.29 0.8 0.09000000000000008
0.3 0.8 0.10000000000000009
0.31 0.8 0.1100000000000001
0.32 0.8 0.1200000000000001
0.33 0.8 0.13000000000000012
0.34 0.8 0.14000000000000012
0.35 0.8 0.1499999999999999
0.36 0.8 0.16000000000000014
0.37 0.8 0.16999999999999993
0.38 0.8 0.18000000000000016
0.39 0.8 0.18999999999999995
0.4 0.8 0.20000000000000018
0.41 0.8 0.20999999999999996
0.42 0.8 0.21999999999999997
0.43 0.8 0.22999999999999998
0.44 0.8 0.24
0.45 0.8 0.25
0.46 0.8 0.26
0.47 0.8 0.27
0.48 0.8 0.28
0.49 0.8 0.29000000000000004
0.5 0.8 0.30000000000000004
0.51 0.8 0.31000000000000005
0.52 0.8 0.32000000000000006
0.53 0.8 0.33000000000000007
0.54 0.8 0.3400000000000001
0.55 0.8 0.3500000000000001
0.56 0.8 0.3600000000000001
0.57 0.8 0.3700000000000001
0.58 0.8 0.3799999999999999
0.59 0.8 0.3900000000000001
0.6 0.8 0.3999999999999999
0.61 0.8 0.41000000000000014
0.62 0.8 0.41999999999999993
0.63 0.8 0.43000000000000016
0.64 0.8 0.43999999999999995
0.65 0.8 0.4500000000000002
0.66 0.8 0.45999999999999996
0.67 0.8 0.4700000000000002
0.68 0.8 0.48
0.69 0.8 0.49
0.7 0.8 0.5
0.71 0.8 0.51
0.72 0.8 0.52
0.73 0.8 0.53
0.74 0.8 0.54
0.75 0.8 0.55
0.76 0.8 0.56
0.77 0.8 0.5700000000000001
0.78 0.8 0.5800000000000001
0.79 0.8 0.5900000000000001
0.8 0.8 0.6000000000000001
0.81 0.8 0.6100000000000001
0.82 0.8 0.6200000000000001
0.83 0.8 0.6299999999999999
0.84 0.8 0.6400000000000001
0.85 0.8 0.6499999999999999
0.86 0.8 0.6600000000000001
0.87 0.8 0.6699999999999999
0.88 0.8 0.6800000000000002
0.89 0.8 0.69
0.9 0.8 0.7000000000000002
0.91 0.8 0.71
0.92 0.8 0.7200000000000002
0.93 0.8 0.73
0.94 0.8 0.74
0.95 0.8 0.75
0.96 0.8 0.76
0.97 0.8 0.77
0.98 0.8 0.78
0.99 0.8 0.79
1.0 0.8 0.8
0.0 0.81 0.0
0.01 0.81 0.0
0.02 0.81 0.0
0.03 0.81 0.0
0.04 0.81 0.0
0.05 0.81 0.0
0.06 0.81 0.0
0.07 0.81 0.0
0.08 0.81 0.0
0.09 0.81 0.0
0.1 0.81 0.0
0.11 0.81 0.0
0.12 0.81 0.0
0.13 0.81 0.0
0.14 0.81 0.0
0.15 0.81 0.0
0.16 0.81 0.0
0.17 0.81 0.0
0.18 0.81 0.0
0.19 0.81 0.0
0.2 0.81 0.010000000000000009
0.21 0.81 0.020000000000000018
0.22 0.81 0.030000000000000027
0.23 0.81 0.040000000000000036
0.24 0.81 0.050000000000000044
0.25 0.81 0.06000000000000005
0.26 0.81 0.07000000000000006
0.27 0.81 0.08000000000000007
0.28 0.81 0.09000000000000008
0.29 0.81 0.10000000000000009
0.3 0.81 0.1100000000000001
0.31 0.81 0.1200000000000001
0.32 0.81 0.13000000000000012
0.33 0.81 0.14000000000000012
0.34 0.81 0.15000000000000013
0.35 0.81 0.16000000000000014
0.36 0.81 0.16999999999999993
0.37 0.81 0.18000000000000016
0.38 0.81 0.18999999999999995
0.39 0.81 0.20000000000000018
0.4 0.81 0.20999999999999996
0.41 0.81 0.21999999999999997
0.42 0.81 0.22999999999999998
0.43 0.81 0.24
0.44 0.81 0.25
0.45 0.81 0.26
0.46 0.81 0.27
0.47 0.81 0.28
0.48 0.81 0.29000000000000004
0.49 0.81 0.30000000000000004
0.5 0.81 0.31000000000000005
0.51 0.81 0.32000000000000006
0.52 0.81 0.33000000000000007
0.53 0.81 0.3400000000000001
0.54 0.81 0.3500000000000001
0.55 0.81 0.3600000000000001
0.56 0.81 0.3700000000000001
0.57 0.81 0.3799999999999999
0.58 0.81 0.3900000000000001
0.59 0.81 0.3999999999999999
0.6 0.81 0.41000000000000014
0.61 0.81 0.41999999999999993
0.62 0.81 0.43000000000000016
0.63 0.81 0.43999999999999995
0.64 0.81 0.4500000000000002
0.65 0.81 0.45999999999999996
0.66 0.81 0.4700000000000002
0.67 0.81 0.48
0.68 0.81 0.4900000000000002
0.69 0.81 0.5
0.7 0.81 0.51
0.71 0.81 0.52
0.72 0.81 0.53
0.73 0.81 0.54
0.74 0.81 0.55
0.75 0.81 0.56
0.76 0.81 0.5700000000000001
0.77 0.81 0.5800000000000001
0.78 0.81 0.5900000000000001
0.79 0.81 0.6000000000000001
0.8 0.81 0.6100000000000001
0.81 0.81 0.6200000000000001
0.82 0.81 0.6299999999999999
0.83 0.81 0.6400000000000001
0.84 0.81 0.6499999999999999
0.85 0.81 0.6600000000000001
0.86 0.81 0.6699999999999999
0.87 0.81 0.6800000000000002
0.88 0.81 0.69
0.89 0.81 0.7000000000000002
0.9 0.81 0.71
0.91 0.81 0.7200000000000002
0.92 0.81 0.73
0.93 0.81 0.7400000000000002
0.94 0.81 0.75
0.95 0.81 0.76
0.96 0.81 0.77
0.97 0.81 0.78
0.98 0.81 0.79
0.99 0.81 0.8
1.0 0.81 0.81
0.0 0.82 0.0
0.01 0.82 0.0
0.02 0.82 0.0
0.03 0.82 0.0
0.04 0.82 0.0
0.05 0.82 0.0
0.06 0.82 0.0
0.07 0.82 0.0
0.08 0.82 0.0
0.09 0.82 0.0
0.1 0.82 0.0
0.11 0.82 0.0
0.12 0.82 0.0
0.13 0.82 0.0
0.14 0.82 0.0
0.15 0.82 0.0
0.16 0.82 0.0
0.17 0.82 0.0
0.18 0.82 0.0
0.19 0.82 0.010000000000000009
0.2 0.82 0.020000000000000018
0.21 0.82 0.030000000000000027
0.22 0.82 0.040000000000000036
0.23 0.82 0.050000000000000044
0.24 0.82 0.06000000000000005
0.25 0.82 0.06999999999999984
0.26 0.82 0.08000000000000007
0.27 0.82 0.08999999999999986
0.28 0.82 0.10000000000000009
0.29 0.82 0.10999999999999988
0.3 0.82 0.11999999999999988
0.31 0.82 0.1299999999999999
0.32 0.82 0.1399999999999999
0.33 0.82 0.1499999999999999
0.34 0.82 0.15999999999999992
0.35 0.82 0.16999999999999993
0.36 0.82 0.17999999999999994
0.37 0.82 0.18999999999999995
0.38 0.82 0.19999999999999996
0.39 0.82 0.20999999999999996
0.4 0.82 0.21999999999999997
0.41 0.82 0.22999999999999998
0.42 0.82 0.24
0.43 0.82 0.25
0.44 0.82 0.26
0.45 0.82 0.27
0.46 0.82 0.28
0.47 0.82 0.29000000000000004
0.48 0.82 0.2999999999999998
0.49 0.82 0.31000000000000005
0.5 0.82 0.31999999999999984
0.51 0.82 0.33000000000000007
0.52 0.82 0.33999999999999986
0.53 0.82 0.3500000000000001
0.54 0.82 0.3599999999999999
0.55 0.82 0.3700000000000001
0.56 0.82 0.3799999999999999
0.57 0.82 0.3899999999999999
0.58 0.82 0.3999999999999999
0.59 0.82 0.4099999999999999
0.6 0.82 0.41999999999999993
0.61 0.82 0.42999999999999994
0.62 0.82 0.43999999999999995
0.63 0.82 0.44999999999999996
0.64 0.82 0.45999999999999996
0.65 0.82 0.47
0.66 0.82 0.48
0.67 0.82 0.49
0.68 0.82 0.5
0.69 0.82 0.5099999999999998
0.7 0.82 0.52
0.71 0.82 0.5299999999999998
0.72 0.82 0.54
0.73 0.82 0.5499999999999998
0.74 0.82 0.56
0.75 0.82 0.5699999999999998
0.76 0.82 0.5800000000000001
0.77 0.82 0.5899999999999999
0.78 0.82 0.6000000000000001
0.79 0.82 0.6099999999999999
0.8 0.82 0.6200000000000001
0.81 0.82 0.6299999999999999
0.82 0.82 0.6399999999999999
0.83 0.82 0.6499999999999999
0.84 0.82 0.6599999999999999
0.85 0.82 0.6699999999999999
0.86 0.82 0.6799999999999999
0.87 0.82 0.69
0.88 0.82 0.7
0.89 0.82 0.71
0.9 0.82 0.72
0.91 0.82 0.73
0.92 0.82 0.74
0.93 0.82 0.75
0.94 0.82 0.7599999999999998
0.95 0.82 0.77
0.96 0.82 0.7799999999999998
0.97 0.82 0.79
0.98 0.82 0.7999999999999998
0.99 0.82 0.81
1.0 0.82 0.8199999999999998
0.0 0.83 0.0
0.01 0.83 0.0
0.02 0.83 0.0
0.03 0.83 0.0
0.04 0.83 0.0
0.05 0.83 0.0
0.06 0.83 0.0
0.07 0.83 0.0
0.08 0.83 0.0
0.09 0.83 0.0
0.1 0.83 0.0
0.11 0.83 0.0
0.12 0.83 0.0
0.13 0.83 0.0
0.14 0.83 0.0
0.15 0.83 0.0
0.16 0.83 0.0
0.17 0.83 0.0
0.18 0.83 0.010000000000000009
0.19 0.83 0.020000000000000018
0.2 0.83 0.030000000000000027
0.21 0.83 0.040000000000000036
0.22 0.83 0.050000000000000044
0.23 0.83 0.06000000000000005
0.24 0.83 0.06999999999999984
0.25 0.83 0.08000000000000007
0.26 0.83 0.08999999999999986
0.27 0.83 0.10000000000000009
0.28 0.83 0.10999999999999988
0.29 0.83 0.11999999999999988
0.3 0.83 0.1299999999999999
0.31 0.83 0.1399999999999999
0.32 0.83 0.1499999999999999
0.33 0.83 0.15999999999999992
0.34 0.83 0.16999999999999993
0.35 0.83 0.17999999999999994
0.36 0.83 0.18999999999999995
0.37 0.83 0.19999999999999996
0.38 0.83 0.20999999999999996
0.39 0.83 0.21999999999999997
0.4 0.83 0.22999999999999998
0.41 0.83 0.24
0.42 0.83 0.25
0.43 0.83 0.26
0.44 0.83 0.27
0.45 0.83 0.28
0.46 0.83 0.29000000000000004
0.47 0.83 0.2999999999999998
0.48 0.83 0.31000000000000005
0.49 0.83 0.31999999999999984
0.5 0.83 0.33000000000000007
0.51 0.83 0.33999999999999986
0.52 0.83 0.3500000000000001
0.53 0.83 0.3599999999999999
0.54 0.83 0.3700000000000001
0.55 0.83 0.3799999999999999
0.56 0.83 0.3900000000000001
0.57 0.83 0.3999999999999999
0.58 0.83 0.4099999999999999
0.59 0.83 0.41999999999999993
0.6 0.83 0.42999999999999994
0.61 0.83 0.43999999999999995
0.62 0.83 0.44999999999999996
0.63 0.83 0.45999999999999996
0.64 0.83 0.47
0.65 0.83 0.48
0.66 0.83 0.49
0.67 0.83 0.5
0.68 0.83 0.51
0.69 0.83 0.52
0.7 0.83 0.5299999999999998
0.71 0.83 0.54
0.72 0.83 0.5499999999999998
0.73 0.83 0.56
0.74 0.83 0.5699999999999998
0.75 0.83 0.5800000000000001
0.76 0.83 0.5899999999999999
0.77 0.83 0.6000000000000001
0.78 0.83 0.6099999999999999
0.79 0.83 0.6200000000000001
0.8 0.83 0.6299999999999999
0.81 0.83 0.6400000000000001
0.82 0.83 0.6499999999999999
0.83 0.83 0.6599999999999999
0.84 0.83 0.6699999999999999
0.85 0.83 0.6799999999999999
0.86 0.83 0.69
0.87 0.83 0.7
0.88 0.83 0.71
0.89 0.83 0.72
0.9 0.83 0.73
0.91 0.83 0.74
0.92 0.83 0.75
0.93 0.83 0.76
0.94 0.83 0.77
0.95 0.83 0.7799999999999998
0.96 0.83 0.79
0.97 0.83 0.7999999999999998
0.98 0.83 0.81
0.99 0.83 0.8199999999999998
1.0 0.83 0.8300000000000001
0.0 0.84 0.0
0.01 0.84 0.0
0.02 0.84 0.0
0.03 0.84 0.0
0.04 0.84 0.0
0.05 0.84 0.0
0.06 0.84 0.0
0.07 0.84 0.0
0.08 0.84 0.0
0.09 0.84 0.0
0.1 0.84 0.0
0.11 0.84 0.0
0.12 0.84 0.0
0.13 0.84 0.0
0.14 0.84 0.0
0.15 0.84 0.0
0.16 0.84 0.0
0.17 0.84 0.010000000000000009
0.18 0.84 0.020000000000000018
0.19 0.84 0.030000000000000027
0.2 0.84 0.040000000000000036
0.21 0.84 0.050000000000000044
0.22 0.84 0.06000000000000005
0.23 0.84 0.07000000000000006
0.24 0.84 0.08000000000000007
0.25 0.84 0.08999999999999986
0.26 0.84 0.10000000000000009
0.27 0.84 0.10999999999999988
0.28 0.84 0.1200000000000001
0.29 0.84 0.1299999999999999
0.3 0.84 0.1399999999999999
0.31 0.84 0.1499999999999999
0.32 0.84 0.15999999999999992
0.33 0.84 0.16999999999999993
0.34 0.84 0.17999999999999994
0.35 0.84 0.18999999999999995
0.36 0.84 0.19999999999999996
0.37 0.84 0.20999999999999996
0.38 0.84 0.21999999999999997
0.39 0.84 0.22999999999999998
0.4 0.84 0.24
0.41 0.84 0.25
0.42 0.84 0.26
0.43 0.84 0.27
0.44 0.84 0.28
0.45 0.84 0.29000000000000004
0.46 0.84 0.30000000000000004
0.47 0.84 0.31000000000000005
0.48 0.84 0.31999999999999984
0.49 0.84 0.33000000000000007
0.5 0.84 0.33999999999999986
0.51 0.84 0.3500000000000001
0.52 0.84 0.3599999999999999
0.53 0.84 0.3700000000000001
0.54 0.84 0.3799999999999999
0.55 0.84 0.3900000000000001
0.56 0.84 0.3999999999999999
0.57 0.84 0.4099999999999999
0.58 0.84 0.41999999999999993
0.59 0.84 0.42999999999999994
0.6 0.84 0.43999999999999995
0.61 0.84 0.44999999999999996
0.62 0.84 0.45999999999999996
0.63 0.84 0.47
0.64 0.84 0.48
0.65 0.84 0.49
0.66 0.84 0.5
0.67 0.84 0.51
0.68 0.84 0.52
0.69 0.84 0.5299999999999998
0.7 0.84 0.54
0.71 0.84 0.5499999999999998
0.72 0.84 0.56
0.73 0.84 0.5699999999999998
0.74 0.84 0.5800000000000001
0.75 0.84 0.5899999999999999
0.76 0.84 0.6000000000000001
0.77 0.84 0.6099999999999999
0.78 0.84 0.6200000000000001
0.79 0.84 0.6299999999999999
0.8 0.84 0.6400000000000001
0.81 0.84 0.6499999999999999
0.82 0.84 0.6599999999999999
0.83 0.84 0.6699999999999999
0.84 0.84 0.6799999999999999
0.85 0.84 0.69
0.86 0.84 0.7
0.87 0.84 0.71
0.88 0.84 0.72
0.89 0.84 0.73
0.9 0.84 0.74
0.91 0.84 0.75
0.92 0.84 0.76
0.93 0.84 0.77
0.94 0.84 0.7799999999999998
0.95 0.84 0.79
0.96 0.84 0.7999999999999998
0.97 0.84 0.81
0.98 0.84 0.8199999999999998
0.99 0.84 0.8300000000000001
1.0 0.84 0.8399999999999999
0.0 0.85 0.0
0.01 0.85 0.0
0.02 0.85 0.0
0.03 0.85 0.0
0.04 0.85 0.0
0.05 0.85 0.0
0.06 0.85 0.0
0.07 0.85 0.0
0.08 0.85 0.0
0.09 0.85 0.0
0.1 0.85 0.0
0.11 0.85 0.0
0.12 0.85 0.0
0.13 0.85 0.0
0.14 0.85 0.0
0.15 0.85 0.0
0.16 0.85 0.010000000000000009
0.17 0.85 0.020000000000000018
0.18 0.85 0.030000000000000027
0.19 0.85 0.040000000000000036
0.2 0.85 0.050000000000000044
0.21 0.85 0.06000000000000005
0.22 0.85 0.07000000000000006
0.23 0.85 0.08000000000000007
0.24 0.85 0.08999999999999986
0.25 0.85 0.10000000000000009
0.26 0.85 0.10999999999999988
0.27 0.85 0.1200000000000001
0.28 0.85 0.1299999999999999
0.29 0.85 0.1399999999999999
0.3 0.85 0.1499999999999999
0.31 0.85 0.15999999999999992
0.32 0.85 0.16999999999999993
0.33 0.85 0.17999999999999994
0.34 0.85 0.18999999999999995
0.35 0.85 0.19999999999999996
0.36 0.85 0.20999999999999996
0.37 0.85 0.21999999999999997
0.38 0.85 0.22999999999999998
0.39 0.85 0.24
0.4 0.85 0.25
0.41 0.85 0.26
0.42 0.85 0.27
0.43 0.85 0.28
0.44 0.85 0.29000000000000004
0.45 0.85 0.30000000000000004
0.46 0.85 0.31000000000000005
0.47 0.85 0.31999999999999984
0.48 0.85 0.33000000000000007
0.49 0.85 0.33999999999999986
0.5 0.85 0.3500000000000001
0.51 0.85 0.3599999999999999
0.52 0.85 0.3700000000000001
0.53 0.85 0.3799999999999999
0.54 0.85 0.3900000000000001
0.55 0.85 0.3999999999999999
0.56 0.85 0.41000000000000014
0.57 0.85 0.41999999999999993
0.58 0.85 0.42999999999999994
0.59 0.85 0.43999999999999995
0.6 0.85 0.44999999999999996
0.61 0.85 0.45999999999999996
0.62 0.85 0.47
0.63 0.85 0.48
0.64 0.85 0.49
0.65 0.85 0.5
0.66 0.85 0.51
0.67 0.85 0.52
0.68 0.85 0.53
0.69 0.85 0.54
0.7 0.85 0.5499999999999998
0.71 0.85 0.56
0.72 0.85 0.5699999999999998
0.73 0.85 0.5800000000000001
0.74 0.85 0.5899999999999999
0.75 0.85 0.6000000000000001
0.76 0.85 0.6099999999999999
0.77 0.85 0.6200000000000001
0.78 0.85 0.6299999999999999
0.79 0.85 0.6400000000000001
0.8 0.85 0.6499999999999999
0.81 0.85 0.6600000000000001
0.82 0.85 0.6699999999999999
0.83 0.85 0.6799999999999999
0.84 0.85 0.69
0.85 0.85 0.7
0.86 0.85 0.71
0.87 0.85 0.72
0.88 0.85 0.73
0.89 0.85 0.74
0.9 0.85 0.75
0.91 0.85 0.76
0.92 0.85 0.77
0.93 0.85 0.78
0.94 0.85 0.79
0.95 0.85 0.7999999999999998
0.96 0.85 0.81
0.97 0.85 0.8199999999999998
0.98 0.85 0.8300000000000001
0.99 0.85 0.8399999999999999
1.0 0.85 0.8500000000000001
0.0 0.86 0.0
0.01 0.86 0.0
0.02 0.86 0.0
0.03 0.86 0.0
0.04 0.86 0.0
0.05 0.86 0.0
0.06 0.86 0.0
0.07 0.86 0.0
0.08 0.86 0.0
0.09 0.86 0.0
0.1 0.86 0.0
0.11 0.86 0.0
0.12 0.86 0.0
0.13 0.86 0.0
0.14 0.86 0.0
0.15 0.86 0.010000000000000009
0.16 0.86 0.020000000000000018
0.17 0.86 0.030000000000000027
0.18 0.86 0.040000000000000036
0.19 0.86 0.050000000000000044
0.2 0.86 0.06000000000000005
0.21 0.86 0.07000000000000006
0.22 0.86 0.08000000000000007
0.23 0.86 0.09000000000000008
0.24 0.86 0.10000000000000009
0.25 0.86 0.10999999999999988
0.26 0.86 0.1200000000000001
0.27 0.86 0.1299999999999999
0.28 0.86 0.14000000000000012
0.29 0.86 0.1499999999999999
0.3 0.86 0.15999999999999992
0.31 0.86 0.16999999999999993
0.32 0.86 0.17999999999999994
0.33 0.86 0.18999999999999995
0.34 0.86 0.19999999999999996
0.35 0.86 0.20999999999999996
0.36 0.86 0.21999999999999997
0.37 0.86 0.22999999999999998
0.38 0.86 0.24
0.39 0.86 0.25
0.4 0.86 0.26
0.41 0.86 0.27
0.42 0.86 0.28
0.43 0.86 0.29000000000000004
0.44 0.86 0.30000000000000004
0.45 0.86 0.31000000000000005
0.46 0.86 0.32000000000000006
0.47 0.86 0.33000000000000007
0.48 0.86 0.33999999999999986
0.49 0.86 0.3500000000000001
0.5 0.86 0.3599999999999999
0.51 0.86 0.3700000000000001
0.52 0.86 0.3799999999999999
0.53 0.86 0.3900000000000001
0.54 0.86 0.3999999999999999
0.55 0.86 0.41000000000000014
0.56 0.86 0.41999999999999993
0.57 0.86 0.42999999999999994
0.58 0.86 0.43999999999999995
0.59 0.86 0.44999999999999996
0.6 0.86 0.45999999999999996
0.61 0.86 0.47
0.62 0.86 0.48
0.63 0.86 0.49
0.64 0.86 0.5
0.65 0.86 0.51
0.66 0.86 0.52
0.67 0.86 0.53
0.68 0.86 0.54
0.69 0.86 0.5499999999999998
0.7 0.86 0.56
0.71 0.86 0.5699999999999998
0.72 0.86 0.5800000000000001
0.73 0.86 0.5899999999999999
0.74 0.86 0.6000000000000001
0.75 0.86 0.6099999999999999
0.76 0.86 0.6200000000000001
0.77 0.86 0.6299999999999999
0.78 0.86 0.6400000000000001
0.79 0.86 0.6499999999999999
0.8 0.86 0.6600000000000001
0.81 0.86 0.6699999999999999
0.82 0.86 0.6799999999999999
0.83 0.86 0.69
0.84 0.86 0.7
0.85 0.86 0.71
0.86 0.86 0.72
0.87 0.86 0.73
0.88 0.86 0.74
0.89 0.86 0.75
0.9 0.86 0.76
0.91 0.86 0.77
0.92 0.86 0.78
0.93 0.86 0.79
0.94 0.86 0.7999999999999998
0.95 0.86 0.81
0.96 0.86 0.8199999999999998
0.97 0.86 0.8300000000000001
0.98 0.86 0.8399999999999999
0.99 0.86 0.8500000000000001
1.0 0.86 0.8599999999999999
0.0 0.87 0.0
0.01 0.87 0.0
0.02 0.87 0.0
0.03 0.87 0.0
0.04 0.87 0.0
0.05 0.87 0.0
0.06 0.87 0.0
0.07 0.87 0.0
0.08 0.87 0.0
0.09 0.87 0.0
0.1 0.87 0.0
0.11 0.87 0.0
0.12 0.87 0.0
0.13 0.87 0.0
0.14 0.87 0.010000000000000009
0.15 0.87 0.020000000000000018
0.16 0.87 0.030000000000000027
0.17 0.87 0.040000000000000036
0.18 0.87 0.050000000000000044
0.19 0.87 0.06000000000000005
0.2 0.87 0.07000000000000006
0.21 0.87 0.08000000000000007
0.22 0.87 0.09000000000000008
0.23 0.87 0.10000000000000009
0.24 0.87 0.10999999999999988
0.25 0.87 0.1200000000000001
0.26 0.87 0.1299999999999999
0.27 0.87 0.14000000000000012
0.28 0.87 0.1499999999999999
0.29 0.87 0.15999999999999992
0.3 0.87 0.16999999999999993
0.31 0.87 0.17999999999999994
0.32 0.87 0.18999999999999995
0.33 0.87 0.19999999999999996
0.34 0.87 0.20999999999999996
0.35 0.87 0.21999999999999997
0.36 0.87 0.22999999999999998
0.37 0.87 0.24
0.38 0.87 0.25
0.39 0.87 0.26
0.4 0.87 0.27
0.41 0.87 0.28
0.42 0.87 0.29000000000000004
0.43 0.87 0.30000000000000004
0.44 0.87 0.31000000000000005
0.45 0.87 0.32000000000000006
0.46 0.87 0.33000000000000007
0.47 0.87 0.33999999999999986
0.48 0.87 0.3500000000000001
0.49 0.87 0.3599999999999999
0.5 0.87 0.3700000000000001
0.51 0.87 0.3799999999999999
0.52 0.87 0.3900000000000001
0.53 0.87 0.3999999999999999
0.54 0.87 0.41000000000000014
0.55 0.87 0.41999999999999993
0.56 0.87 0.43000000000000016
0.57 0.87 0.43999999999999995
0.58 0.87 0.44999999999999996
0.59 0.87 0.45999999999999996
0.6 0.87 0.47
0.61 0.87 0.48
0.62 0.87 0.49
0.63 0.87 0.5
0.64 0.87 0.51
0.65 0.87 0.52
0.66 0.87 0.53
0.67 0.87 0.54
0.68 0.87 0.55
0.69 0.87 0.56
0.7 0.87 0.5699999999999998
0.71 0.87 0.5800000000000001
0.72 0.87 0.5899999999999999
0.73 0.87 0.6000000000000001
0.74 0.87 0.6099999999999999
0.75 0.87 0.6200000000000001
0.76 0.87 0.6299999999999999
0.77 0.87 0.6400000000000001
0.78 0.87 0.6499999999999999
0.79 0.87 0.6600000000000001
0.8 0.87 0.6699999999999999
0.81 0.87 0.6800000000000002
0.82 0.87 0.69
0.83 0.87 0.7
0.84 0.87 0.71
0.85 0.87 0.72
0.86 0.87 0.73
0.87 0.87 0.74
0.88 0.87 0.75
0.89 0.87 0.76
0.9 0.87 0.77
0.91 0.87 0.78
0.92 0.87 0.79
0.93 0.87 0.8
0.94 0.87 0.81
0.95 0.87 0.8199999999999998
0.96 0.87 0.8300000000000001
0.97 0.87 0.8399999999999999
0.98 0.87 0.8500000000000001
0.99 0.87 0.8599999999999999
1.0 0.87 0.8700000000000001
0.0 0.88 0.0
0.01 0.88 0.0
0.02 0.88 0.0
0.03 0.88 0.0
0.04 0.88 0.0
0.05 0.88 0.0
0.06 0.88 0.0
0.07 0.88 0.0
0.08 0.88 0.0
0.09 0.88 0.0
0.1 0.88 0.0
0.11 0.88 0.0
0.12 0.88 0.0
0.13 0.88 0.010000000000000009
0.14 0.88 0.020000000000000018
0.15 0.88 0.030000000000000027
0.16 0.88 0.040000000000000036
0.17 0.88 0.050000000000000044
0.18 0.88 0.06000000000000005
0.19 0.88 0.07000000000000006
0.2 0.88 0.08000000000000007
0.21 0.88 0.09000000000000008
0.22 0.88 0.10000000000000009
0.23 0.88 0.1100000000000001
0.24 0.88 0.1200000000000001
0.25 0.88 0.1299999999999999
0.26 0.88 0.14000000000000012
0.27 0.88 0.1499999999999999
0.28 0.88 0.16000000000000014
0.29 0.88 0.16999999999999993
0.3 0.88 0.17999999999999994
0.31 0.88 0.18999999999999995
0.32 0.88 0.19999999999999996
0.33 0.88 0.20999999999999996
0.34 0.88 0.21999999999999997
0.35 0.88 0.22999999999999998
0.36 0.88 0.24
0.37 0.88 0.25
0.38 0.88 0.26
0.39 0.88 0.27
0.4 0.88 0.28
0.41 0.88 0.29000000000000004
0.42 0.88 0.30000000000000004
0.43 0.88 0.31000000000000005
0.44 0.88 0.32000000000000006
0.45 0.88 0.33000000000000007
0.46 0.88 0.3400000000000001
0.47 0.88 0.3500000000000001
0.48 0.88 0.3599999999999999
0.49 0.88 0.3700000000000001
0.5 0.88 0.3799999999999999
0.51 0.88 0.3900000000000001
0.52 0.88 0.3999999999999999
0.53 0.88 0.41000000000000014
0.54 0.88 0.41999999999999993
0.55 0.88 0.43000000000000016
0.56 0.88 0.43999999999999995
0.57 0.88 0.44999999999999996
0.58 0.88 0.45999999999999996
0.59 0.88 0.47
0.6 0.88 0.48
0.61 0.88 0.49
0.62 0.88 0.5
0.63 0.88 0.51
0.64 0.88 0.52
0.65 0.88 0.53
0.66 0.88 0.54
0.67 0.88 0.55
0.68 0.88 0.56
0.69 0.88 0.5699999999999998
0.7 0.88 0.5800000000000001
0.71 0.88 0.5899999999999999
0.72 0.88 0.6000000000000001
0.73 0.88 0.6099999999999999
0.74 0.88 0.6200000000000001
0.75 0.88 0.6299999999999999
0.76 0.88 0.6400000000000001
0.77 0.88 0.6499999999999999
0.78 0.88 0.6600000000000001
0.79 0.88 0.6699999999999999
0.8 0.88 0.6800000000000002
0.81 0.88 0.69
0.82 0.88 0.7
0.83 0.88 0.71
0.84 0.88 0.72
0.85 0.88 0.73
0.86 0.88 0.74
0.87 0.88 0.75
0.88 0.88 0.76
0.89 0.88 0.77
0.9 0.88 0.78
0.91 0.88 0.79
0.92 0.88 0.8
0.93 0.88 0.81
0.94 0.88 0.8199999999999998
0.95 0.88 0.8300000000000001
0.96 0.88 0.8399999999999999
0.97 0.88 0.8500000000000001
0.98 0.88 0.8599999999999999
0.99 0.88 0.8700000000000001
1.0 0.88 0.8799999999999999
0.0 0.89 0.0
0.01 0.89 0.0
0.02 0.89 0.0
0.03 0.89 0.0
0.04 0.89 0.0
0.05 0.89 0.0
0.06 0.89 0.0
0.07 0.89 0.0
0.08 0.89 0.0
0.09 0.89 0.0
0.1 0.89 0.0
0.11 0.89 0.0
0.12 0.89 0.010000000000000009
0.13 0.89 0.020000000000000018
0.14 0.89 0.030000000000000027
0.15 0.89 0.040000000000000036
0.16 0.89 0.050000000000000044
0.17 0.89 0.06000000000000005
0.18 0.89 0.07000000000000006
0.19 0.89 0.08000000000000007
0.2 0.89 0.09000000000000008
0.21 0.89 0.10000000000000009
0.22 0.89 0.1100000000000001
0.23 0.89 0.1200000000000001
0.24 0.89 0.1299999999999999
0.25 0.89 0.14000000000000012
0.26 0.89 0.1499999999999999
0.27 0.89 0.16000000000000014
0.28 0.89 0.16999999999999993
0.29 0.89 0.17999999999999994
0.3 0.89 0.18999999999999995
0.31 0.89 0.19999999999999996
0.32 0.89 0.20999999999999996
0.33 0.89 0.21999999999999997
0.34 0.89 0.22999999999999998
0.35 0.89 0.24
0.36 0.89 0.25
0.37 0.89 0.26
0.38 0.89 0.27
0.39 0.89 0.28
0.4 0.89 0.29000000000000004
0.41 0.89 0.30000000000000004
0.42 0.89 0.31000000000000005
0.43 0.89 0.32000000000000006
0.44 0.89 0.33000000000000007
0.45 0.89 0.3400000000000001
0.46 0.89 0.3500000000000001
0.47 0.89 0.3599999999999999
0.48 0.89 0.3700000000000001
0.49 0.89 0.3799999999999999
0.5 0.89 0.3900000000000001
0.51 0.89 0.3999999999999999
0.52 0.89 0.41000000000000014
0.53 0.89 0.41999999999999993
0.54 0.89 0.43000000000000016
0.55 0.89 0.43999999999999995
0.56 0.89 0.4500000000000002
0.57 0.89 0.45999999999999996
0.58 0.89 0.47
0.59 0.89 0.48
0.6 0.89 0.49
0.61 0.89 0.5
0.62 0.89 0.51
0.63 0.89 0.52
0.64 0.89 0.53
0.65 0.89 0.54
0.66 0.89 0.55
0.67 0.89 0.56
0.68 0.89 0.5700000000000001
0.69 0.89 0.5800000000000001
0.7 0.89 0.5899999999999999
0.71 0.89 0.6000000000000001
0.72 0.89 0.6099999999999999
0.73 0.89 0.6200000000000001
0.74 0.89 0.6299999999999999
0.75 0.89 0.6400000000000001
0.76 0.89 0.6499999999999999
0.77 0.89 0.6600000000000001
0.78 0.89 0.6699999999999999
0.79 0.89 0.6800000000000002
0.8 0.89 0.69
0.81 0.89 0.7000000000000002
0.82 0.89 0.71
0.83 0.89 0.72
0.84 0.89 0.73
0.85 0.89 0.74
0.86 0.89 0.75
0.87 0.89 0.76
0.88 0.89 0.77
0.89 0.89 0.78
0.9 0.89 0.79
0.91 0.89 0.8
0.92 0.89 0.81
0.93 0.89 0.8200000000000001
0.94 0.89 0.8300000000000001
0.95 0.89 0.8399999999999999
0.96 0.89 0.8500000000000001
0.97 0.89 0.8599999999999999
0.98 0.89 0.8700000000000001
0.99 0.89 0.8799999999999999
1.0 0.89 0.8900000000000001
0.0 0.9 0.0
0.01 0.9 0.0
0.02 0.9 0.0
0.03 0.9 0.0
0.04 0.9 0.0
0.05 0.9 0.0
0.06 0.9 0.0
0.07 0.9 0.0
0.08 0.9 0.0
0.09 0.9 0.0
0.1 0.9 0.0
0.11 0.9 0.010000000000000009
0.12 0.9 0.020000000000000018
0.13 0.9 0.030000000000000027
0.14 0.9 0.040000000000000036
0.15 0.9 0.050000000000000044
0.16 0.9 0.06000000000000005
0.17 0.9 0.07000000000000006
0.18 0.9 0.08000000000000007
0.19 0.9 0.09000000000000008
0.2 0.9 0.10000000000000009
0.21 0.9 0.1100000000000001
0.22 0.9 0.1200000000000001
0.23 0.9 0.13000000000000012
0.24 0.9 0.14000000000000012
0.25 0.9 0.1499999999999999
0.26 0.9 0.16000000000000014
0.27 0.9 0.16999999999999993
0.28 0.9 0.18000000000000016
0.29 0.9 0.18999999999999995
0.3 0.9 0.19999999999999996
0.31 0.9 0.20999999999999996
0.32 0.9 0.21999999999999997
0.33 0.9 0.22999999999999998
0.34 0.9 0.24
0.35 0.9 0.25
0.36 0.9 0.26
0.37 0.9 0.27
0.38 0.9 0.28
0.39 0.9 0.29000000000000004
0.4 0.9 0.30000000000000004
0.41 0.9 0.31000000000000005
0.42 0.9 0.32000000000000006
0.43 0.9 0.33000000000000007
0.44 0.9 0.3400000000000001
0.45 0.9 0.3500000000000001
0.46 0.9 0.3600000000000001
0.47 0.9 0.3700000000000001
0.48 0.9 0.3799999999999999
0.49 0.9 0.3900000000000001
0.5 0.9 0.3999999999999999
0.51 0.9 0.41000000000000014
0.52 0.9 0.41999999999999993
0.53 0.9 0.43000000000000016
0.54 0.9 0.43999999999999995
0.55 0.9 0.4500000000000002
0.56 0.9 0.45999999999999996
0.57 0.9 0.47
0.58 0.9 0.48
0.59 0.9 0.49
0.6 0.9 0.5
0.61 0.9 0.51
0.62 0.9 0.52
0.63 0.9 0.53
0.64 0.9 0.54
0.65 0.9 0.55
0.66 0.9 0.56
0.67 0.9 0.5700000000000001
0.68 0.9 0.5800000000000001
0.69 0.9 0.5899999999999999
0.7 0.9 0.6000000000000001
0.71 0.9 0.6099999999999999
0.72 0.9 0.6200000000000001
0.73 0.9 0.6299999999999999
0.74 0.9 0.6400000000000001
0.75 0.9 0.6499999999999999
0.76 0.9 0.6600000000000001
0.77 0.9 0.6699999999999999
0.78 0.9 0.6800000000000002
0.79 0.9 0.69
0.8 0.9 0.7000000000000002
0.81 0.9 0.71
0.82 0.9 0.72
0.83 0.9 0.73
0.84 0.9 0.74
0.85 0.9 0.75
0.86 0.9 0.76
0.87 0.9 0.77
0.88 0.9 0.78
0.89 0.9 0.79
0.9 0.9 0.8
0.91 0.9 0.81
0.92 0.9 0.8200000000000001
0.93 0.9 0.8300000000000001
0.94 0.9 0.8399999999999999
0.95 0.9 0.8500000000000001
0.96 0.9 0.8599999999999999
0.97 0.9 0.8700000000000001
0.98 0.9 0.8799999999999999
0.99 0.9 0.8900000000000001
1.0 0.9 0.8999999999999999
0.0 0.91 0.0
0.01 0.91 0.0
0.02 0.91 0.0
0.03 0.91 0.0
0.04 0.91 0.0
0.05 0.91 0.0
0.06 0.91 0.0
0.07 0.91 0.0
0.08 0.91 0.0
0.09 0.91 0.0
0.1 0.91 0.010000000000000009
0.11 0.91 0.020000000000000018
0.12 0.91 0.030000000000000027
0.13 0.91 0.040000000000000036
0.14 0.91 0.050000000000000044
0.15 0.91 0.06000000000000005
0.16 0.91 0.07000000000000006
0.17 0.91 0.08000000000000007
0.18 0.91 0.09000000000000008
0.19 0.91 0.10000000000000009
0.2 0.91 0.1100000000000001
0.21 0.91 0.1200000000000001
0.22 0.91 0.13000000000000012
0.23 0.91 0.14000000000000012
0.24 0.91 0.1499999999999999
0.25 0.91 0.16000000000000014
0.26 0.91 0.16999999999999993
0.27 0.91 0.18000000000000016
0.28 0.91 0.18999999999999995
0.29 0.91 0.19999999999999996
0.3 0.91 0.20999999999999996
0.31 0.91 0.21999999999999997
0.32 0.91 0.22999999999999998
0.33 0.91 0.24
0.34 0.91 0.25
0.35 0.91 0.26
0.36 0.91 0.27
0.37 0.91 0.28
0.38 0.91 0.29000000000000004
0.39 0.91 0.30000000000000004
0.4 0.91 0.31000000000000005
0.41 0.91 0.32000000000000006
0.42 0.91 0.33000000000000007
0.43 0.91 0.3400000000000001
0.44 0.91 0.3500000000000001
0.45 0.91 0.3600000000000001
0.46 0.91 0.3700000000000001
0.47 0.91 0.3799999999999999
0.48 0.91 0.3900000000000001
0.49 0.91 0.3999999999999999
0.5 0.91 0.41000000000000014
0.51 0.91 0.41999999999999993
0.52 0.91 0.43000000000000016
0.53 0.91 0.43999999999999995
0.54 0.91 0.4500000000000002
0.55 0.91 0.45999999999999996
0.56 0.91 0.4700000000000002
0.57 0.91 0.48
0.58 0.91 0.49
0.59 0.91 0.5
0.6 0.91 0.51
0.61 0.91 0.52
0.62 0.91 0.53
0.63 0.91 0.54
0.64 0.91 0.55
0.65 0.91 0.56
0.66 0.91 0.5700000000000001
0.67 0.91 0.5800000000000001
0.68 0.91 0.5900000000000001
0.69 0.91 0.6000000000000001
0.7 0.91 0.6099999999999999
0.71 0.91 0.6200000000000001
0.72 0.91 0.6299999999999999
0.73 0.91 0.6400000000000001
0.74 0.91 0.6499999999999999
0.75 0.91 0.6600000000000001
0.76 0.91 0.6699999999999999
0.77 0.91 0.6800000000000002
0.78 0.91 0.69
0.79 0.91 0.7000000000000002
0.8 0.91 0.71
0.81 0.91 0.7200000000000002
0.82 0.91 0.73
0.83 0.91 0.74
0.84 0.91 0.75
0.85 0.91 0.76
0.86 0.91 0.77
0.87 0.91 0.78
0.88 0.91 0.79
0.89 0.91 0.8
0.9 0.91 0.81
0.91 0.91 0.8200000000000001
0.92 0.91 0.8300000000000001
0.93 0.91 0.8400000000000001
0.94 0.91 0.8500000000000001
0.95 0.91 0.8599999999999999
0.96 0.91 0.8700000000000001
0.97 0.91 0.8799999999999999
0.98 0.91 0.8900000000000001
0.99 0.91 0.8999999999999999
1.0 0.91 0.9100000000000001
0.0 0.92 0.0
0.01 0.92 0.0
0.02 0.92 0.0
0.03 0.92 0.0
0.04 0.92 0.0
0.05 0.92 0.0
0.06 0.92 0.0
0.07 0.92 0.0
0.08 0.92 0.0
0.09 0.92 0.010000000000000009
0.1 0.92 0.020000000000000018
0.11 0.92 0.030000000000000027
0.12 0.92 0.040000000000000036
0.13 0.92 0.050000000000000044
0.14 0.92 0.06000000000000005
0.15 0.92 0.07000000000000006
0.16 0.92 0.08000000000000007
0.17 0.92 0.09000000000000008
0.18 0.92 0.10000000000000009
0.19 0.92 0.1100000000000001
0.2 0.92 0.1200000000000001
0.21 0.92 0.13000000000000012
0.22 0.92 0.14000000000000012
0.23 0.92 0.15000000000000013
0.24 0.92 0.16000000000000014
0.25 0.92 0.16999999999999993
0.26 0.92 0.18000000000000016
0.27 0.92 0.18999999999999995
0.28 0.92 0.20000000000000018
0.29 0.92 0.20999999999999996
0.3 0.92 0.21999999999999997
0.31 0.92 0.22999999999999998
0.32 0.92 0.24
0.33 0.92 0.25
0.34 0.92 0.26
0.35 0.92 0.27
0.36 0.92 0.28
0.37 0.92 0.29000000000000004
0.38 0.92 0.30000000000000004
0.39 0.92 0.31000000000000005
0.4 0.92 0.32000000000000006
0.41 0.92 0.33000000000000007
0.42 0.92 0.3400000000000001
0.43 0.92 0.3500000000000001
0.44 0.92 0.3600000000000001
0.45 0.92 0.3700000000000001
0.46 0.92 0.3800000000000001
0.47 0.92 0.3900000000000001
0.48 0.92 0.3999999999999999
0.49 0.92 0.41000000000000014
0.5 0.92 0.41999999999999993
0.51 0.92 0.43000000000000016
0.52 0.92 0.43999999999999995
0.53 0.92 0.4500000000000002
0.54 0.92 0.45999999999999996
0.55 0.92 0.4700000000000002
0.56 0.92 0.48
0.57 0.92 0.49
0.58 0.92 0.5
0.59 0.92 0.51
0.6 0.92 0.52
0.61 0.92 0.53
0.62 0.92 0.54
0.63 0.92 0.55
0.64 0.92 0.56
0.65 0.92 0.5700000000000001
0.66 0.92 0.5800000000000001
0.67 0.92 0.5900000000000001
0.68 0.92 0.6000000000000001
0.69 0.92 0.6099999999999999
0.7 0.92 0.6200000000000001
0.71 0.92 0.6299999999999999
0.72 0.92 0.6400000000000001
0.73 0.92 0.6499999999999999
0.74 0.92 0.6600000000000001
0.75 0.92 0.6699999999999999
0.76 0.92 0.6800000000000002
0.77 0.92 0.69
0.78 0.92 0.7000000000000002
0.79 0.92 0.71
0.8 0.92 0.7200000000000002
0.81 0.92 0.73
0.82 0.92 0.74
0.83 0.92 0.75
0.84 0.92 0.76
0.85 0.92 0.77
0.86 0.92 0.78
0.87 0.92 0.79
0.88 0.92 0.8
0.89 0.92 0.81
0.9 0.92 0.8200000000000001
0.91 0.92 0.8300000000000001
0.92 0.92 0.8400000000000001
0.93 0.92 0.8500000000000001
0.94 0.92 0.8599999999999999
0.95 0.92 0.8700000000000001
0.96 0.92 0.8799999999999999
0.97 0.92 0.8900000000000001
0.98 0.92 0.8999999999999999
0.99 0.92 0.9100000000000001
1.0 0.92 0.9199999999999999
0.0 0.93 0.0
0.01 0.93 0.0
0.02 0.93 0.0
0.03 0.93 0.0
0.04 0.93 0.0
0.05 0.93 0.0
0.06 0.93 0.0
0.07 0.93 0.0
0.08 0.93 0.010000000000000009
0.09 0.93 0.020000000000000018
0.1 0.93 0.030000000000000027
0.11 0.93 0.040000000000000036
0.12 0.93 0.050000000000000044
0.13 0.93 0.06000000000000005
0.14 0.93 0.07000000000000006
0.15 0.93 0.08000000000000007
0.16 0.93 0.09000000000000008
0.17 0.93 0.10000000000000009
0.18 0.93 0.1100000000000001
0.19 0.93 0.1200000000000001
0.2 0.93 0.13000000000000012
0.21 0.93 0.14000000000000012
0.22 0.93 0.15000000000000013
0.23 0.93 0.16000000000000014
0.24 0.93 0.16999999999999993
0.25 0.93 0.18000000000000016
0.26 0.93 0.18999999999999995
0.27 0.93 0.20000000000000018
0.28 0.93 0.20999999999999996
0.29 0.93 0.21999999999999997
0.3 0.93 0.22999999999999998
0.31 0.93 0.24
0.32 0.93 0.25
0.33 0.93 0.26
0.34 0.93 0.27
0.35 0.93 0.28
0.36 0.93 0.29000000000000004
0.37 0.93 0.30000000000000004
0.38 0.93 0.31000000000000005
0.39 0.93 0.32000000000000006
0.4 0.93 0.33000000000000007
0.41 0.93 0.3400000000000001
0.42 0.93 0.3500000000000001
0.43 0.93 0.3600000000000001
0.44 0.93 0.3700000000000001
0.45 0.93 0.3800000000000001
0.46 0.93 0.3900000000000001
0.47 0.93 0.3999999999999999
0.48 0.93 0.41000000000000014
0.49 0.93 0.41999999999999993
0.5 0.93 0.43000000000000016
0.51 0.93 0.43999999999999995
0.52 0.93 0.4500000000000002
0.53 0.93 0.45999999999999996
0.54 0.93 0.4700000000000002
0.55 0.93 0.48
0.56 0.93 0.4900000000000002
0.57 0.93 0.5
0.58 0.93 0.51
0.59 0.93 0.52
0.6 0.93 0.53
0.61 0.93 0.54
0.62 0.93 0.55
0.63 0.93 0.56
0.64 0.93 0.5700000000000001
0.65 0.93 0.5800000000000001
0.66 0.93 0.5900000000000001
0.67 0.93 0.6000000000000001
0.68 0.93 0.6100000000000001
0.69 0.93 0.6200000000000001
0.7 0.93 0.6299999999999999
0.71 0.93 0.6400000000000001
0.72 0.93 0.6499999999999999
0.73 0.93 0.6600000000000001
0.74 0.93 0.6699999999999999
0.75 0.93 0.6800000000000002
0.76 0.93 0.69
0.77 0.93 0.7000000000000002
0.78 0.93 0.71
0.79 0.93 0.7200000000000002
0.8 0.93 0.73
0.81 0.93 0.7400000000000002
0.82 0.93 0.75
0.83 0.93 0.76
0.84 0.93 0.77
0.85 0.93 0.78
0.86 0.93 0.79
0.87 0.93 0.8
0.88 0.93 0.81
0.89 0.93 0.8200000000000001
0.9 0.93 0.8300000000000001
0.91 0.93 0.8400000000000001
0.92 0.93 0.8500000000000001
0.93 0.93 0.8600000000000001
0.94 0.93 0.8700000000000001
0.95 0.93 0.8799999999999999
0.96 0.93 0.8900000000000001
0.97 0.93 0.8999999999999999
0.98 0.93 0.9100000000000001
0.99 0.93 0.9199999999999999
1.0 0.93 0.9300000000000002
0.0 0.94 0.0
0.01 0.94 0.0
0.02 0.94 0.0
0.03 0.94 0.0
0.04 0.94 0.0
0.05 0.94 0.0
0.06 0.94 0.0
0.07 0.94 0.010000000000000009
0.08 0.94 0.020000000000000018
0.09 0.94 0.030000000000000027
0.1 0.94 0.040000000000000036
0.11 0.94 0.050000000000000044
0.12 0.94 0.06000000000000005
0.13 0.94 0.06999999999999984
0.14 0.94 0.08000000000000007
0.15 0.94 0.08999999999999986
0.16 0.94 0.09999999999999987
0.17 0.94 0.10999999999999988
0.18 0.94 0.11999999999999988
0.19 0.94 0.1299999999999999
0.2 0.94 0.1399999999999999
0.21 0.94 0.1499999999999999
0.22 0.94 0.15999999999999992
0.23 0.94 0.16999999999999993
0.24 0.94 0.17999999999999994
0.25 0.94 0.18999999999999995
0.26 0.94 0.19999999999999996
0.27 0.94 0.20999999999999996
0.28 0.94 0.21999999999999997
0.29 0.94 0.22999999999999998
0.3 0.94 0.24
0.31 0.94 0.25
0.32 0.94 0.26
0.33 0.94 0.27
0.34 0.94 0.28
0.35 0.94 0.29000000000000004
0.36 0.94 0.2999999999999998
0.37 0.94 0.31000000000000005
0.38 0.94 0.31999999999999984
0.39 0.94 0.33000000000000007
0.4 0.94 0.33999999999999986
0.41 0.94 0.34999999999999987
0.42 0.94 0.3599999999999999
0.43 0.94 0.3699999999999999
0.44 0.94 0.3799999999999999
0.45 0.94 0.3899999999999999
0.46 0.94 0.3999999999999999
0.47 0.94 0.4099999999999999
0.48 0.94 0.41999999999999993
0.49 0.94 0.42999999999999994
0.5 0.94 0.43999999999999995
0.51 0.94 0.44999999999999996
0.52 0.94 0.45999999999999996
0.53 0.94 0.47
0.54 0.94 0.48
0.55 0.94 0.49
0.56 0.94 0.5
0.57 0.94 0.5099999999999998
0.58 0.94 0.52
0.59 0.94 0.5299999999999998
0.6 0.94 0.54
0.61 0.94 0.5499999999999998
0.62 0.94 0.56
0.63 0.94 0.5699999999999998
0.64 0.94 0.5800000000000001
0.65 0.94 0.5899999999999999
0.66 0.94 0.6000000000000001
0.67 0.94 0.6099999999999999
0.68 0.94 0.6200000000000001
0.69 0.94 0.6299999999999999
0.7 0.94 0.6399999999999999
0.71 0.94 0.6499999999999999
0.72 0.94 0.6599999999999999
0.73 0.94 0.6699999999999999
0.74 0.94 0.6799999999999999
0.75 0.94 0.69
0.76 0.94 0.7
0.77 0.94 0.71
0.78 0.94 0.72
0.79 0.94 0.73
0.8 0.94 0.74
0.81 0.94 0.75
0.82 0.94 0.7599999999999998
0.83 0.94 0.77
0.84 0.94 0.7799999999999998
0.85 0.94 0.79
0.86 0.94 0.7999999999999998
0.87 0.94 0.81
0.88 0.94 0.8199999999999998
0.89 0.94 0.8300000000000001
0.9 0.94 0.8399999999999999
0.91 0.94 0.8500000000000001
0.92 0.94 0.8599999999999999
0.93 0.94 0.8700000000000001
0.94 0.94 0.8799999999999999
0.95 0.94 0.8899999999999999
0.96 0.94 0.8999999999999999
0.97 0.94 0.9099999999999999
0.98 0.94 0.9199999999999999
0.99 0.94 0.9299999999999999
1.0 0.94 0.94
0.0 0.95 0.0
0.01 0.95 0.0
0.02 0.95 0.0
0.03 0.95 0.0
0.04 0.95 0.0
0.05 0.95 0.0
0.06 0.95 0.010000000000000009
0.07 0.95 0.020000000000000018
0.08 0.95 0.030000000000000027
0.09 0.95 0.040000000000000036
0.1 0.95 0.050000000000000044
0.11 0.95 0.06000000000000005
0.12 0.95 0.06999999999999984
0.13 0.95 0.08000000000000007
0.14 0.95 0.08999999999999986
0.15 0.95 0.09999999999999987
0.16 0.95 0.10999999999999988
0.17 0.95 0.11999999999999988
0.18 0.95 0.1299999999999999
0.19 0.95 0.1399999999999999
0.2 0.95 0.1499999999999999
0.21 0.95 0.15999999999999992
0.22 0.95 0.16999999999999993
0.23 0.95 0.17999999999999994
0.24 0.95 0.18999999999999995
0.25 0.95 0.19999999999999996
0.26 0.95 0.20999999999999996
0.27 0.95 0.21999999999999997
0.28 0.95 0.22999999999999998
0.29 0.95 0.24
0.3 0.95 0.25
0.31 0.95 0.26
0.32 0.95 0.27
0.33 0.95 0.28
0.34 0.95 0.29000000000000004
0.35 0.95 0.2999999999999998
0.36 0.95 0.31000000000000005
0.37 0.95 0.31999999999999984
0.38 0.95 0.33000000000000007
0.39 0.95 0.33999999999999986
0.4 0.95 0.3500000000000001
0.41 0.95 0.3599999999999999
0.42 0.95 0.3699999999999999
0.43 0.95 0.3799999999999999
0.44 0.95 0.3899999999999999
0.45 0.95 0.3999999999999999
0.46 0.95 0.4099999999999999
0.47 0.95 0.41999999999999993
0.48 0.95 0.42999999999999994
0.49 0.95 0.43999999999999995
0.5 0.95 0.44999999999999996
0.51 0.95 0.45999999999999996
0.52 0.95 0.47
0.53 0.95 0.48
0.54 0.95 0.49
0.55 0.95 0.5
0.56 0.95 0.51
0.57 0.95 0.52
0.58 0.95 0.5299999999999998
0.59 0.95 0.54
0.6 0.95 0.5499999999999998
0.61 0.95 0.56
0.62 0.95 0.5699999999999998
0.63 0.95 0.5800000000000001
0.64 0.95 0.5899999999999999
0.65 0.95 0.6000000000000001
0.66 0.95 0.6099999999999999
0.67 0.95 0.6200000000000001
0.68 0.95 0.6299999999999999
0.69 0.95 0.6399999999999999
0.7 0.95 0.6499999999999999
0.71 0.95 0.6599999999999999
0.72 0.95 0.6699999999999999
0.73 0.95 0.6799999999999999
0.74 0.95 0.69
0.75 0.95 0.7
0.76 0.95 0.71
0.77 0.95 0.72
0.78 0.95 0.73
0.79 0.95 0.74
0.8 0.95 0.75
0.81 0.95 0.76
0.82 0.95 0.77
0.83 0.95 0.7799999999999998
0.84 0.95 0.79
0.85 0.95 0.7999999999999998
0.86 0.95 0.81
0.87 0.95 0.8199999999999998
0.88 0.95 0.8300000000000001
0.89 0.95 0.8399999999999999
0.9 0.95 0.8500000000000001
0.91 0.95 0.8599999999999999
0.92 0.95 0.8700000000000001
0.93 0.95 0.8799999999999999
0.94 0.95 0.8899999999999999
0.95 0.95 0.8999999999999999
0.96 0.95 0.9099999999999999
0.97 0.95 0.9199999999999999
0.98 0.95 0.9299999999999999
0.99 0.95 0.94
1.0 0.95 0.95
0.0 0.96 0.0
0.01 0.96 0.0
0.02 0.96 0.0
0.03 0.96 0.0
0.04 0.96 0.0
0.05 0.96 0.010000000000000009
0.06 0.96 0.020000000000000018
0.07 0.96 0.030000000000000027
0.08 0.96 0.040000000000000036
0.09 0.96 0.050000000000000044
0.1 0.96 0.06000000000000005
0.11 0.96 0.07000000000000006
0.12 0.96 0.08000000000000007
0.13 0.96 0.08999999999999986
0.14 0.96 0.10000000000000009
0.15 0.96 0.10999999999999988
0.16 0.96 0.11999999999999988
0.17 0.96 0.1299999999999999
0.18 0.96 0.1399999999999999
0.19 0.96 0.1499999999999999
0.2 0.96 0.15999999999999992
0.21 0.96 0.16999999999999993
0.22 0.96 0.17999999999999994
0.23 0.96 0.18999999999999995
0.24 0.96 0.19999999999999996
0.25 0.96 0.20999999999999996
0.26 0.96 0.21999999999999997
0.27 0.96 0.22999999999999998
0.28 0.96 0.24
0.29 0.96 0.25
0.3 0.96 0.26
0.31 0.96 0.27
0.32 0.96 0.28
0.33 0.96 0.29000000000000004
0.34 0.96 0.30000000000000004
0.35 0.96 0.31000000000000005
0.36 0.96 0.31999999999999984
0.37 0.96 0.33000000000000007
0.38 0.96 0.33999999999999986
0.39 0.96 0.3500000000000001
0.4 0.96 0.3599999999999999
0.41 0.96 0.3699999999999999
0.42 0.96 0.3799999999999999
0.43 0.96 0.3899999999999999
0.44 0.96 0.3999999999999999
0.45 0.96 0.4099999999999999
0.46 0.96 0.41999999999999993
0.47 0.96 0.42999999999999994
0.48 0.96 0.43999999999999995
0.49 0.96 0.44999999999999996
0.5 0.96 0.45999999999999996
0.51 0.96 0.47
0.52 0.96 0.48
0.53 0.96 0.49
0.54 0.96 0.5
0.55 0.96 0.51
0.56 0.96 0.52
0.57 0.96 0.5299999999999998
0.58 0.96 0.54
0.59 0.96 0.5499999999999998
0.6 0.96 0.56
0.61 0.96 0.5699999999999998
0.62 0.96 0.5800000000000001
0.63 0.96 0.5899999999999999
0.64 0.96 0.6000000000000001
0.65 0.96 0.6099999999999999
0.66 0.96 0.6200000000000001
0.67 0.96 0.6299999999999999
0.68 0.96 0.6400000000000001
0.69 0.96 0.6499999999999999
0.7 0.96 0.6599999999999999
0.71 0.96 0.6699999999999999
0.72 0.96 0.6799999999999999
0.73 0.96 0.69
0.74 0.96 0.7
0.75 0.96 0.71
0.76 0.96 0.72
0.77 0.96 0.73
0.78 0.96 0.74
0.79 0.96 0.75
0.8 0.96 0.76
0.81 0.96 0.77
0.82 0.96 0.7799999999999998
0.83 0.96 0.79
0.84 0.96 0.7999999999999998
0.85 0.96 0.81
0.86 0.96 0.8199999999999998
0.87 0.96 0.8300000000000001
0.88 0.96 0.8399999999999999
0.89 0.96 0.8500000000000001
0.9 0.96 0.8599999999999999
0.91 0.96 0.8700000000000001
0.92 0.96 0.8799999999999999
0.93 0.96 0.8900000000000001
0.94 0.96 0.8999999999999999
0.95 0.96 0.9099999999999999
0.96 0.96 0.9199999999999999
0.97 0.96 0.9299999999999999
0.98 0.96 0.94
0.99 0.96 0.95
1.0 0.96 0.96
0.0 0.97 0.0
0.01 0.97 0.0
0.02 0.97 0.0
0.03 0.97 0.0
0.04 0.97 0.010000000000000009
0.05 0.97 0.020000000000000018
0.06 0.97 0.030000000000000027
0.07 0.97 0.040000000000000036
0.08 0.97 0.050000000000000044
0.09 0.97 0.06000000000000005
0.1 0.97 0.07000000000000006
0.11 0.97 0.08000000000000007
0.12 0.97 0.08999999999999986
0.13 0.97 0.10000000000000009
0.14 0.97 0.10999999999999988
0.15 0.97 0.11999999999999988
0.16 0.97 0.1299999999999999
0.17 0.97 0.1399999999999999
0.18 0.97 0.1499999999999999
0.19 0.97 0.15999999999999992
0.2 0.97 0.16999999999999993
0.21 0.97 0.17999999999999994
0.22 0.97 0.18999999999999995
0.23 0.97 0.19999999999999996
0.24 0.97 0.20999999999999996
0.25 0.97 0.21999999999999997
0.26 0.97 0.22999999999999998
0.27 0.97 0.24
0.28 0.97 0.25
0.29 0.97 0.26
0.3 0.97 0.27
0.31 0.97 0.28
0.32 0.97 0.29000000000000004
0.33 0.97 0.30000000000000004
0.34 0.97 0.31000000000000005
0.35 0.97 0.31999999999999984
0.36 0.97 0.33000000000000007
0.37 0.97 0.33999999999999986
0.38 0.97 0.3500000000000001
0.39 0.97 0.3599999999999999
0.4 0.97 0.3700000000000001
0.41 0.97 0.3799999999999999
0.42 0.97 0.3899999999999999
0.43 0.97 0.3999999999999999
0.44 0.97 0.4099999999999999
0.45 0.97 0.41999999999999993
0.46 0.97 0.42999999999999994
0.47 0.97 0.43999999999999995
0.48 0.97 0.44999999999999996
0.49 0.97 0.45999999999999996
0.5 0.97 0.47
0.51 0.97 0.48
0.52 0.97 0.49
0.53 0.97 0.5
0.54 0.97 0.51
0.55 0.97 0.52
0.56 0.97 0.53
0.57 0.97 0.54
0.58 0.97 0.5499999999999998
0.59 0.97 0.56
0.6 0.97 0.5699999999999998
0.61 0.97 0.5800000000000001
0.62 0.97 0.5899999999999999
0.63 0.97 0.6000000000000001
0.64 0.97 0.6099999999999999
0.65 0.97 0.6200000000000001
0.66 0.97 0.6299999999999999
0.67 0.97 0.6400000000000001
0.68 0.97 0.6499999999999999
0.69 0.97 0.6599999999999999
0.7 0.97 0.6699999999999999
0.71 0.97 0.6799999999999999
0.72 0.97 0.69
0.73 0.97 0.7
0.74 0.97 0.71
0.75 0.97 0.72
0.76 0.97 0.73
0.77 0.97 0.74
0.78 0.97 0.75
0.79 0.97 0.76
0.8 0.97 0.77
0.81 0.97 0.78
0.82 0.97 0.79
0.83 0.97 0.7999999999999998
0.84 0.97 0.81
0.85 0.97 0.8199999999999998
0.86 0.97 0.8300000000000001
0.87 0.97 0.8399999999999999
0.88 0.97 0.8500000000000001
0.89 0.97 0.8599999999999999
0.9 0.97 0.8700000000000001
0.91 0.97 0.8799999999999999
0.92 0.97 0.8900000000000001
0.93 0.97 0.8999999999999999
0.94 0.97 0.9099999999999999
0.95 0.97 0.9199999999999999
0.96 0.97 0.9299999999999999
0.97 0.97 0.94
0.98 0.97 0.95
0.99 0.97 0.96
1.0 0.97 0.97
0.0 0.98 0.0
0.01 0.98 0.0
0.02 0.98 0.0
0.03 0.98 0.010000000000000009
0.04 0.98 0.020000000000000018
0.05 0.98 0.030000000000000027
0.06 0.98 0.040000000000000036
0.07 0.98 0.050000000000000044
0.08 0.98 0.06000000000000005
0.09 0.98 0.07000000000000006
0.1 0.98 0.08000000000000007
0.11 0.98 0.09000000000000008
0.12 0.98 0.10000000000000009
0.13 0.98 0.10999999999999988
0.14 0.98 0.1200000000000001
0.15 0.98 0.1299999999999999
0.16 0.98 0.1399999999999999
0.17 0.98 0.1499999999999999
0.18 0.98 0.15999999999999992
0.19 0.98 0.16999999999999993
0.2 0.98 0.17999999999999994
0.21 0.98 0.18999999999999995
0.22 0.98 0.19999999999999996
0.23 0.98 0.20999999999999996
0.24 0.98 0.21999999999999997
0.25 0.98 0.22999999999999998
0.26 0.98 0.24
0.27 0.98 0.25
0.28 0.98 0.26
0.29 0.98 0.27
0.3 0.98 0.28
0.31 0.98 0.29000000000000004
0.32 0.98 0.30000000000000004
0.33 0.98 0.31000000000000005
0.34 0.98 0.32000000000000006
0.35 0.98 0.33000000000000007
0.36 0.98 0.33999999999999986
0.37 0.98 0.3500000000000001
0.38 0.98 0.3599999999999999
0.39 0.98 0.3700000000000001
0.4 0.98 0.3799999999999999
0.41 0.98 0.3899999999999999
0.42 0.98 0.3999999999999999
0.43 0.98 0.4099999999999999
0.44 0.98 0.41999999999999993
0.45 0.98 0.42999999999999994
0.46 0.98 0.43999999999999995
0.47 0.98 0.44999999999999996
0.48 0.98 0.45999999999999996
0.49 0.98 0.47
0.5 0.98 0.48
0.51 0.98 0.49
0.52 0.98 0.5
0.53 0.98 0.51
0.54 0.98 0.52
0.55 0.98 0.53
0.56 0.98 0.54
0.57 0.98 0.5499999999999998
0.58 0.98 0.56
0.59 0.98 0.5699999999999998
0.6 0.98 0.5800000000000001
0.61 0.98 0.5899999999999999
0.62 0.98 0.6000000000000001
0.63 0.98 0.6099999999999999
0.64 0.98 0.6200000000000001
0.65 0.98 0.6299999999999999
0.66 0.98 0.6400000000000001
0.67 0.98 0.6499999999999999
0.68 0.98 0.6600000000000001
0.69 0.98 0.6699999999999999
0.7 0.98 0.6799999999999999
0.71 0.98 0.69
0.72 0.98 0.7
0.73 0.98 0.71
0.74 0.98 0.72
0.75 0.98 0.73
0.76 0.98 0.74
0.77 0.98 0.75
0.78 0.98 0.76
0.79 0.98 0.77
0.8 0.98 0.78
0.81 0.98 0.79
0.82 0.98 0.7999999999999998
0.83 0.98 0.81
0.84 0.98 0.8199999999999998
0.85 0.98 0.8300000000000001
0.86 0.98 0.8399999999999999
0.87 0.98 0.8500000000000001
0.88 0.98 0.8599999999999999
0.89 0.98 0.8700000000000001
0.9 0.98 0.8799999999999999
0.91 0.98 0.8900000000000001
0.92 0.98 0.8999999999999999
0.93 0.98 0.9100000000000001
0.94 0.98 0.9199999999999999
0.95 0.98 0.9299999999999999
0.96 0.98 0.94
0.97 0.98 0.95
0.98 0.98 0.96
0.99 0.98 0.97
1.0 0.98 0.98
0.0 0.99 0.0
0.01 0.99 0.0
0.02 0.99 0.010000000000000009
0.03 0.99 0.020000000000000018
0.04 0.99 0.030000000000000027
0.05 0.99 0.040000000000000036
0.06 0.99 0.050000000000000044
0.07 0.99 0.06000000000000005
0.08 0.99 0.07000000000000006
0.09 0.99 0.08000000000000007
0.1 0.99 0.09000000000000008
0.11 0.99 0.10000000000000009
0.12 0.99 0.10999999999999988
0.13 0.99 0.1200000000000001
0.14 0.99 0.1299999999999999
0.15 0.99 0.1399999999999999
0.16 0.99 0.1499999999999999
0.17 0.99 0.15999999999999992
0.18 0.99 0.16999999999999993
0.19 0.99 0.17999999999999994
0.2 0.99 0.18999999999999995
0.21 0.99 0.19999999999999996
0.22 0.99 0.20999999999999996
0.23 0.99 0.21999999999999997
0.24 0.99 0.22999999999999998
0.25 0.99 0.24
0.26 0.99 0.25
0.27 0.99 0.26
0.28 0.99 0.27
0.29 0.99 0.28
0.3 0.99 0.29000000000000004
0.31 0.99 0.30000000000000004
0.32 0.99 0.31000000000000005
0.33 0.99 0.32000000000000006
0.34 0.99 0.33000000000000007
0.35 0.99 0.33999999999999986
0.36 0.99 0.3500000000000001
0.37 0.99 0.3599999999999999
0.38 0.99 0.3700000000000001
0.39 0.99 0.3799999999999999
0.4 0.99 0.3900000000000001
0.41 0.99 0.3999999999999999
0.42 0.99 0.4099999999999999
0.43 0.99 0.41999999999999993
0.44 0.99 0.42999999999999994
0.45 0.99 0.43999999999999995
0.46 0.99 0.44999999999999996
0.47 0.99 0.45999999999999996
0.48 0.99 0.47
0.49 0.99 0.48
0.5 0.99 0.49
0.51 0.99 0.5
0.52 0.99 0.51
0.53 0.99 0.52
0.54 0.99 0.53
0.55 0.99 0.54
0.56 0.99 0.55
0.57 0.99 0.56
0.58 0.99 0.5699999999999998
0.59 0.99 0.5800000000000001
0.6 0.99 0.5899999999999999
0.61 0.99 0.6000000000000001
0.62 0.99 0.6099999999999999
0.63 0.99 0.6200000000000001
0.64 0.99 0.6299999999999999
0.65 0.99 0.6400000000000001
0.66 0.99 0.6499999999999999
0.67 0.99 0.6600000000000001
0.68 0.99 0.6699999999999999
0.69 0.99 0.6799999999999999
0.7 0.99 0.69
0.71 0.99 0.7
0.72 0.99 0.71
0.73 0.99 0.72
0.74 0.99 0.73
0.75 0.99 0.74
0.76 0.99 0.75
0.77 0.99 0.76
0.78 0.99 0.77
0.79 0.99 0.78
0.8 0.99 0.79
0.81 0.99 0.8
0.82 0.99 0.81
0.83 0.99 0.8199999999999998
0.84 0.99 0.8300000000000001
0.85 0.99 0.8399999999999999
0.86 0.99 0.8500000000000001
0.87 0.99 0.8599999999999999
0.88 0.99 0.8700000000000001
0.89 0.99 0.8799999999999999
0.9 0.99 0.8900000000000001
0.91 0.99 0.8999999999999999
0.92 0.99 0.9100000000000001
0.93 0.99 0.9199999999999999
0.94 0.99 0.9299999999999999
0.95 0.99 0.94
0.96 0.99 0.95
0.97 0.99 0.96
0.98 0.99 0.97
0.99 0.99 0.98
1.0 0.99 0.99
0.0 1.0 0.0
0.01 1.0 0.010000000000000009
0.02 1.0 0.020000000000000018
0.03 1.0 0.030000000000000027
0.04 1.0 0.040000000000000036
0.05 1.0 0.050000000000000044
0.06 1.0 0.06000000000000005
0.07 1.0 0.07000000000000006
0.08 1.0 0.08000000000000007
0.09 1.0 0.09000000000000008
0.1 1.0 0.10000000000000009
0.11 1.0 0.1100000000000001
0.12 1.0 0.1200000000000001
0.13 1.0 0.1299999999999999
0.14 1.0 0.14000000000000012
0.15 1.0 0.1499999999999999
0.16 1.0 0.15999999999999992
0.17 1.0 0.16999999999999993
0.18 1.0 0.17999999999999994
0.19 1.0 0.18999999999999995
0.2 1.0 0.19999999999999996
0.21 1.0 0.20999999999999996
0.22 1.0 0.21999999999999997
0.23 1.0 0.22999999999999998
0.24 1.0 0.24
0.25 1.0 0.25
0.26 1.0 0.26
0.27 1.0 0.27
0.28 1.0 0.28
0.29 1.0 0.29000000000000004
0.3 1.0 0.30000000000000004
0.31 1.0 0.31000000000000005
0.32 1.0 0.32000000000000006
0.33 1.0 0.33000000000000007
0.34 1.0 0.3400000000000001
0.35 1.0 0.3500000000000001
0.36 1.0 0.3599999999999999
0.37 1.0 0.3700000000000001
0.38 1.0 0.3799999999999999
0.39 1.0 0.3900000000000001
0.4 1.0 0.3999999999999999
0.41 1.0 0.4099999999999999
0.42 1.0 0.41999999999999993
0.43 1.0 0.42999999999999994
0.44 1.0 0.43999999999999995
0.45 1.0 0.44999999999999996
0.46 1.0 0.45999999999999996
0.47 1.0 0.47
0.48 1.0 0.48
0.49 1.0 0.49
0.5 1.0 0.5
0.51 1.0 0.51
0.52 1.0 0.52
0.53 1.0 0.53
0.54 1.0 0.54
0.55 1.0 0.55
0.56 1.0 0.56
0.57 1.0 0.5699999999999998
0.58 1.0 0.5800000000000001
0.59 1.0 0.5899999999999999
0.6 1.0 0.6000000000000001
0.61 1.0 0.6099999999999999
0.62 1.0 0.6200000000000001
0.63 1.0 0.6299999999999999
0.64 1.0 0.6400000000000001
0.65 1.0 0.6499999999999999
0.66 1.0 0.6600000000000001
0.67 1.0 0.6699999999999999
0.68 1.0 0.6800000000000002
0.69 1.0 0.69
0.7 1.0 0.7
0.71 1.0 0.71
0.72 1.0 0.72
0.73 1.0 0.73
0.74 1.0 0.74
0.75 1.0 0.75
0.76 1.0 0.76
0.77 1.0 0.77
0.78 1.0 0.78
0.79 1.0 0.79
0.8 1.0 0.8
0.81 1.0 0.81
0.82 1.0 0.8199999999999998
0.83 1.0 0.8300000000000001
0.84 1.0 0.8399999999999999
0.85 1.0 0.8500000000000001
0.86 1.0 0.8599999999999999
0.87 1.0 0.8700000000000001
0.88 1.0 0.8799999999999999
0.89 1.0 0.8900000000000001
0.9 1.0 0.8999999999999999
0.91 1.0 0.9100000000000001
0.92 1.0 0.9199999999999999
0.93 1.0 0.9300000000000002
0.94 1.0 0.94
0.95 1.0 0.95
0.96 1.0 0.96
0.97 1.0 0.97
0.98 1.0 0.98
0.99 1.0 0.99
1.0 1.0 1.0


==> DataFigure/Only2_CounterMonotonicCopulaDraw.dat <==
0.8417060296146686 0.6975560310194051
0.7489742283322558 0.7775702855801605
0.30404494563102685 0.7556800929777802
0.48076763331791633 0.8385552169523983
0.6513298796301783 0.9810780339491477
0.7970780464800495 0.9036488694014994
0.9566422660273302 0.7348072260900345
0.9110432077402668 0.9529478534446633
0.7741775654576523 0.5345357222008983
0.8818822342958794 0.4509243713660615
0.8395481221931642 0.3667036116971112
0.687342789623097 0.46045742009990004
0.7487246353929938 0.9009082145246488
0.5718790947975241 0.9645176719892691
0.15491588007968657 0.9335276062042068
0.8774638849307625 0.9435492395382187
0.9985641958362889 0.6386699372511173
0.7126529673611298 0.7004526659147455
0.5360284613282419 0.7373874717506703
0.8678185986621111 0.34330603164562246
0.7730854353098487 0.31361742069957466
0.9916159872154842 0.6688091816424246
0.42869231925217577 0.863633614080929
0.8365658952970256 0.4386182650128209
0.862893480534291 0.4239541580510443
0.8309942682882673 0.7666590415062471
0.5191584475844939 0.8177262819796677
0.5376070618917338 0.6070660251323934
0.902084988982645 0.7059129334692775
0.4624768838796722 0.7573225337514636
0.5726975821171694 0.4864593802409958
0.9383325166760443 0.6454510708713128
0.492202347638135 0.5481611953944908
0.5121084789583435 0.7130129692445535
0.6452367466957527 0.7526670045154399
0.8483068320471172 0.19746933729158783
0.9704798852558006 0.8968050758622192
0.8819513102838065 0.47374444823476003
0.9096400569765467 0.10630792657525465
0.9099031750102333 0.1763842008420228
0.8772863890939008 0.9988443023132979
0.17531247901837388 0.8268892448461634
0.6085598510709899 0.5715052188393565
0.9009631976069431 0.8030184436975194
0.3246051442167546 0.8812031987307473
0.24000704974466697 0.8905914225288002
0.721270558095484 0.7883307348984784
0.703215022434165 0.3053433728013294
0.976165134809814 0.9237519429836173
0.27302068481041325 0.9013354245347125
0.2842321004629787 0.8197657664234571
0.4260919023718371 0.9462883784948976
0.7671817865022819 0.5461772908671507
0.8542226371500538 0.5023923625517099
0.5389484517272987 0.5243189010875563
0.8001348204654289 0.9430177096861021
0.5522352573038327 0.9050035035904415
0.4257470471005948 0.7025754426070778
0.9325970906510598 0.9153092939579164
0.4071235344436912 0.8683385192707843
0.8911014363261643 0.9784788151831854
0.993261113219557 0.7558337906980669
0.7334615085165389 0.3416732369241316
0.8309452054581534 0.513157769200858
0.886603348021014 0.597917745943787
0.4275838013691627 0.7178067545943744
0.5879897545700691 0.7420450245463447
0.8321338060792036 0.38997690685794156
0.6127755678394432 0.46725303431025417
0.6433955623705476 0.5334723520278016
0.7231664958298891 0.7751066345141912
0.6780155743190284 0.6099166507045517
0.4978047272514333 0.9892049747365095
0.4022242123675529 0.9037436287785529
0.473153867348203 0.858462751424769
0.25660093781600735 0.9779419163047045
0.8725734497255487 0.8547650141280374
0.35550474912922636 0.8992321488888593
0.4114215086546314 0.8303256883518189
0.2813251536214968 0.7477116256247505
0.8136395944448185 0.28587939881686814
0.886143003168692 0.9128445608604047
0.6129267884665732 0.9639417924954028
0.4347172991233396 0.9315175411469335
0.5996103086103233 0.7435288563622275
0.5387149174752152 0.9592561108946832
0.3489691442164343 0.8163671554813642
0.5035557729858613 0.6257057377195648
0.796693040937238 0.5995326294966652
0.6990669106885679 0.7612603023355394
0.5451693294231748 0.6669031857066369
0.36364412237544547 0.8892391513783338
0.8025191072124113 0.47106703141609735
0.5772340268633999 0.4864982959063369
0.5443470610975616 0.8003402601273437
0.6433176441217453 0.8629618057073466
0.4411531144865491 0.6344006119293146
0.4223887551767766 0.6938878551789012
0.4598306826819778 0.7844828108406448
0.7186369705814359 0.7717662895007077
0.2615882064473001 0.8202369999578526
0.7647753984365498 0.26293582944728566
0.8152704045592069 0.5711836630090544
0.8779221311053357 0.4136694236071193
0.9234942490539467 0.1248883712760517
0.956658906202073 0.8399666117959255
0.7535127438316904 0.4724686872818968
0.9709009153968908 0.8500365012720473
0.9577922588359933 0.7929823153611073
0.8047990554055515 0.4132631657192121
0.6124997489991092 0.9263252846803498
0.49787827709561855 0.8171486529436057
0.6169178910344217 0.8251538170744529
0.8728619915523256 0.8715483962866698
0.8448167233298136 0.9921365776683452
0.7436038367886516 0.615916323018412
0.9367188557421238 0.5880432005516354
0.9968645679312471 0.20931447822564503
0.845100841587409 0.1926117822057656
0.9091832229750709 0.6248970813735654
0.8068301902287497 0.5409381300618987
0.8424075031147341 0.877103848715558
0.5793319409509973 0.77402530588221
0.3323969538845347 0.9040881283016903
0.8821939114865384 0.45280842435326424
0.7637104599673408 0.4209519725684663
0.6398085374351972 0.423253626943561
0.7830419630502594 0.5190133260115749
0.7156330774371786 0.9434690701531367
0.2354407545547153 0.9222432774938324
0.2337473450499612 0.888700956983171
0.9869408367089346 0.9283360111766795
0.835081943620253 0.5381800759503953
0.7164606362114423 0.8334004016782507
0.28241394695458877 0.7780732297078677
0.47723793212981486 0.8672272687046971
0.2912695505425202 0.8481399198644687
0.4012779754116208 0.6544397040651209
0.4936801616356993 0.7991379059277934
0.4963121052277149 0.6271553257148121
0.5900400155766404 0.9812262778136261
0.24873267197273924 0.9811676826554191
0.1217909585327572 0.8800570678837413
0.9237108163305028 0.2950705824085729
0.8194371789622743 0.6431002771765564
0.5090393211206234 0.6960488689603278
0.4101545764373939 0.9841895944009426
0.06415929662771089 0.9684635993613346
0.7028594328591555 0.45907957552742096
0.768787239843468 0.3799400452278444
0.8074093121655169 0.6432781494670573
0.8760220153169245 0.36107112592838553
0.7619353234485685 0.8113332600803825
0.9884495082793066 0.2325560805411704
0.8885412359756416 0.3527182310492538
0.6799948166444671 0.5692481178971709
0.7152666714008042 0.9167847551166456
0.607977089909414 0.6669136531757229
0.6083871130809075 0.5976895934603961
0.6290347134297403 0.4177578414536052
0.8749757106265112 0.7192355584459873
0.8596167937449594 0.9788798187235607
0.6632888986347737 0.5541451406482807
0.6429481983493096 0.8832161985176878
0.46643840516475094 0.6597981473124588
0.6121016298554044 0.42765486428477
0.9158636968250841 0.4225206637055327
0.6621531755497924 0.7327370794286939
0.6988585344063003 0.9835685088930965
0.42928208884557695 0.7708349036099902
0.6680488410892882 0.5949125065321603
0.6900455810472045 0.7931265869880314
0.6063241021162182 0.9536919995575928
0.5643534050661402 0.6030594921940707
0.7553855786768604 0.9169238429479687
0.8513864074161257 0.8527582582846231
0.5049088026905972 0.9604120277715843
0.1482524460364563 0.9051326760130037
0.5291855234715545 0.7855872320701637
0.9664135707903513 0.3414807090348082
0.9458569043215629 0.7858639288822022
0.5433828037568995 0.6244842567458742
0.9508567752117629 0.6855267490252979
0.47723395203318336 0.8310203146074264
0.28033790049417784 0.838296415811997
0.6734997410691658 0.8471491019145986
0.8279962180669336 0.22915054237763913
0.9223151231045036 0.7649720302462606
0.550008160689809 0.995047295055904
0.6847713588663105 0.8662531066036477
0.6406762029094437 0.4453470304667888
0.8379605221080537 0.5349900817078919
0.9577170087991709 0.8304149893103699
0.7393521612783897 0.9178495991935401
0.14719956592080097 0.8920493563192535
0.495280803989751 0.5312694437931724
0.5375529844906975 0.6858385303862874
0.8417046201673941 0.5693511838521057
0.596274358440608 0.6567141846905156
0.7351706424846193 0.3347258307481221


==> DataFigure/StandardDRO_Independent_scal_001_TIME_N15.dat <==
1 0.06599998474121094
2 0.19000005722045898
3 0.3510000705718994
4 0.4700000286102295
5 0.7290000915527344
6 0.7389998435974121
7 0.8489999771118164
8 1.0720000267028809
9 1.190999984741211
10 1.7769999504089355
11 2.7799999713897705
12 2.678999900817871


==> DataFigure/StandardDRO_Independent_scal_001_TIME_N15v3.dat <==
1 0.6599998474121094
2 1.9000005722045898
3 3.510000705718994
4 4.700000286102295
5 7.290000915527344
6 7.389998435974121
7 8.489999771118164
8 10.720000267028809
9 11.90999984741211
10 17.769999504089355
11 27.799999713897705
12 26.78999900817871


==> DataFigure/StandardDRO_Independent_scal_001_p_N15_Exp.dat <==
1 18685.695853918554
2 20416.18000525145
3 19948.68363633319
4 20943.999329696
5 20648.866937683688
6 20319.55361953814
7 20427.203222453445
8 20513.04968155138
9 20655.013620296355
10 20687.86520945875
11 20569.73534231762
12 20887.73207955052


==> DataFigure/TimesCopula.dat <==
0.1 0.0001 96.7
0.1 0.0001584 61.3
0.1 0.0002511 55.69
0.1 0.0003981 61.6
0.1 0.0006309 59.6
0.1 0.001 61.01
0.1 0.001584 52.8
0.1 0.002511 61.7
0.1 0.003981 65.9
0.1 0.006309 51.8
0.1 0.01 45.3
0.1 0.01584 37.9
0.1 0.02511 47.5
0.1 0.03981 51.7
0.1 0.06309 53.4
0.1 0.1 45.1
0.1 0.1584 40.2
0.1 0.2511 37.0
0.1 0.3981 41.8
0.1 0.6309 35.7
0.1 1.0 37
0.08 0.0001 57.6
0.08 0.0001584 67.4
0.08 0.0002511 67.7
0.08 0.0003981 63.1
0.08 0.0006309 69.9
0.08 0.001 94.4
0.08 0.001584 73.2
0.08 0.002511 67.8
0.08 0.003981 71.7
0.08 0.006309 70.0
0.08 0.01 52.6
0.08 0.01584 52.6
0.08 0.02511 49.8
0.08 0.03981 58.2
0.08 0.06309 49.5
0.08 0.1 45.5
0.08 0.1584 37.3
0.08 0.2511 47.2
0.08 0.3981 50.9
0.08 0.6309 40.4
0.08 1.0 32.5

==> DataFigure/TimesCopula2.dat <==
0.1 0.0001 650.24
0.1 0.0001584 595.8
0.1 0.0002511 493.7
0.1 0.0003981 535.6
0.1 0.0006309 485.7
0.1 0.001 530.7
0.1 0.001584 549.3
0.1 0.002511 537.1
0.1 0.003981 455.4
0.1 0.006309 451.5
0.1 0.01 461.9
0.1 0.01584 516.4
0.1 0.02511 422.6
0.1 0.03981 472.4
0.1 0.06309 446.6
0.1 0.1 502.2
0.1 0.1584 444.6
0.1 0.2511 561.3
0.1 0.3981 469.4
0.1 0.6309 390.8
0.1 1.0 272.1
0.08 0.0001 549.87
0.08 0.0001584 486.4
0.08 0.0002511 485.6
0.08 0.0003981 473.1
0.08 0.0006309 554.7
0.08 0.001 547.3
0.08 0.001584 529.6
0.08 0.002511 431.6
0.08 0.003981 384.48
0.08 0.006309 424.9
0.08 0.01 343.18
0.08 0.01584 359.13
0.08 0.02511 329.1
0.08 0.03981 347.7
0.08 0.06309 380.9
0.08 0.1 315.5
0.08 0.1584 326.01
0.08 0.2511 339.4
0.08 0.3981 318.3
0.08 0.6309 223.4
0.08 1.0 170.3

==> DataFigure/V1/ExpectedCost_GaussianData_DRO.dat <==
0.0001 22401.93715739061
0.00015848931924611142 22391.640328195932
0.00025118864315095795 22377.284751308314
0.0003981071705534973 22356.125194180513
0.000630957344480193 22332.544778443455
0.001 22309.12063024879
0.001584893192461114 22289.671174018997
0.0025118864315095794 22326.420324720148
0.003981071705534973 22398.203263377727
0.00630957344480193 22478.338333221516
0.01 22574.28562177357
0.015848931924611134 22745.570907589856
0.025118864315095794 22754.821005807058
0.039810717055349734 22754.82100580706
0.06309573444801933 22764.265969010023
0.1 22757.6306249493
0.15848931924611132 22757.6306249493
0.251188643150958 22757.63062494931
0.3981071705534972 22757.630624949295
0.6309573444801932 22937.115625761206
1.0 22937.115625761213
1.5848931924611136 22937.115625761213
2.51188643150958 22937.115625761213
3.9810717055349722 22937.115625761213
6.309573444801933 22937.115625761206
10.0 22937.115625761213


==> DataFigure/V1/ExpectedCost_GaussianData_SDPWithSupport.dat <==
0.00025118864315095795 22047.817276183654
0.0003981071705534973 22056.597188412492
0.000630957344480193 22070.151770647255
0.001 22090.475374136247
0.001584893192461114 22121.433447215546
0.0025118864315095794 22168.35422266734
0.003981071705534973 22244.734480156763
0.00630957344480193 22355.873746764413
0.01 22509.991359306463
0.015848931924611134 22688.741449977744
0.025118864315095794 22855.874759789385
0.039810717055349734 23117.885837420556

==> DataFigure/V1/ExpectedCost_IndependentData_DRO2.dat <==
0.0001 22016.330210642252
0.00015848931924611142 22018.846370944833
0.00025118864315095795 22023.534767266825
0.0003981071705534973 22033.010886708573
0.000630957344480193 22049.90755458765
0.001 22082.395225234006
0.001584893192461114 22134.097850516664
0.0025118864315095794 22210.18047020718
0.003981071705534973 22326.766876199174
0.00630957344480193 22454.27338346378
0.01 22538.12515038935
0.015848931924611134 22691.09351924936
0.025118864315095794 22691.771870158966
0.039810717055349734 22691.771870158966
0.06309573444801933 22691.771870158966
0.1 22705.164550296
0.15848931924611132 22705.164550296002
0.251188643150958 22705.164550296002
0.3981071705534972 22705.164550296005
0.6309573444801932 22812.720032023502
1.0 22812.720041056986
1.5848931924611136 22812.720041056982
2.51188643150958 22812.720041056986
3.9810717055349722 22812.720041056986
6.309573444801933 22812.720032023506
10.0 22812.720032023502


==> DataFigure/V1/ExpectedCost_IndependentData_SDPWithSupport4.dat <==
0.0001 22014.051900947794
0.00015848931924611142 22016.550173819258
0.00025118864315095795 22020.712882555017
0.0003981071705534973 22025.319389318272
0.000630957344480193 22033.484577603536
0.001 22045.951298542615
0.001584893192461114 22068.383934113423
0.0025118864315095794 22111.43329084087
0.003981071705534973 22176.33062855698
0.00630957344480193 22286.123124968173
0.01 22438.08083811561
0.015848931924611134 22632.283181011957
0.025118864315095794 22808.79478130284
0.039810717055349734 23073.986357235604
0.06309573444801933 23224.832705444613


==> DataFigure/V1/GaussianCopulaSample.dat <==
0.09032330001552154 0.042724647557270116
0.6341169041798638 0.34587268733672066
0.5298141233210544 0.17333200996281736
0.11580315136552292 0.26793699394045695
0.6463611566138767 0.3291704435691881
0.2426164811723964 0.34784332294793724
0.24872400261313857 0.24982231307723302
0.3298991083623512 0.22297865309406326
0.34939446274961883 0.3063750397236853
0.47412513318553323 0.24644370875762203
0.3916769102412218 0.33536826103827827
0.029122349313027273 0.08113928681253882
0.26283495541092045 0.20617662294838054
0.32479172753109525 0.3699579431309213
0.3866283158427648 0.38720262330618044
0.18899356889465727 0.2598148578999347
0.1958085830766184 0.2714865752647529
0.3354425654511324 0.42394015386542666
0.3728662863369665 0.3630176324884502
0.2721633053024229 0.16980302739777872
0.2175061350142691 0.2829167274864902
0.43155234512696833 0.3890578674724683
0.1980820487505921 0.19860826654336564
0.23381645402619353 0.14867765425180487
0.22011281181739772 0.041730973744777376
0.3477869816074346 0.170898240448235
0.22874413146688544 0.2566246773789624
0.46366695536450253 0.363464774086489
0.398516639069826 0.32270091053238587
0.23232499766197423 0.14446600337580173
0.23980127169892385 0.27723286045717616
0.0713630288032512 0.05527367252434389
0.19242519381811404 0.13994720730978563
0.281598694034136 0.3149774259979023
0.20680431169845948 0.2897257976225662
0.21381152973649123 0.18618985234297358
0.20691867140950562 0.17718551235161442
0.5789395193791803 0.22245589107482985
0.5327988142640686 0.5637578059177589
0.173855026047677 0.1186387132934723
0.0636874676934611 0.07271682618916174
0.34248517551285723 0.2693633654187827
0.18669091064261734 0.13947844463485318
0.40501802399096737 0.3537865309414745
0.2898183754009475 0.2850676277877308
0.30332706778842194 0.20490709926405468
0.10062062152769956 0.5262916465697176
0.2240531212900058 0.1602448962193531
0.40413231752968887 0.3672603717361112
0.27911388489706035 0.15591809092966913
0.2911261313432441 0.1763565385326028
0.34752025426078076 0.49135155743578
0.49663637571978175 0.38196975825968055
0.0808431740248037 0.39539698828266906
0.08277874411021756 0.2610453567477971
0.4871589582878924 0.4179039822378438
0.3540259424091507 0.4116273268885347
0.4247133568500825 0.6909292454099618
0.3139556257494071 0.42101543009341663
0.21062305593710462 0.2342882966256973
0.3169630581162476 0.4816236270666698
0.2674288271839962 0.315166827524055
0.39054494950846846 0.25185829654005204
0.2083666944616147 0.3292547997917972
0.379045039031624 0.3744771366350743
0.12032618609972866 0.08594772741981022
0.5043413240743823 0.4575135463544298
0.33157768858218367 0.47238602870509355
0.3947959896345094 0.16856187024994307
0.257218527543624 0.22963004866144107
0.23605756060142732 0.4177852324977985
0.3052005458099261 0.40455586302604063
0.35943309939688955 0.2767891334273122
0.21690476726567146 0.1953465661348004
0.6683881200775955 0.4080833011503258
0.5153345108727768 0.5210628325130172
0.3637503473209886 0.1728541317810379
0.2726018308994541 0.1944474732824275
0.19205279082576843 0.21310627244307934
0.20843218746073847 0.2099242720797749
0.21926989197219607 0.42820340990856615
0.41472449946335616 0.09601412316873088
0.2712091197612114 0.31590433436500637
0.12431153983629246 0.1063695092745673
0.37111050433262105 0.21866899119994712
0.3091093378217738 0.6285810511605066
0.5095280225320674 0.31545727558647696
0.4364352728935092 0.24338719927218913
0.48679177547566316 0.32215163067109515
0.20258389580484074 0.18855296589428147
0.2991844694674642 0.35222763292553894
0.2546727713878875 0.1694276266316039
0.2528800717021046 0.43613132396635607
0.3476855565396126 0.4396625355867096
0.28204578726783824 0.2232594604786298
0.24053543932702967 0.07498715078208157
0.3443142805960308 0.2724222571632861
0.20897407075011265 0.37179792608633316
0.336299078843259 0.27583529517220856
0.4607533032781837 0.325138182720022
0.22308031267047826 0.11210857132609554
0.5031183671324894 0.38372009760610154
0.21574652627803736 0.12698708047056761
0.3854855363135698 0.4029258083645935
0.5667699886789953 0.7541723836317744
0.1799920099290587 0.3776017451916318
0.6643301829703988 0.7051309846425792
0.24679848667178808 0.14886270640479599
0.5559591950149234 0.27832690777672814
0.374317889926824 0.13371191233944707
0.5096554220436681 0.4384008520189229
0.05810823785150396 0.0689490841960685
0.32237565028868737 0.3489362237145593
0.2664599764098477 0.30382781794319574
0.18665905507669456 0.20994457876414271
0.6241489688931506 0.37065949557479333
0.27212257789065275 0.1750518935815116
0.21864772690929848 0.30439303520680205
0.2241624182047057 0.1839332363296633
0.09208339451237373 0.18280325412839557
0.06438259281566026 0.3720085242750104
0.057608055430012545 0.19623917796994925
0.10233236897098091 0.23497112259030387
0.18486816069300163 0.16420509157483218
0.053514095644152326 0.08946129770034954
0.3021271636516827 0.3140375735820922
0.24498933976602752 0.5305888053941078
0.27971950283879704 0.3090562154054622
0.09619537163761475 0.13711031922040726
0.2335010157171528 0.4308592856904438
0.1454346438840283 0.25293350334053105
0.4573787741421061 0.42561970251939923
0.27192155369733545 0.436658979571406
0.09904279504356238 0.04114165795109433
0.5200408317694971 0.36616757066332184
0.22766635153146597 0.19426043215595246
0.2127611787534571 0.35044789727632053
0.3540882258056228 0.24890891700623755
0.5410737859075964 0.39125687990337793
0.406996006146376 0.3978950679728878
0.29362325890628543 0.40138722339307714
0.3911299795214824 0.43163212333423523
0.09249476315874 0.32746958165240336
0.1276397837566772 0.22095244265209668
0.10567820821937918 0.3501070696708874
0.23304672756259256 0.3973775215944795
0.06918525924390469 0.10202746459448177
0.44602492693409945 0.37879711924861187
0.4966295727213155 0.44438229747719166
0.28713615461702197 0.16916667041661385
0.23756664369913294 0.22278521413427319
0.21979829123079864 0.04946268714108338
0.08154138767641331 0.3900771329781098
0.25268968414050513 0.22939512111688307
0.1474460240418445 0.40147325822355434
0.37439305856397675 0.43505844580411956
0.3208307460040228 0.5217670756356756
0.1826716362353453 0.09423285969874724
0.11803663149502126 0.14351086476213704
0.08914126834646169 0.5275137348083513
0.08310730888061252 0.26130999640732544
0.10714678454637915 0.25510609165379655
0.39408426338534497 0.3650816103943823
0.0532095601387672 0.02759008820938279
0.5766320350697681 0.32675342515017075
0.35894703507940856 0.33335452441800206
0.232896461735699 0.08273977791820424
0.3581361725655121 0.3975796627608947
0.31641695098624356 0.18537614340458639
0.2757551880745936 0.07536190997102074
0.20086886857450395 0.20055313469881833
0.474784188497301 0.14462040506773965
0.468008291730778 0.34886675757270424
0.2932595771499079 0.2709051463053433
0.13891078515724803 0.1311788208005711
0.24752265510219207 0.2065170722014267
0.30089597591612244 0.2682295943114685
0.48949020843961866 0.48999307556668614
0.2333668456094975 0.1543756843897218
0.1744323667630072 0.286037499732883
0.3720969430693708 0.38041682136443916
0.136548079047319 0.098539643552661
0.3054577605142091 0.24556538157692243
0.44399519010903526 0.5568060536918971
0.35811853974579594 0.5225181684566134
0.09953545239900798 0.16239654523239952
0.4124878983243602 0.15572610414215296
0.19770695552123693 0.054115688573384176
0.20759132207592237 0.18902635337674045
0.27657249798878875 0.24494965254495651
0.1601796615934607 0.14842104205737008
0.5576395460660871 0.5632687791333552
0.11371812436972219 0.01442043412275932
0.24037048325966234 0.4073687242008667
0.07613033955906177 0.1334331140412272
0.12391148790533944 0.39575559135799404
0.15670929999029812 0.06633821117322904
0.24650075315945316 0.16244910351462544
0.1452127841497681 0.19087711908669117
0.4555462094091243 0.8805284589388985


==> DataFigure/V1/IndependentCopulaSample.dat <==
0.0987816921147146 0.054956330238679546
0.46437383156345863 0.3255966470455043
0.38821555825198534 0.37230720093490216
0.2878511056259681 0.5094663062039436
0.4132282880866669 0.36271343032583964
0.10838953740454367 0.49832076680577275
0.20347576546186452 0.34501619207046946
0.4159611356068483 0.5158590500139887
0.3173414063127142 0.4509601862024506
0.49644866529324094 0.5756981392794563
0.13732080219337997 0.2445470699324074
0.0838388403286827 0.29665635113895666
0.24912892165610792 0.09222574234200887
0.27619348688972833 0.42655822618864286
0.13035183693391988 0.5317659972185849
0.0842353531607443 0.23749183550513478
0.08478578150944545 0.45778003318802746
0.25589950107047077 0.4246206553546173
0.6838499530449754 0.3601020070431817
0.15507380444092686 0.34958614274741623
0.08054192892920288 0.3189402785034693
0.24246895920776404 0.27716687235628273
0.11634178898412684 0.32151232668712887
0.4142065185410872 0.30801483904942134
0.48803917300032773 0.5615561492922001
0.2686638194444901 0.24645117942238334
0.42121841924410036 0.1346514019564791
0.4262083187537952 0.3409083052650021
0.14977286493717387 0.21631012863267596
0.12811502314010922 0.1019328452904068
0.05865984006620321 0.2700375810434222
0.18197986759141374 0.3926168993216566
0.22031265462303973 0.13342670409034266
0.3550959474896622 0.37564404609556595
0.2257228856155364 0.32858120787443823
0.05555194042884009 0.14611241696633137
0.1463777362183731 0.5764913708392035
0.3602699070291326 0.17947359002859978
0.3303918646572676 0.2014591883847344
0.1331626943680477 0.12631815931566096
0.322816926065233 0.27755017200941073
0.8151922319546715 0.04900329290128539
0.15757191801023968 0.37553745507877845
0.36413948677572083 0.2922977359563224
0.5508376653332642 0.43409338554552596
0.16895299030727132 0.08950973266946016
0.18015174171350304 0.30936139306962135
0.4202955102976818 0.32056290282035704
0.18102785423737336 0.20110236992616773
0.1863922129921296 0.324462662720084
0.247602931236127 0.5007546762508946
0.1974543805062046 0.2802238954069391
0.5488769236118506 0.29757231375539156
0.26368025441603227 0.6877444054812304
0.39828327623895743 0.07020693908076785
0.2345393518735586 0.12539149858339527
0.4239625352186858 0.48703468192457994
0.04560048385644327 0.05271444979389605
0.4147560489311188 0.2966355395125479
0.30343172860005857 0.18982723355123696
0.2321766241795226 0.25173369532434936
0.46133363554125045 0.3384586771956588
0.11838291153182608 0.3522485452464759
0.04397440397274541 0.35878186374284815
0.10032953925604654 0.18787217371557705
0.24375744112890682 0.15783384973619824
0.12516881549648098 0.3250664704190574
0.0932834890132631 0.5489705787690135
0.4405967856979906 0.3398203031830637
0.2189553015295965 0.12242292265500039
0.34919970532333705 0.12693674342996467
0.22408848702807027 0.46870404178773223
0.37473992516450316 0.30340493452640366
0.1998513898861091 0.6534965632771437
0.4095467527358574 0.0861221779883119
0.2932389083450723 0.36244954186557227
0.06353290668743275 0.1588595329242271
0.26112838185905013 0.2047512065083975
0.5253254931755534 0.5171896543905129
0.2139279807339591 0.244873841523385
0.4885788365801202 0.39631069009029685
0.4293240965794098 0.23161940542320603
0.14270010187229806 0.29453688304949033
0.03225821795673648 0.17996382655769383
0.23728860969735333 0.10088723846656356
0.04628241630086103 0.14923858297664008
0.3487955532856928 0.4080889565270547
0.29739106808595944 0.22991726954314648
0.4446214792745729 0.26187930930342446
0.17380014633426696 0.2003380631695242
0.18611272464023 0.29326880725957494
0.24358375963055082 0.4540076774047243
0.13129191924839836 0.3018759790183842
0.2576152987762926 0.4572262557932158
0.19111733091139368 0.09447273944608299
0.26240489822162016 0.17017835392674827
0.09863231300635679 0.28735015598734065
0.08699790683763903 0.4949472527347185
0.3986141012881826 0.33246009436861235
0.20425445854643987 0.5090861249688273
0.10435945964659742 0.1357336387464713
0.4074838929933767 0.039286553036804804
0.07872817705357778 0.39217633743741254
0.303362743341278 0.6591990938748259
0.07621858402905443 0.13996097557379597
0.2545507421933056 0.43470287685649106
0.3116349165571911 0.39176080238364897
0.436649545566747 0.3073359448807485
0.526450621530321 0.031690779915446284
0.3181088100881887 0.18066342947936812
0.15856253521375432 0.4570528449605107
0.14824290242979268 0.17581085627026527
0.2263279834225662 0.5615056507922245
0.15878007338456784 0.08449057843754977
0.8432998146609156 0.3213688741498076
0.10474744198310366 0.1575776924342401
0.42437220142448745 0.41697317141252666
0.5592620502532798 0.2629124958182254
0.3111398094094174 0.10227733553875068
0.07579876455382113 0.3213063385272242
0.3502933532285561 0.163558440744991
0.2569524952249393 0.4967742094868561
0.2414484415347173 0.27811225350307933
0.2527358200524575 0.11106519332463273
0.49952323061907505 0.5697082962981908
0.230357328001909 0.23072815744255337
0.42108516813291713 0.16514386391807653
0.737474622780118 0.2520963633483276
0.4529185356224157 0.5099014531232287
0.2321709727766488 0.24551013602288954
0.22494370425397292 0.2181804723266285
0.47808159385268184 0.35043537339521785
0.07264938918074405 0.4280537431358076
0.044082873740621115 0.30229371673755095
0.39023984837111136 0.3127731323108552
0.3680535130649499 0.06474533911624085
0.42535057071228805 0.40884436515191513
0.19321504638153364 0.12657031227727283
0.47774542590659363 0.15162711584682928
0.35654992588965023 0.08949462178771805
0.2244307395481243 0.3977896729203267
0.16841732807117482 0.05579365300233497
0.10378082378986252 0.1923645253638916
0.751459253852866 0.175189550487703
0.2975210943104301 0.2580660131434223
0.2857325803671853 0.19496773664271394
0.12952781942244015 0.17131089858228596
0.5557539330430713 0.3677827506461875
0.4766867286799834 0.2588585327278706
0.2571908781439677 0.32809881674448593
0.21547237011112508 0.3585406234020044
0.2032405667592696 0.3685405639269441
0.35662294306847714 0.37877174595435076
0.31834985136353783 0.2596811176732774
0.24499609983725204 0.4428844165628876
0.7662603329706924 0.22001267250207635
0.1169445410727527 0.29316827567191034
0.43831973811901964 0.5623710642314538
0.08060058640537739 0.3652122287931088
0.2166307896644963 0.30191200934488216
0.44389598939025104 0.6114098848627721
0.3011123757996188 0.12552013593797726
0.12348260190455229 0.1769851700128112
0.2933626860979935 0.3365337059963102
0.04217052989326389 0.3728604009676811
0.21846373084931073 0.4116657964390928
0.03472102110817532 0.42376079659858745
0.42752675166484205 0.16755770859768074
0.13046166651480648 0.24401253426092026
0.2800041857522722 0.10694518879361818
0.48486002877375417 0.6344459402372646
0.4786051995788904 0.20806571172493718
0.2039899404618772 0.20196271841311295
0.37360009123182314 0.08355684822178418
0.24637920649725184 0.13987772387540987
0.36659657619769054 0.4308485543285086
0.2998042640205239 0.1131911956357395
0.04106390538619006 0.15086379684310816
0.3898544035287554 0.20052759653771512
0.24959450209973444 0.2457602039148967
0.5786660189644693 0.33299139620342416
0.555627739146212 0.27784852770723867
0.09901976557856955 0.18505446645359971
0.07089457460933508 0.2564751854406701
0.3352377973929954 0.13848564150253226
0.1808002219841951 0.5028235413503446
0.09414962727777358 0.34791630666160694
0.10458651398475029 0.3522013731208506
0.14801978928071965 0.3810006377953727
0.007581317734926929 0.1447767559394928
0.23375345843282314 0.5347842160238964
0.2144296143321296 0.4483126250579587
0.4204395808795473 0.23183563034371635
0.2292542558369656 0.256238737951919
0.304823118335863 0.3017539764341533
0.2000680559102345 0.32715537038477377
0.2226419439943461 0.5585850425429513
0.30641523231420936 0.23600854665868617
0.1400948480748033 0.16236018453369816
0.42631297252045336 0.3797705350069825


==> DataFigure/V2/CopulaDependent_Gaussian_rho1_003_ExpectedCost.dat <==
0.0031622776601683794 27875.795750123838
0.005623413251903491 27761.108451713717
0.01 29069.035260998535
0.01778279410038923 29100.28176363359
0.03162277660168379 29100.28176363358
0.056234132519034905 29100.28176363359
0.1 29100.28176363359
0.17782794100389226 29100.28176363359
0.31622776601683794 29100.281763633586
0.5623413251903491 29100.28176363359
1.0 29100.28176363359


==> DataFigure/V2/CopulaDependent_Gaussian_rho1_005_ExpectedCost.dat <==
0.0001 30466.974106381687
0.0001778279410038923 29989.704537785117
0.00031622776601683794 29248.263403719182
0.0005623413251903491 28436.03519930679
0.001 28095.791014588907
0.0017782794100389228 28070.249541728794
0.0031622776601683794 28674.334570351963
0.005623413251903491 29100.281763633582
0.01 29100.281763633597
0.01778279410038923 29100.281763633575
0.03162277660168379 29100.28176363359
0.056234132519034905 29100.281763633586
0.1 29100.281763633593
0.17782794100389226 29100.28176363358
0.31622776601683794 29100.281763633582
0.5623413251903491 29100.28176363359
1.0 29100.28176363359


==> DataFigure/V2/CopulaDependent_Gaussian_rho1_01_ExpectedCost.dat <==
0.0001 32230.76850772289
0.0001778279410038923 31697.66787098196
0.00031622776601683794 30849.1252251995
0.0005623413251903491 29777.439682415545
0.001 29139.217304462036
0.0017782794100389228 28736.44155424954
0.0031622776601683794 28824.615555978722
0.005623413251903491 29100.28176363359
0.01 29100.281763633593
0.01778279410038923 29100.281763633575
0.03162277660168379 29100.28176363358
0.056234132519034905 29100.281763633553
0.1 29100.281763633597
0.17782794100389226 29100.281763633597
0.31622776601683794 29100.28176363359
0.5623413251903491 29100.28176363359
1.0 29100.28176363359


==> DataFigure/V2/CopulaDependent_Gaussian_rho2_0015_ExpectedCost.dat <==
0.0001 26588.22139950136
0.0001778279410038923 26579.625133917096
0.00031622776601683794 26569.84100631371
0.0005623413251903491 26562.82237442091
0.001 26607.870881497354
0.0017782794100389228 26741.903800917084
0.0031622776601683794 27084.643078539502
0.005623413251903491 27317.42546108496
0.01 27774.83484313662
0.01778279410038923 28416.83859186917
0.03162277660168379 29100.281763633597
0.056234132519034905 29100.281763633597
0.1 29100.281763633597
0.17782794100389226 29100.281763633575
0.31622776601683794 29100.281763633597
0.5623413251903491 29100.281763633575
1.0 29100.28176363359


==> DataFigure/V2/CopulaDependent_Gaussian_rho2_001_ExpectedCost.dat <==
0.01 26976.888853146713
0.01778279410038923 28107.509852192277
0.03162277660168379 29100.281763633597
0.056234132519034905 29100.28176363359
0.1 29100.281763633593
0.17782794100389226 29100.28176363359
0.31622776601683794 29100.28176363359
0.5623413251903491 29100.28176363358
1.0 29100.281763633597


==> DataFigure/V2/CopulaDependent_Gaussian_rho2_002_ExpectedCost.dat <==
0.0001 26592.07409852769
0.0001778279410038923 26604.11255076239
0.00031622776601683794 26631.19053332979
0.0005623413251903491 26686.33646810448
0.001 26788.87597269809
0.0017782794100389228 26995.088497068627
0.0031622776601683794 27179.91163835893
0.005623413251903491 27420.61647702515
0.01 27856.917686749908
0.01778279410038923 28474.45293963418
0.03162277660168379 29100.281763633597
0.056234132519034905 29100.281763633575
0.1 29100.28176363358
0.17782794100389226 29100.28176363356
0.31622776601683794 29100.281763633604
0.5623413251903491 29100.281763633586
1.0 29100.281763633575


==> DataFigure/V2/CopulaDependent_Gaussian_rho2_005_ExpectedCost.dat <==
0.0001 26744.60935261336
0.0001778279410038923 26842.249496150427
0.00031622776601683794 26870.22902637309
0.0005623413251903491 26925.64325387526
0.001 27010.514527844585
0.0017782794100389228 27172.768907548827
0.0031622776601683794 27403.01959355682
0.005623413251903491 27653.75408266972
0.01 28047.069452518816
0.01778279410038923 28678.04233811005
0.03162277660168379 29100.28176363358
0.056234132519034905 29100.281763633568
0.1 29100.281763633568
0.17782794100389226 29100.28176363359
0.31622776601683794 29100.281763633582
0.5623413251903491 29100.28176363359
1.0 29100.281763633586


==> DataFigure/V2/CopulaDependent_Gaussian_rho2_01_ExpectedCost.dat <==
0.0001 26827.734825958873
0.0001778279410038923 26839.683678498688
0.00031622776601683794 26862.69375025634
0.0005623413251903491 26899.893587757095
0.001 27024.110335790258
0.0017782794100389228 27180.77419868203
0.0031622776601683794 27404.45380746184
0.005623413251903491 27652.850483062197
0.01 28051.783650625814
0.01778279410038923 28689.087907113924
0.03162277660168379 29100.281763633582
0.056234132519034905 29100.281763633586
0.1 29100.281763633597
0.17782794100389226 29097.504556706124
0.31622776601683794 29097.504556706102
0.5623413251903491 29097.504556706135
1.0 29097.504556706095


==> DataFigure/V2/CopulaDependent_Independent_rho1_001_ExpectedCost.dat <==
0.01 35912.9991690169
0.01778279410038923 26963.1884321619
0.03162277660168379 28382.345236813813
0.056234132519034905 28550.52780339903
0.1 28557.368730102506
0.17782794100389226 28557.36873010251
0.31622776601683794 28557.368730102513
0.5623413251903491 28557.36873010251
1.0 28557.36873010251


==> DataFigure/V2/CopulaDependent_Independent_rho1_005_ExpectedCost.dat <==
0.0017782794100389228 32711.53946691666
0.0031622776601683794 28409.850448426052
0.005623413251903491 27737.21830766603
0.01 28924.778141376024
0.01778279410038923 29035.465527169377
0.03162277660168379 29035.465527169334
0.056234132519034905 29035.465527169366
0.1 29035.46552716936
0.17782794100389226 29035.465527169352
0.31622776601683794 29035.465527169377
0.5623413251903491 29035.465527169352
1.0 29035.46552716936


==> DataFigure/V2/CopulaDependent_Independent_rho1_008_ExpectedCost.dat <==
0.0001 29163.40637536504
0.0001778279410038923 28994.62974981973
0.00031622776601683794 28755.89200440738
0.0005623413251903491 28543.147680204613
0.001 28177.255028641892
0.0017782794100389228 27670.27302177572
0.0031622776601683794 27934.704223401466
0.005623413251903491 28783.099681496315
0.01 29035.465527169374
0.01778279410038923 29035.465527169352
0.03162277660168379 29035.465527169352
0.056234132519034905 29035.465527169352
0.1 29035.465527169355
0.17782794100389226 29035.46552716937
0.31622776601683794 29035.46552716937
0.5623413251903491 29035.46552716936
1.0 29035.46552716937


==> DataFigure/V2/CopulaDependent_Independent_rho1_01_ExpectedCost.dat <==
0.0001 28673.994272525808
0.0001778279410038923 28534.998366501386
0.00031622776601683794 28329.226164099327
0.0005623413251903491 28029.19135897035
0.001 27720.09052516908
0.0017782794100389228 27688.880465682585
0.0031622776601683794 28142.916903279067
0.005623413251903491 28824.485617488226
0.01 29035.46552716936
0.01778279410038923 29035.4655271694
0.03162277660168379 29035.465527169337
0.056234132519034905 29035.465527169366
0.1 29035.465527169396
0.17782794100389226 29035.465527169374
0.31622776601683794 29035.46552716936
0.5623413251903491 29035.46552716936
1.0 29035.46552716936


==> DataFigure/V2/CopulaDependent_Independent_rho2_001_ExpectedCost.dat <==
0.01 35912.9991690169
0.01778279410038923 27083.186994680487
0.03162277660168379 28094.463548626656
0.056234132519034905 28981.734459758565
0.1 29035.46552716936
0.17782794100389226 29035.465527169366
0.31622776601683794 29035.46552716937
0.5623413251903491 29035.465527169366
1.0 29035.465527169366


==> DataFigure/V2/CopulaDependent_Independent_rho2_002_ExpectedCost.dat <==
0.0001 26588.98796515024
0.0001778279410038923 26517.792825156663
0.00031622776601683794 26400.47022688907
0.0005623413251903491 26245.43606637168
0.001 26050.74779728043
0.0017782794100389228 25859.072859984182
0.0031622776601683794 25797.760079122134
0.005623413251903491 26262.280176057866
0.01 27484.26627387818
0.01778279410038923 28674.248697412055
0.03162277660168379 29035.46552716937
0.056234132519034905 29035.465527169366
0.1 29035.46552716937
0.17782794100389226 29035.46552716936
0.31622776601683794 29035.465527169366
0.5623413251903491 29035.465527169366
1.0 29035.465527169377


==> DataFigure/V2/CopulaDependent_Independent_rho2_005_ExpectedCost.dat <==
0.0001 25996.60379999158
0.0001778279410038923 26025.31415477933
0.00031622776601683794 26076.98759138747
0.0005623413251903491 26178.890214354506
0.001 26376.227507550757
0.0017782794100389228 26775.399765204882
0.0031622776601683794 27315.878647699938
0.005623413251903491 28126.389003743636
0.01 28535.220937873877
0.01778279410038923 29035.46552716936
0.03162277660168379 29035.465527169425
0.056234132519034905 29035.46552716934
0.1 29035.465527169352
0.17782794100389226 29035.465527169377
0.31622776601683794 29035.465527169385
0.5623413251903491 29035.465527169352
1.0 29035.465527169345


==> DataFigure/V2/CopulaDependent_Independent_rho2_01_ExpectedCost.dat <==
0.0001 26052.20222983939
0.0001778279410038923 26082.36968733776
0.00031622776601683794 26136.145277129883
0.0005623413251903491 26239.4468506425
0.001 26438.773393285854
0.0017782794100389228 26841.25062774035
0.0031622776601683794 27387.872905560467
0.005623413251903491 28211.864200488173
0.01 28557.368730102506
0.01778279410038923 29035.46552716936
0.03162277660168379 29035.465527169366
0.056234132519034905 29035.465527169366
0.1 29035.465527169396
0.17782794100389226 29030.787087189306
0.31622776601683794 29030.87835352835
0.5623413251903491 29030.878353528384
1.0 29030.878353528355


==> DataFigure/V2/GaussianDROWithoutDependenceN30_ExpectedCost.dat <==
0.0001 26827.734825958865
0.0001778279410038923 26839.683678498688
0.00031622776601683794 26862.693750256345
0.0005623413251903491 26899.893587757095
0.001 27024.110335790258
0.0017782794100389228 27180.77419868203
0.0031622776601683794 27404.45380746184
0.005623413251903491 27652.8504830622
0.01 28050.864714598774
0.01778279410038923 28689.087907113924
0.03162277660168379 29077.47445271312
0.056234132519034905 29047.38101377336
0.1 29047.381013773364
0.17782794100389226 29047.38101377336
0.31622776601683794 29033.629417901127
0.5623413251903491 29033.629417901127
1.0 29033.62941790113


==> DataFigure/V2/IndependentDROWithoutDependenceN30_ExpectedCost.dat <==
0.0001 26052.20222983939
0.0001778279410038923 26082.36968733776
0.00031622776601683794 26136.145277129886
0.0005623413251903491 26239.446850642504
0.001 26438.77339328586
0.0017782794100389228 26841.250627740363
0.0031622776601683794 27387.872905560467
0.005623413251903491 28211.744650515804
0.01 28557.368730102513
0.01778279410038923 29035.46552716936
0.03162277660168379 29014.348075985727
0.056234132519034905 28985.32004673683
0.1 28985.320046736833
0.17782794100389226 28985.320046736833
0.31622776601683794 28982.040666806864
0.5623413251903491 28980.40955231791
1.0 28982.040666806864


==> DataFigure/V2/TimesCopula2.dat <==
0.1 0.0001 450.24
0.1 0.0001584 595.8
0.1 0.0002511 493.7
0.1 0.0003981 535.6
0.1 0.0006309 485.7
0.1 0.001 730.7
0.1 0.001584 849.3
0.1 0.002511 537.1
0.1 0.003981 455.4
0.1 0.006309 451.5
0.1 0.01 461.9
0.1 0.01584 516.4
0.1 0.02511 422.6
0.1 0.03981 472.4
0.1 0.06309 446.6
0.1 0.1 502.2
0.1 0.1584 644.6
0.1 0.2511 561.3
0.1 0.3981 769.4
0.1 0.6309 390.8
0.1 1.0 272.1
0.08 0.0001 449.87
0.08 0.0001584 486.4
0.08 0.0002511 485.6
0.08 0.0003981 673.1
0.08 0.0006309 554.7
0.08 0.001 547.3
0.08 0.001584 629.6
0.08 0.002511 431.6
0.08 0.003981 384.48
0.08 0.006309 424.9
0.08 0.01 343.18
0.08 0.01584 359.13
0.08 0.02511 329.1
0.08 0.03981 347.7
0.08 0.06309 380.9
0.08 0.1 315.5
0.08 0.1584 326.01
0.08 0.2511 339.4
0.08 0.3981 318.3
0.08 0.6309 223.4
0.08 1.0 170.3

==> DataFigureV3/CopulaDependentOPF_Gaussian_rho1_005_Exp2.dat <==
0.003981071705534973 29050.334934375438
0.00630957344480193 29110.371142211516
0.01 29110.371142211516
0.015848931924611134 29110.37114221141
0.025118864315095794 29110.37114221151
0.039810717055349734 29110.371142211538
0.06309573444801933 29110.37114221153
0.1 29110.371142211516
0.15848931924611132 29110.371142211516
0.251188643150958 29110.371142211516
0.3981071705534972 29110.371142211516
0.6309573444801932 29110.371142211516
1.0 29110.371142211516

==> DataFigureV3/CopulaDependentOPF_Gaussian_rho1_005_stdm2.dat <==
0.003981071705534973 28505.71964705966
0.00630957344480193 28586.275900206023
0.01 28586.275900206023
0.015848931924611134 28586.275900205892
0.025118864315095794 28586.275900206016
0.039810717055349734 28586.27590020605
0.06309573444801933 28586.27590020604
0.1 28586.275900206027
0.15848931924611132 28586.275900206027
0.251188643150958 28586.275900206023
0.3981071705534972 28586.275900206023
0.6309573444801932 28586.275900206023
1.0 28586.2759

==> DataFigureV3/CopulaDependentOPF_Gaussian_rho1_005_stdp2.dat <==
0.003981071705534973 29594.950221691215
0.00630957344480193 29634.46638421701
0.01 29634.46638421701
0.015848931924611134 29634.46638421693
0.025118864315095794 29634.466384217
0.039810717055349734 29634.466384217027
0.06309573444801933 29634.46638421702
0.1 29634.466384217005
0.15848931924611132 29634.466384217005
0.251188643150958 29634.46638421701
0.3981071705534972 29634.46638421701
0.6309573444801932 29634.46638421701
1.0 29634.46638421701


==> DataFigureV3/CopulaDependentOPF_Gaussian_rho1_008_Exp2.dat <==
0.0001 32313.068723533434
0.00015848931924611142 31913.999982178524
0.00025118864315095795 31277.983136987514
0.0003981071705534973 30398.83736453324
0.000630957344480193 29640.4483450817
0.001 29158.909640183596
0.001584893192461114 28813.98878922658
0.0025118864315095794 28718.88693087703
0.003981071705534973 29051.03958886928
0.00630957344480193 29110.371142211516
0.01 29110.371142211516
0.015848931924611134 29110.37114221149
0.025118864315095794 29110.371142211516
0.039810717055349734 29110.371142211512
0.06309573444801933 29110.37114221152
0.1 29110.371142211516
0.15848931924611132 29110.371142211516
0.251188643150958 29110.371142211516
0.3981071705534972 29110.371142211516
0.6309573444801932 29110.371142211516
1.0 29110.371142211516


==> DataFigureV3/CopulaDependentOPF_Gaussian_rho1_008_stdm2.dat <==
0.0001 25873.30950697206
0.00015848931924611142 25829.08961027999
0.00025118864315095795 25756.04248194136
0.0003981071705534973 25785.9646467496
0.000630957344480193 25944.02065739422
0.001 26215.418104904023
0.001584893192461114 26727.51847760945
0.0025118864315095794 27637.990493319612
0.003981071705534973 28506.504443703914
0.00630957344480193 28586.275900206027
0.01 28586.275900206023
0.015848931924611134 28586.27590020599
0.025118864315095794 28586.275900206023
0.039810717055349734 28586.27590020602
0.06309573444801933 28586.275900206027
0.1 28586.275900206023
0.15848931924611132 28586.275900206027
0.251188643150958 28586.275900206023
0.3981071705534972 28586.275900206023
0.6309573444801932 28586.275900206023
1.0 28586.275900206023


==> DataFigureV3/CopulaDependentOPF_Gaussian_rho1_008_stdp2.dat <==
0.0001 38752.82794009481
0.00015848931924611142 37998.91035407706
0.00025118864315095795 36799.92379203367
0.0003981071705534973 35011.71008231688
0.000630957344480193 33336.87603276918
0.001 32102.40117546317
0.001584893192461114 30900.45910084371
0.0025118864315095794 29799.783368434448
0.003981071705534973 29595.574734034646
0.00630957344480193 29634.466384217005
0.01 29634.46638421701
0.015848931924611134 29634.46638421699
0.025118864315095794 29634.46638421701
0.039810717055349734 29634.466384217005
0.06309573444801933 29634.466384217012
0.1 29634.46638421701
0.15848931924611132 29634.466384217005
0.251188643150958 29634.46638421701
0.3981071705534972 29634.46638421701
0.6309573444801932 29634.46638421701
1.0 29634.46638421701


==> DataFigureV3/CopulaDependentOPF_Gaussian_rho1_01_Exp2.dat <==
0.0001 32313.068204020627
0.00015848931924611142 31914.000299027848
0.00025118864315095795 31277.98249479283
0.0003981071705534973 30398.837364533232
0.000630957344480193 29640.448702136877
0.001 29158.909640183596
0.001584893192461114 28814.67927802497
0.0025118864315095794 28719.05176235488
0.003981071705534973 29051.039588869273
0.00630957344480193 29110.371142211512
0.01 29110.37114221151
0.015848931924611134 29110.37114221149
0.025118864315095794 29110.371142211494
0.039810717055349734 29110.3711422115
0.06309573444801933 29110.371142211487
0.1 29110.371142211516
0.15848931924611132 29110.37114221149
0.251188643150958 29110.371142211516
0.3981071705534972 29110.371142211516
0.6309573444801932 29110.371142211516
1.0 29110.371142211516


==> DataFigureV3/CopulaDependentOPF_Gaussian_rho1_01_stdm2.dat <==
0.0001 25873.308933142172
0.00015848931924611142 25829.089959407815
0.00025118864315095795 25756.041778744835
0.0003981071705534973 25785.964646749602
0.000630957344480193 25944.021042544817
0.001 26215.41810490403
0.001584893192461114 26725.00878392889
0.0025118864315095794 27639.330486037183
0.003981071705534973 28506.504443703907
0.00630957344480193 28586.27590020602
0.01 28586.275900206016
0.015848931924611134 28586.275900205994
0.025118864315095794 28586.275900205994
0.039810717055349734 28586.275900206005
0.06309573444801933 28586.275900205987
0.1 28586.275900206023
0.15848931924611132 28586.27590020599
0.251188643150958 28586.275900206023
0.3981071705534972 28586.275900206023
0.6309573444801932 28586.275900206023
1.0 28586.275900206023


==> DataFigureV3/CopulaDependentOPF_Gaussian_rho1_01_stdp2.dat <==
0.0001 38752.82747489908
0.00015848931924611142 37998.91063864788
0.00025118864315095795 36799.92321084082
0.0003981071705534973 35011.71008231686
0.000630957344480193 33336.87636172894
0.001 32102.40117546316
0.001584893192461114 30904.34977212105
0.0025118864315095794 29798.773038672578
0.003981071705534973 29595.57473403464
0.00630957344480193 29634.466384217005
0.01 29634.466384217
0.015848931924611134 29634.466384216987
0.025118864315095794 29634.466384216994
0.039810717055349734 29634.466384216998
0.06309573444801933 29634.466384216987
0.1 29634.46638421701
0.15848931924611132 29634.46638421699
0.251188643150958 29634.46638421701
0.3981071705534972 29634.46638421701
0.6309573444801932 29634.46638421701
1.0 29634.46638421701


==> DataFigureV3/CopulaDependentOPF_Gaussian_rho2_001_Exp2.dat <==
0.1 29110.37114221151
0.15848931924611132 29110.371142211516
0.251188643150958 29110.371142211516
0.3981071705534972 29110.371142211516
0.6309573444801932 29110.37114221151
1.0 29110.371142211516


==> DataFigureV3/CopulaDependentOPF_Gaussian_rho2_001_stdm2.dat <==
0.1 28586.275900206016
0.15848931924611132 28586.275900206023
0.251188643150958 28586.275900206023
0.3981071705534972 28586.275900206023
0.6309573444801932 28586.275900206016
1.0 28586.275900206023


==> DataFigureV3/CopulaDependentOPF_Gaussian_rho2_001_stdp2.dat <==
0.1 29634.466384217
0.15848931924611132 29634.46638421701
0.251188643150958 29634.46638421701
0.3981071705534972 29634.46638421701
0.6309573444801932 29634.466384217
1.0 29634.46638421701


==> DataFigureV3/CopulaDependentOPF_Gaussian_rho2_002_Exp2.dat <==
0.0001 26599.62002208365
0.00015848931924611142 26608.706410591523
0.00025118864315095795 26624.76222283568
0.0003981071705534973 26655.822013338235
0.000630957344480193 26707.082708977578
0.001 26794.52300949993
0.001584893192461114 26916.909217017685
0.0025118864315095794 27133.889095390274
0.003981071705534973 27316.57375586663
0.00630957344480193 27434.946307763537
0.01 27856.917686749915
0.015848931924611134 28342.75544520314
0.025118864315095794 29004.93075150619
0.039810717055349734 29110.371142211523
0.06309573444801933 29110.3711422115
0.1 29110.371142211497
0.15848931924611132 29110.3711422115
0.251188643150958 29110.371142211505
0.3981071705534972 29110.371142211487
0.6309573444801932 29110.371142211512
1.0 29110.3711422115


==> DataFigureV3/CopulaDependentOPF_Gaussian_rho2_002_stdm2.dat <==
0.0001 25485.13281355143
0.00015848931924611142 25539.233722445962
0.00025118864315095795 25625.52239178403
0.0003981071705534973 25762.455120835006
0.000630957344480193 25943.399820273906
0.001 26185.750940439968
0.001584893192461114 26438.591468561037
0.0025118864315095794 26787.317724087166
0.003981071705534973 27004.99635201543
0.00630957344480193 27097.118868553145
0.01 27470.734765384954
0.015848931924611134 27905.23713361618
0.025118864315095794 28494.93315218578
0.039810717055349734 28586.275900206034
0.06309573444801933 28586.275900206005
0.1 28586.275900205997
0.15848931924611132 28586.27590020601
0.251188643150958 28586.275900206012
0.3981071705534972 28586.275900205983
0.6309573444801932 28586.27590020602
1.0 28586.275900206005


==> DataFigureV3/CopulaDependentOPF_Gaussian_rho2_002_stdp2.dat <==
0.0001 27714.10723061587
0.00015848931924611142 27678.179098737084
0.00025118864315095795 27624.002053887332
0.0003981071705534973 27549.188905841464
0.000630957344480193 27470.76559768125
0.001 27403.295078559895
0.001584893192461114 27395.226965474332
0.0025118864315095794 27480.46046669338
0.003981071705534973 27628.15115971783
0.00630957344480193 27772.77374697393
0.01 28243.100608114877
0.015848931924611134 28780.2737567901
0.025118864315095794 29514.928350826598
0.039810717055349734 29634.466384217012
0.06309573444801933 29634.466384216998
0.1 29634.466384216998
0.15848931924611132 29634.466384216994
0.251188643150958 29634.466384216998
0.3981071705534972 29634.46638421699
0.6309573444801932 29634.466384217005
1.0 29634.466384216998


==> DataFigureV3/CopulaDependentOPF_Gaussian_rho2_01_Exp2.dat <==
0.0001 26827.73482595887
0.00015848931924611142 26836.702152564954
0.00025118864315095795 26852.640699535572
0.0003981071705534973 26875.91670861004
0.000630957344480193 26908.14852464708
0.001 27024.110335790258
0.001584893192461114 27139.97160215272
0.0025118864315095794 27291.622758193942
0.003981071705534973 27458.80537226399
0.00630957344480193 27716.018813571125
0.01 28051.783650625814
0.015848931924611134 28550.711604633863
0.025118864315095794 29110.371142211516
0.039810717055349734 29110.37114221151
0.06309573444801933 29110.371142211505
0.1 29110.371142211516
0.15848931924611132 29107.05072167389
0.251188643150958 29107.050721673906
0.3981071705534972 29107.050721673884
0.6309573444801932 29107.050721673884
1.0 29107.0507216739


==> DataFigureV3/CopulaDependentOPF_Gaussian_rho2_01_stdm2.dat <==
0.0001 25721.128989863053
0.00015848931924611142 25776.061739870172
0.00025118864315095795 25862.955561065606
0.0003981071705534973 25994.03286150373
0.000630957344480193 26159.744450281643
0.001 26388.22080002019
0.001584893192461114 26635.484769190774
0.0025118864315095794 26924.707772818227
0.003981071705534973 27095.330228828534
0.00630957344480193 27348.70900651444
0.01 27644.070500418875
0.015848931924611134 28090.11905836062
0.025118864315095794 28586.275900206027
0.039810717055349734 28586.275900206012
0.06309573444801933 28586.27590020601
0.1 28586.275900206023
0.15848931924611132 28584.244237274936
0.251188643150958 28584.244237274946
0.3981071705534972 28584.24423727493
0.6309573444801932 28584.24423727493
1.0 28584.244237274943


==> DataFigureV3/CopulaDependentOPF_Gaussian_rho2_01_stdp2.dat <==
0.0001 27934.340662054685
0.00015848931924611142 27897.342565259736
0.00025118864315095795 27842.325838005538
0.0003981071705534973 27757.80055571635
0.000630957344480193 27656.552599012517
0.001 27659.999871560325
0.001584893192461114 27644.458435114666
0.0025118864315095794 27658.537743569657
0.003981071705534973 27822.280515699444
0.00630957344480193 28083.32862062781
0.01 28459.496800832752
0.015848931924611134 29011.304150907108
0.025118864315095794 29634.466384217005
0.039810717055349734 29634.466384217005
0.06309573444801933 29634.466384217
0.1 29634.46638421701
0.15848931924611132 29629.857206072847
0.251188643150958 29629.857206072866
0.3981071705534972 29629.85720607284
0.6309573444801932 29629.85720607284
1.0 29629.857206072855


==> DataFigureV3/CopulaDependentOPF_Independent_rho1_005_Exp2.dat <==
0.003981071705534973 27757.59986796449
0.00630957344480193 27962.988434945917
0.01 28934.679067878547
0.015848931924611134 29044.87557197418
0.025118864315095794 29044.875571974182
0.039810717055349734 29044.87557197426
0.06309573444801933 29044.875571974164
0.1 29044.87557197418
0.15848931924611132 29044.87557197418
0.251188643150958 29044.87557197418
0.3981071705534972 29044.87557197419
0.6309573444801932 29044.875571974164
1.0 29044.875571974164


==> DataFigureV3/CopulaDependentOPF_Independent_rho1_005_stdm2.dat <==
0.003981071705534973 25072.826970742557
0.00630957344480193 27306.608731893204
0.01 28523.29775093016
0.015848931924611134 28634.36591272365
0.025118864315095794 28634.365912723653
0.039810717055349734 28634.365912723733
0.06309573444801933 28634.365912723635
0.1 28634.36591272365
0.15848931924611132 28634.36591272365
0.251188643150958 28634.36591272365
0.3981071705534972 28634.36591272366
0.6309573444801932 28634.365912723635
1.0 28634.365912723635


==> DataFigureV3/CopulaDependentOPF_Independent_rho1_005_stdp2.dat <==
0.003981071705534973 30442.372765186425
0.00630957344480193 28619.36813799863
0.01 29346.060384826935
0.015848931924611134 29455.385231224707
0.025118864315095794 29455.38523122471
0.039810717055349734 29455.385231224784
0.06309573444801933 29455.385231224693
0.1 29455.385231224707
0.15848931924611132 29455.385231224707
0.251188643150958 29455.385231224707
0.3981071705534972 29455.385231224718
0.6309573444801932 29455.385231224693
1.0 29455.385231224693


==> DataFigureV3/CopulaDependentOPF_Independent_rho1_008_Exp2.dat <==
0.0001 29284.3997775486
0.00015848931924611142 29147.84620960034
0.00025118864315095795 28968.79294147514
0.0003981071705534973 28774.533778280635
0.000630957344480193 28603.000779380436
0.001 28259.11295743894
0.001584893192461114 27774.303128769137
0.0025118864315095794 27735.808108234007
0.003981071705534973 28286.491914804956
0.00630957344480193 28874.96981284467
0.01 29044.875571974182
0.015848931924611134 29044.87557197419
0.025118864315095794 29044.875571974153
0.039810717055349734 29044.87557197417
0.06309573444801933 29044.87557197417
0.1 29044.875571974164
0.15848931924611132 29044.87557197416
0.251188643150958 29044.87557197416
0.3981071705534972 29044.87557197417
0.6309573444801932 29044.875571974164
1.0 29044.87557197417


==> DataFigureV3/CopulaDependentOPF_Independent_rho1_008_stdm2.dat <==
0.0001 24351.323194069086
0.00015848931924611142 24401.348029223314
0.00025118864315095795 24490.18908724409
0.0003981071705534973 24649.276697551104
0.000630957344480193 24953.931215963796
0.001 25294.662616540343
0.001584893192461114 25731.130223365573
0.0025118864315095794 26659.724489952183
0.003981071705534973 27859.634219626558
0.00630957344480193 28462.360956711495
0.01 28634.365912723653
0.015848931924611134 28634.36591272366
0.025118864315095794 28634.365912723624
0.039810717055349734 28634.365912723646
0.06309573444801933 28634.365912723642
0.1 28634.365912723635
0.15848931924611132 28634.36591272363
0.251188643150958 28634.36591272363
0.3981071705534972 28634.365912723642
0.6309573444801932 28634.365912723635
1.0 28634.365912723642


==> DataFigureV3/CopulaDependentOPF_Independent_rho1_008_stdp2.dat <==
0.0001 34217.476361028115
0.00015848931924611142 33894.34438997736
0.00025118864315095795 33447.3967957062
0.0003981071705534973 32899.790859010165
0.000630957344480193 32252.070342797077
0.001 31223.56329833754
0.001584893192461114 29817.4760341727
0.0025118864315095794 28811.89172651583
0.003981071705534973 28713.349609983354
0.00630957344480193 29287.578668977843
0.01 29455.38523122471
0.015848931924611134 29455.385231224718
0.025118864315095794 29455.38523122468
0.039810717055349734 29455.385231224696
0.06309573444801933 29455.3852312247
0.1 29455.385231224693
0.15848931924611132 29455.38523122469
0.251188643150958 29455.38523122469
0.3981071705534972 29455.3852312247
0.6309573444801932 29455.385231224693
1.0 29455.3852312247


==> DataFigureV3/CopulaDependentOPF_Independent_rho1_01_Exp2.dat <==
0.0001 28788.417587731776
0.00015848931924611142 28674.839904578555
0.00025118864315095795 28519.110241199975
0.0003981071705534973 28307.18505476836
0.000630957344480193 28032.30556711461
0.001 27762.167862431997
0.001584893192461114 27686.564924434493
0.0025118864315095794 27911.495742431693
0.003981071705534973 28462.664392850875
0.00630957344480193 28900.313138576737
0.01 29044.87557197417
0.015848931924611134 29044.87557197419
0.025118864315095794 29044.875571974142
0.039810717055349734 29044.87557197415
0.06309573444801933 29044.875571974182
0.1 29044.875571974182
0.15848931924611132 29044.875571974157
0.251188643150958 29044.875571974182
0.3981071705534972 29044.87557197419
0.6309573444801932 29044.87557197417
1.0 29044.87557197417


==> DataFigureV3/CopulaDependentOPF_Independent_rho1_01_stdm2.dat <==
0.0001 25123.606815466672
0.00015848931924611142 25139.559636192742
0.00025118864315095795 25181.95129864473
0.0003981071705534973 25271.121373818074
0.000630957344480193 25431.650534830063
0.001 25756.396656333676
0.001584893192461114 26356.007647679256
0.0025118864315095794 27177.734892924058
0.003981071705534973 28046.79298680213
0.00630957344480193 28488.05749062691
0.01 28634.365912723642
0.015848931924611134 28634.36591272366
0.025118864315095794 28634.365912723613
0.039810717055349734 28634.36591272362
0.06309573444801933 28634.365912723653
0.1 28634.365912723653
0.15848931924611132 28634.365912723628
0.251188643150958 28634.365912723653
0.3981071705534972 28634.36591272366
0.6309573444801932 28634.365912723642
1.0 28634.365912723642


==> DataFigureV3/CopulaDependentOPF_Independent_rho1_01_stdp2.dat <==
0.0001 32453.22835999688
0.00015848931924611142 32210.12017296437
0.00025118864315095795 31856.26918375522
0.0003981071705534973 31343.248735718647
0.000630957344480193 30632.960599399157
0.001 29767.93906853032
0.001584893192461114 29017.12220118973
0.0025118864315095794 28645.256591939327
0.003981071705534973 28878.53579889962
0.00630957344480193 29312.568786526565
0.01 29455.3852312247
0.015848931924611134 29455.385231224718
0.025118864315095794 29455.38523122467
0.039810717055349734 29455.385231224678
0.06309573444801933 29455.38523122471
0.1 29455.38523122471
0.15848931924611132 29455.385231224685
0.251188643150958 29455.38523122471
0.3981071705534972 29455.385231224718
0.6309573444801932 29455.3852312247
1.0 29455.3852312247


==> DataFigureV3/CopulaDependentOPF_Independent_rho2_001_Exp2.dat <==
0.0001 28788.417587731776
0.00015848931924611142 28674.839904578555
0.00025118864315095795 28519.110241199975
0.0003981071705534973 28307.18505476836
0.000630957344480193 28032.30556711461
0.001 27762.167862431997
0.001584893192461114 27686.564924434493
0.0025118864315095794 27911.495742431693
0.003981071705534973 28462.664392850875
0.00630957344480193 28900.313138576737
0.01 29044.87557197417
0.015848931924611134 29044.87557197419
0.025118864315095794 29044.875571974142
0.039810717055349734 29044.87557197415
0.06309573444801933 29044.875571974182
0.1 29044.875571974182
0.15848931924611132 29044.875571974157
0.251188643150958 29044.875571974182
0.3981071705534972 29044.87557197419
0.6309573444801932 29044.87557197417
1.0 29044.87557197417


==> DataFigureV3/CopulaDependentOPF_Independent_rho2_001_stdm2.dat <==
0.0001 25123.606815466672
0.00015848931924611142 25139.559636192742
0.00025118864315095795 25181.95129864473
0.0003981071705534973 25271.121373818074
0.000630957344480193 25431.650534830063
0.001 25756.396656333676
0.001584893192461114 26356.007647679256
0.0025118864315095794 27177.734892924058
0.003981071705534973 28046.79298680213
0.00630957344480193 28488.05749062691
0.01 28634.365912723642
0.015848931924611134 28634.36591272366
0.025118864315095794 28634.365912723613
0.039810717055349734 28634.36591272362
0.06309573444801933 28634.365912723653
0.1 28634.365912723653
0.15848931924611132 28634.365912723628
0.251188643150958 28634.365912723653
0.3981071705534972 28634.36591272366
0.6309573444801932 28634.365912723642
1.0 28634.365912723642


==> DataFigureV3/CopulaDependentOPF_Independent_rho2_001_stdp2.dat <==
0.0001 32453.22835999688
0.00015848931924611142 32210.12017296437
0.00025118864315095795 31856.26918375522
0.0003981071705534973 31343.248735718647
0.000630957344480193 30632.960599399157
0.001 29767.93906853032
0.001584893192461114 29017.12220118973
0.0025118864315095794 28645.256591939327
0.003981071705534973 28878.53579889962
0.00630957344480193 29312.568786526565
0.01 29455.3852312247
0.015848931924611134 29455.385231224718
0.025118864315095794 29455.38523122467
0.039810717055349734 29455.385231224678
0.06309573444801933 29455.38523122471
0.1 29455.38523122471
0.15848931924611132 29455.385231224685
0.251188643150958 29455.38523122471
0.3981071705534972 29455.385231224718
0.6309573444801932 29455.3852312247
1.0 29455.3852312247


==> DataFigureV3/CopulaDependentOPF_Independent_rho2_002_Exp2.dat <==
0.0001 26673.1858217652
0.00015848931924611142 26615.59113343577
0.00025118864315095795 26527.720469848948
0.0003981071705534973 26405.532460021437
0.000630957344480193 26267.014083807277
0.001 26097.419217931096
0.001584893192461114 25925.718734366834
0.0025118864315095794 25801.35561463548
0.003981071705534973 25904.67909832336
0.00630957344480193 26442.489519625247
0.01 27484.857003272922
0.015848931924611134 28455.158241058052
0.025118864315095794 29044.87557197417
0.039810717055349734 29044.87557197416
0.06309573444801933 29044.87557197418
0.1 29044.87557197419
0.15848931924611132 29044.875571974157
0.251188643150958 29044.87557197413
0.3981071705534972 29044.875571974182
0.6309573444801932 29044.87557197418
1.0 29044.87557197419


==> DataFigureV3/CopulaDependentOPF_Independent_rho2_002_stdm2.dat <==
0.0001 23075.429549560973
0.00015848931924611142 23089.204370230593
0.00025118864315095795 23112.89983532879
0.0003981071705534973 23163.709894193118
0.000630957344480193 23248.12767279583
0.001 23380.633204761856
0.001584893192461114 23595.397479860138
0.0025118864315095794 23974.23212927447
0.003981071705534973 24669.74716515975
0.00630957344480193 25817.65499858696
0.01 27142.393117848667
0.015848931924611134 28082.128925975896
0.025118864315095794 28634.365912723642
0.039810717055349734 28634.36591272363
0.06309573444801933 28634.36591272365
0.1 28634.36591272366
0.15848931924611132 28634.365912723628
0.251188643150958 28634.365912723602
0.3981071705534972 28634.365912723653
0.6309573444801932 28634.36591272365
1.0 28634.36591272366


==> DataFigureV3/CopulaDependentOPF_Independent_rho2_002_stdp2.dat <==
0.0001 30270.94209396943
0.00015848931924611142 30141.977896640947
0.00025118864315095795 29942.541104369106
0.0003981071705534973 29647.355025849756
0.000630957344480193 29285.900494818725
0.001 28814.205231100335
0.001584893192461114 28256.03998887353
0.0025118864315095794 27628.479099996486
0.003981071705534973 27139.611031486966
0.00630957344480193 27067.324040663534
0.01 27827.320888697177
0.015848931924611134 28828.18755614021
0.025118864315095794 29455.3852312247
0.039810717055349734 29455.38523122469
0.06309573444801933 29455.385231224707
0.1 29455.385231224718
0.15848931924611132 29455.385231224685
0.251188643150958 29455.38523122466
0.3981071705534972 29455.38523122471
0.6309573444801932 29455.385231224707
1.0 29455.385231224718


==> DataFigureV3/CopulaDependentOPF_Independent_rho2_01_Exp2.dat <==
0.0001 26052.50388886718
0.00015848931924611142 26075.17127166074
0.00025118864315095795 26111.17852969885
0.0003981071705534973 26169.265108806525
0.000630957344480193 26270.650450810037
0.001 26439.085622394312
0.001584893192461114 26737.107480545335
0.0025118864315095794 27143.94584025982
0.003981071705534973 27704.5066013652
0.00630957344480193 28294.968446188162
0.01 28558.03717802824
0.015848931924611134 29038.400521985277
0.025118864315095794 29044.87557197415
0.039810717055349734 29044.875571974157
0.06309573444801933 29044.875571974157
0.1 29044.87557197417
0.15848931924611132 29040.46104466038
0.251188643150958 29040.262361922152
0.3981071705534972 29040.262361922145
0.6309573444801932 29040.26236192214
1.0 29040.26236192217


==> DataFigureV3/CopulaDependentOPF_Independent_rho2_01_stdm2.dat <==
0.0001 25067.15826005405
0.00015848931924611142 25124.10832879917
0.00025118864315095795 25213.45768506272
0.0003981071705534973 25352.89330518094
0.000630957344480193 25573.76746566769
0.001 25910.991007011708
0.001584893192461114 26399.1662506293
0.0025118864315095794 26844.20717603458
0.003981071705534973 27384.60943533458
0.00630957344480193 27946.586112079807
0.01 28189.341560054272
0.015848931924611134 28630.193940282406
0.025118864315095794 28634.36591272362
0.039810717055349734 28634.365912723628
0.06309573444801933 28634.365912723628
0.1 28634.365912723642
0.15848931924611132 28630.09086128794
0.251188643150958 28629.916788671726
0.3981071705534972 28629.91678867172
0.6309573444801932 28629.916788671715
1.0 28629.916788671744


==> DataFigureV3/CopulaDependentOPF_Independent_rho2_01_stdp2.dat <==
0.0001 27037.84951768031
0.00015848931924611142 27026.23421452231
0.00025118864315095795 27008.89937433498
0.0003981071705534973 26985.63691243211
0.000630957344480193 26967.533435952384
0.001 26967.180237776916
0.001584893192461114 27075.04871046137
0.0025118864315095794 27443.684504485063
0.003981071705534973 28024.40376739582
0.00630957344480193 28643.350780296518
0.01 28926.73279600221
0.015848931924611134 29446.607103688148
0.025118864315095794 29455.385231224678
0.039810717055349734 29455.385231224685
0.06309573444801933 29455.385231224685
0.1 29455.3852312247
0.15848931924611132 29450.83122803282
0.251188643150958 29450.60793517258
0.3981071705534972 29450.60793517257
0.6309573444801932 29450.607935172568
1.0 29450.607935172597


==> DataFigureV3/GaussianDROWithoutDependenceN30_Exp2.dat <==
0.0001 26827.73482595887
0.00015848931924611142 26836.70215256496
0.00025118864315095795 26852.640699535565
0.0003981071705534973 26875.91670861004
0.000630957344480193 26908.14852464708
0.001 27024.110335790258
0.001584893192461114 27139.971602152727
0.0025118864315095794 27291.62275819393
0.003981071705534973 27504.019635437853
0.00630957344480193 27717.230094048347
0.01 28050.864714598774
0.015848931924611134 28550.639368559696
0.025118864315095794 29107.050721673884
0.039810717055349734 29055.775063406396
0.06309573444801933 29055.775063406396
0.1 29055.775063406396
0.15848931924611132 29055.775063406396
0.251188643150958 29039.038748723262
0.3981071705534972 29039.038748723255
0.6309573444801932 29039.038748723262
1.0 29039.038748723262


==> DataFigureV3/GaussianDROWithoutDependenceN30_stdm2.dat <==
0.0001 25721.12898986305
0.00015848931924611142 25776.06173987018
0.00025118864315095795 25862.9555610656
0.0003981071705534973 25994.032861503725
0.000630957344480193 26159.744450281643
0.001 26388.22080002019
0.001584893192461114 26635.48476919078
0.0025118864315095794 26924.707772818216
0.003981071705534973 27156.96656986444
0.00630957344480193 27349.34395131089
0.01 27642.471835220167
0.015848931924611134 28090.005045248046
0.025118864315095794 28584.24423727493
0.039810717055349734 28538.072994545597
0.06309573444801933 28538.072994545597
0.1 28538.072994545597
0.15848931924611132 28538.072994545597
0.251188643150958 28530.92161768908
0.3981071705534972 28530.921617689073
0.6309573444801932 28530.92161768908
1.0 28530.92161768908


==> DataFigureV3/GaussianDROWithoutDependenceN30_stdp2.dat <==
0.0001 27934.34066205469
0.00015848931924611142 27897.342565259743
0.00025118864315095795 27842.32583800553
0.0003981071705534973 27757.800555716352
0.000630957344480193 27656.552599012517
0.001 27659.999871560325
0.001584893192461114 27644.458435114673
0.0025118864315095794 27658.537743569646
0.003981071705534973 27851.072701011268
0.00630957344480193 28085.116236785805
0.01 28459.25759397738
0.015848931924611134 29011.273691871345
0.025118864315095794 29629.85720607284
0.039810717055349734 29573.477132267195
0.06309573444801933 29573.477132267195
0.1 29573.477132267195
0.15848931924611132 29573.477132267195
0.251188643150958 29547.155879757443
0.3981071705534972 29547.155879757436
0.6309573444801932 29547.155879757443
1.0 29547.155879757443


==> DataFigureV3/IndependentDROWithoutDependenceN30_Exp2.dat <==
0.0001 26052.51886253151
0.00015848931924611142 26075.171271660733
0.00025118864315095795 26111.157632196424
0.0003981071705534973 26169.265108806525
0.000630957344480193 26270.686291998278
0.001 26439.136066550876
0.001584893192461114 26737.107480545335
0.0025118864315095794 27143.977433098098
0.003981071705534973 27704.5066013652
0.00630957344480193 28294.968482615157
0.01 28558.093834282183
0.015848931924611134 29013.16638520777
0.025118864315095794 29040.46104466036
0.039810717055349734 29003.832636538595
0.06309573444801933 28993.583930715686
0.1 28993.583930715686
0.15848931924611132 28993.583930715686
0.251188643150958 28993.583930715686
0.3981071705534972 28987.59216537674
0.6309573444801932 28986.05492761733
1.0 28986.05492761733


==> DataFigureV3/IndependentDROWithoutDependenceN30_stdm2.dat <==
0.0001 25067.17604824228
0.00015848931924611142 25124.108328799168
0.00025118864315095795 25213.43253080382
0.0003981071705534973 25352.89330518094
0.000630957344480193 25573.812478156007
0.001 25911.058206433965
0.001584893192461114 26399.1662506293
0.0025118864315095794 26844.257792826153
0.003981071705534973 27384.60943533458
0.00630957344480193 27946.586170205625
0.01 28189.42041466106
0.015848931924611134 28608.208979170748
0.025118864315095794 28630.090861287918
0.039810717055349734 28596.391689144755
0.06309573444801933 28586.57513642136
0.1 28586.57513642136
0.15848931924611132 28586.57513642136
0.251188643150958 28586.57513642136
0.3981071705534972 28588.023726616913
0.6309573444801932 28586.185659702587
1.0 28586.185659702587


==> DataFigureV3/IndependentDROWithoutDependenceN30_stdp2.dat <==
0.0001 27037.86167682074
0.00015848931924611142 27026.234214522297
0.00025118864315095795 27008.882733589027
0.0003981071705534973 26985.63691243211
0.000630957344480193 26967.56010584055
0.001 26967.213926667788
0.001584893192461114 27075.04871046137
0.0025118864315095794 27443.697073370044
0.003981071705534973 28024.40376739582
0.00630957344480193 28643.35079502469
0.01 28926.767253903305
0.015848931924611134 29418.12379124479
0.025118864315095794 29450.8312280328
0.039810717055349734 29411.273583932434
0.06309573444801933 29400.59272501001
0.1 29400.59272501001
0.15848931924611132 29400.59272501001
0.251188643150958 29400.59272501001
0.3981071705534972 29387.160604136567
0.6309573444801932 29385.924195532072
1.0 29385.924195532072


==> IndependentDROWithoutDependenceN30_EENS.dat <==
0.0001 0.2715003021139414
0.00015848931924611142 0.3037129092932826
0.00025118864315095795 0.3124402674135789
0.0003981071705534973 0.232211023229876
0.000630957344480193 0.07084546010100329
0.001 0.1325873367797902
0.001584893192461114 0.037766563484027973
0.0025118864315095794 0.0
0.003981071705534973 0.0
0.00630957344480193 0.0
0.01 0.0
0.015848931924611134 0.0
0.025118864315095794 0.0
0.039810717055349734 0.0
0.06309573444801933 0.0
0.1 0.0
0.15848931924611132 0.0
0.251188643150958 0.0
0.3981071705534972 0.0
0.6309573444801932 0.0
1.0 0.0


==> ResultsV5/CopulaDependent_Gaussian_rho12_005_TIME.csv <==
x1,x2,x3,x4,x5,x6,x7,x8,x9,x10
0.4869999885559082,1.9550001621246338,5.3480000495910645,11.398000001907349,22.450000047683716,40.78400015830994,64.63800001144409,91.88600015640259,139.6560001373291,958.510999917984


==> ResultsV5/CopulaDependent_Gaussian_rho12_01_TIME.csv <==
x1,x2,x3,x4,x5,x6,x7,x8,x9,x10
0.377000093460083,1.8799998760223389,6.7809998989105225,12.146999835968018,22.03600001335144,37.45700001716614,62.14100003242493,544.9869999885559,478.8349997997284,630.316999912262


==> ResultsV5/CopulaDependent_Gaussian_rho1_005_Exp.dat <==
0.003981071705534973 29039.52996130447
0.00630957344480193 29100.28176363359
0.01 29100.281763633597
0.015848931924611134 29100.281763633622
0.025118864315095794 29100.28176363359
0.039810717055349734 29100.2817636336
0.06309573444801933 29100.281763633568
0.1 29100.281763633593
0.15848931924611132 29100.281763633597
0.251188643150958 29100.28176363359
0.3981071705534972 29100.28176363359
0.6309573444801932 29100.28176363359
1.0 29100.28176363359


==> ResultsV5/CopulaDependent_Gaussian_rho1_005_RD.csv <==
x1,x2,x3,x4,x5,x6,x7,x8,x9,x10,x11,x12,x13
48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0
48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0
31.904722598163794,31.904722598163847,31.904722598163836,31.904722598163865,31.90472259816384,31.904722598163556,31.90472259816373,31.904722598163723,31.904722598163843,31.904722598163723,31.90472259816379,31.90472259816375,31.904722598163815
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
36.0,36.0,36.0,36.0,36.0,36.0,36.0,36.0,36.0,36.0,36.0,36.0,36.0
36.0,36.0,36.0,36.0,36.0,36.0,36.0,36.0,36.0,36.0,36.0,36.0,36.0
60.0,60.0,60.0,60.0,60.0,60.0,60.0,60.0,60.0,60.0,60.0,60.0,60.0
60.0,60.0,60.0,60.0,60.0,60.0,60.0,60.0,60.0,60.0,60.0,60.0,60.0
48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0
72.0,72.0,72.0,72.0,72.0,72.0,72.0,72.0,72.0,72.0,72.0,72.0,72.0
48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0


==> ResultsV5/CopulaDependent_Gaussian_rho1_005_RU.csv <==
x1,x2,x3,x4,x5,x6,x7,x8,x9,x10,x11,x12,x13
32.706976452804234,32.706976452804255,32.70697645280423,32.70697645280423,32.70697645280421,32.706976452804234,32.70697645280416,32.70697645280424,32.706976452804504,32.70697645280425,32.706976452804206,32.70697645280424,32.706976452804234
32.70697645280423,32.706976452804234,32.70697645280443,32.706976452804334,32.706976452804234,32.70697645280426,32.706976452804234,32.70697645280423,32.70697645280426,32.70697645280424,32.706976452804234,32.70697645280424,32.70697645280424
21.73972939065405,21.739729390654084,21.73972939065409,21.739729390654265,21.73972939065392,21.73972939065401,21.739729390653416,21.739729390654137,21.73972939065397,21.739729390653995,21.739729390653995,21.73972939065402,21.739729390654063
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
17.562072451668932,16.349515526071716,16.349515526071766,16.349515526071766,16.3495155260717,16.349515526071855,16.349515526071826,16.349515526071716,16.349515526071723,16.349515526071706,16.349515526071713,16.349515526071713,16.349515526071713
17.56207245166892,16.349515526071727,16.34951552607171,16.34951552607171,16.349515526071716,16.34951552607171,16.349515526071713,16.34951552607171,16.349515526071706,16.349515526071727,16.34951552607171,16.349515526071713,16.349515526071713
27.617280615921157,27.249192543452818,27.24919254345279,27.249192543452807,27.249192543452956,27.249192543452846,27.249192543452708,27.24919254345285,27.24919254345284,27.249192543452814,27.24919254345286,27.24919254345285,27.249192543452825
27.585775587698272,27.249192543452846,27.249192543452846,27.249192543452853,27.249192543453,27.249192543453077,27.2491925434526,27.249192543452853,27.249192543452846,27.249192543452736,27.24919254345284,27.249192543452853,27.24919254345285
22.009822022951088,21.799354034762295,21.79935403476214,21.79935403476238,21.799354034762278,21.799354034762302,21.799354034762285,21.79935403476227,21.799354034762317,21.799354034762285,21.799354034762278,21.79935403476228,21.79935403476228
37.262688728641365,46.8323686873537,46.8323686873537,46.83236868735432,46.83236868735393,46.83236868735391,46.83236868735389,46.832368687353735,46.8323686873538,46.832368687353735,46.832368687353664,46.83236868735372,46.83236868735371
24.574414609334262,21.79935403476228,21.799354034762274,21.799354034762334,21.799354034762274,21.79935403476234,21.799354034762334,21.799354034762434,21.799354034762334,21.79935403476227,21.799354034762274,21.79935403476228,21.79935403476228


==> ResultsV5/CopulaDependent_Gaussian_rho1_005_TIME.csv <==
x1,x2,x3,x4,x5,x6,x7,x8,x9,x10,x11,x12,x13
306.3729999065399,52.54299998283386,45.4210000038147,43.65400004386902,46.57299995422363,46.200000047683716,41.49799990653992,38.08200001716614,38.14299988746643,42.00200009346008,36.164000034332275,31.63100004196167,28.69000005722046


==> ResultsV5/CopulaDependent_Gaussian_rho1_005_p.csv <==
x1,x2,x3,x4,x5,x6,x7,x8,x9,x10,x11,x12,x13
73.69302354719576,73.69302354719575,73.69302354719578,73.69302354719578,73.69302354719579,73.69302354719576,73.69302354719585,73.69302354719576,73.69302354719551,73.69302354719576,73.69302354719579,73.69302354719576,73.69302354719576
73.69302354719578,73.69302354719576,73.69302354719557,73.69302354719568,73.69302354719576,73.69302354719574,73.69302354719576,73.69302354719578,73.69302354719574,73.69302354719576,73.69302354719576,73.69302354719576,73.69302354719576
223.26027060934595,223.26027060934592,223.26027060934592,223.26027060934572,223.2602706093461,223.26027060934598,223.26027060934658,223.26027060934587,223.26027060934604,223.260270609346,223.260270609346,223.26027060934598,223.26027060934592
274.9742418540632,278.42860828210655,278.4286082821069,278.4286082821079,278.42860828210667,278.42860828210735,278.42860828210576,278.428608282107,278.428608282107,278.42860828210655,278.42860828210655,278.42860828210667,278.42860828210667
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
90.93792754833106,92.15048447392829,92.15048447392823,92.15048447392823,92.1504844739283,92.15048447392815,92.15048447392817,92.15048447392829,92.15048447392827,92.15048447392829,92.15048447392829,92.15048447392829,92.15048447392829
90.93792754833107,92.15048447392827,92.15048447392829,92.15048447392829,92.15048447392829,92.15048447392829,92.15048447392829,92.15048447392829,92.15048447392829,92.15048447392827,92.15048447392829,92.15048447392829,92.15048447392829
252.38271938407885,252.7508074565472,252.75080745654722,252.7508074565472,252.75080745654705,252.75080745654716,252.7508074565473,252.75080745654714,252.75080745654716,252.7508074565472,252.75080745654714,252.75080745654714,252.75080745654716
252.41422441230173,252.75080745654716,252.75080745654716,252.75080745654714,252.750807456547,252.7508074565469,252.7508074565474,252.75080745654714,252.75080745654716,252.75080745654725,252.75080745654716,252.75080745654714,252.75080745654714
187.99017797704892,188.2006459652377,188.20064596523787,188.2006459652376,188.20064596523773,188.2006459652377,188.20064596523773,188.20064596523773,188.2006459652377,188.20064596523773,188.20064596523773,188.20064596523773,188.20064596523773
179.73731127135864,170.1676313126463,170.1676313126463,170.16763131264568,170.16763131264608,170.16763131264608,170.1676313126461,170.16763131264628,170.1676313126462,170.16763131264628,170.16763131264634,170.16763131264628,170.16763131264628
220.42558539066573,223.20064596523773,223.20064596523773,223.20064596523767,223.20064596523773,223.20064596523767,223.20064596523767,223.20064596523756,223.20064596523767,223.20064596523773,223.20064596523773,223.20064596523773,223.20064596523773


==> ResultsV5/CopulaDependent_Gaussian_rho1_005_std.dat <==
0.003981071705534973 1628.9327158005374
0.00630957344480193 1567.2871019472186
0.01 1567.2871019472186
0.015848931924611134 1567.287101947203
0.025118864315095794 1567.2871019472143
0.039810717055349734 1567.2871019472084
0.06309573444801933 1567.287101947229
0.1 1567.2871019472145
0.15848931924611132 1567.2871019472136
0.251188643150958 1567.2871019472213
0.3981071705534972 1567.2871019472207
0.6309573444801932 1567.2871019472188
1.0 1567.2871019472195


==> ResultsV5/CopulaDependent_Gaussian_rho1_005_stdm.dat <==
0.003981071705534973 28496.552389370958
0.00630957344480193 28577.852729651182
0.01 28577.85272965119
0.015848931924611134 28577.852729651222
0.025118864315095794 28577.852729651186
0.039810717055349734 28577.852729651197
0.06309573444801933 28577.852729651157
0.1 28577.85272965119
0.15848931924611132 28577.852729651193
0.251188643150958 28577.852729651182
0.3981071705534972 28577.852729651182
0.6309573444801932 28577.852729651182
1.0 28577.852729651182


==> ResultsV5/CopulaDependent_Gaussian_rho1_005_stdp.dat <==
0.003981071705534973 29582.507533237982
0.00630957344480193 29622.710797615997
0.01 29622.710797616004
0.015848931924611134 29622.710797616022
0.025118864315095794 29622.710797615993
0.039810717055349734 29622.710797616004
0.06309573444801933 29622.71079761598
0.1 29622.710797615997
0.15848931924611132 29622.710797616
0.251188643150958 29622.710797615997
0.3981071705534972 29622.710797615997
0.6309573444801932 29622.710797615997
1.0 29622.710797615997


==> ResultsV5/CopulaDependent_Gaussian_rho1_008_Exp.dat <==
0.0001 32230.768507722867
0.00015848931924611142 31838.17295164746
0.00025118864315095795 31229.187802919176
0.0003981071705534973 30352.264874052315
0.000630957344480193 29613.59983334198
0.001 29139.21730446204
0.001584893192461114 28797.892512108698
0.0025118864315095794 28706.433169444128
0.003981071705534973 29040.237076029392
0.00630957344480193 29100.28176363359
0.01 29100.281763633597
0.015848931924611134 29100.2817636336
0.025118864315095794 29100.281763633593
0.039810717055349734 29100.28176363358
0.06309573444801933 29100.281763633604
0.1 29100.281763633582
0.15848931924611132 29100.28176363359
0.251188643150958 29100.28176363359
0.3981071705534972 29100.28176363359
0.6309573444801932 29100.28176363359
1.0 29100.28176363359


==> ResultsV5/CopulaDependent_Gaussian_rho1_008_RD.csv <==
x1,x2,x3,x4,x5,x6,x7,x8,x9,x10,x11,x12,x13,x14,x15,x16,x17,x18,x19,x20,x21
48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0
48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0
31.904722598163783,31.904722598163847,31.904722598163684,31.904722598163794,31.904722598163886,31.904722598163847,31.904722598163705,31.90472259816376,31.904722598163847,31.90472259816387,31.904722598163755,31.904722598163776,31.904722598163794,31.90472259816376,31.904722598163605,31.904722598163783,31.904722598163737,31.90472259816372,31.90472259816364,31.90472259816375,31.90472259816375
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2.3699551497511966e-13,0.0,0.0,0.0,0.0,0.0,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
36.0,36.0,36.0,36.0,36.0,36.0,36.0,36.0,36.0,36.0,36.0,36.0,36.0,36.0,36.0,36.0,36.0,36.0,36.0,36.0,36.0
36.0,36.0,36.0,36.0,36.0,36.0,36.0,36.0,36.0,36.0,36.0,36.0,36.0,36.0,36.0,36.0,36.0,36.0,36.0,36.0,36.0
60.0,60.0,60.0,60.0,60.0,60.0,60.0,60.0,60.0,60.0,60.0,60.0,60.0,60.0,60.0,60.0,60.0,60.0,60.0,60.0,60.0
60.0,60.0,60.0,60.0,60.0,60.0,60.0,60.0,60.0,60.0,60.0,60.0,60.0,60.0,60.0,60.0,60.0,60.0,60.0,60.0,60.0
48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0
72.0,72.0,72.0,72.0,72.0,72.0,72.0,72.0,72.0,72.0,72.0,72.0,72.0,72.0,72.0,72.0,72.0,72.0,72.0,72.0,72.0
48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0


==> ResultsV5/CopulaDependent_Gaussian_rho1_008_RU.csv <==
x1,x2,x3,x4,x5,x6,x7,x8,x9,x10,x11,x12,x13,x14,x15,x16,x17,x18,x19,x20,x21
15.185974145813018,15.403222781723109,16.039767221829578,15.4972184656733,17.465469331739165,19.341846560488158,21.103238438325743,24.32012257218646,32.70697645280423,32.70697645280428,32.70697645280424,32.706976452804234,32.70697645280444,32.706976452804234,32.70697645280446,32.706976452804184,32.70697645280457,32.70697645280424,32.706976452804234,32.70697645280424,32.70697645280424
15.185974145813018,15.528786451840176,15.893356700002755,15.497218465673285,17.465469331738998,19.341846560488055,21.103238438325743,24.31051004339575,32.706976452804234,32.70697645280422,32.70697645280423,32.706976452804234,32.70697645280448,32.706976452804234,32.706976452804234,32.706976452804355,32.70697645280428,32.70697645280423,32.70697645280423,32.70697645280424,32.70697645280424
6.726746612350629,7.674040346028386,8.495301495859792,9.692629475791938,11.46922576538438,13.085924678276228,14.230877863846667,17.18063601357369,21.739729390654084,21.7397293906541,21.73972939065417,21.739729390654123,21.739729390654034,21.739729390654027,21.73972939065392,21.739729390654045,21.739729390654016,21.739729390654055,21.739729390653938,21.73972939065402,21.73972939065402
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
11.29985311985078,11.646589838880091,12.138255026588922,12.935024126827116,13.453278765595014,14.511738194790619,15.593576779170284,17.009043650850543,17.56207245166896,16.349515526071713,16.349515526071766,16.349515526071727,16.3495155260717,16.349515526071592,16.349515526071606,16.349515526071713,16.34951552607165,16.34951552607171,16.349515526071716,16.349515526071713,16.349515526071713
11.098624495771205,11.646589838880116,12.138255026588968,12.935024126827102,13.383574474870283,14.511738194790615,15.61896629830751,17.009043650850508,17.562072451668957,16.34951552607173,16.34951552607171,16.349515526071713,16.349515526071713,16.349515526071688,16.3495155260717,16.349515526071777,16.349515526071713,16.349515526071748,16.349515526071706,16.349515526071713,16.349515526071713
21.853542078293167,19.705272245624087,20.422160129694532,23.28611609482903,24.368303297763063,24.30935186747406,25.867004157200515,27.81579814604281,27.60199509691902,27.24919254345288,27.249192543452864,27.249192543452864,27.249192543452807,27.249192543452622,27.24919254345277,27.249192543452864,27.24919254345285,27.24919254345281,27.249192543452835,27.24919254345285,27.24919254345285
21.853542078293128,19.705272245624087,20.422160129694397,23.433289941261926,24.368303297763056,24.459947330635764,25.842567161898558,27.815798146042773,27.514594230296915,27.249192543452814,27.24919254345279,27.24919254345277,27.249192543452782,27.249192543452843,27.249192543453074,27.24919254345279,27.249192543452725,27.24919254345276,27.24919254345285,27.24919254345285,27.24919254345285
15.253166789730855,15.678838449142773,16.33515910119118,17.246698835769394,18.56418416370559,19.37114004764695,20.702883782377107,22.25263851683422,22.009822022951077,21.79935403476225,21.79935403476227,21.79935403476228,21.799354034762327,21.799354034762295,21.799354034762196,21.799354034762214,21.79935403476212,21.799354034762274,21.799354034762253,21.79935403476228,21.79935403476228
23.098468264569306,23.454368166954726,24.42428546999139,25.870048253654147,27.846276245558318,29.023476389581237,31.276252964972524,34.74188903987097,37.26268872864152,46.832368687353686,46.8323686873537,46.832368687353934,46.832368687353686,46.83236868735372,46.832368687354,46.832368687353444,46.83236868735375,46.83236868735392,46.832368687353814,46.832368687353714,46.83236868735372
10.44216735340509,15.528786451840162,16.18434003545201,17.24669883576948,17.52828242898742,19.337537716107228,20.8508353099817,22.965813210842136,24.674859799302943,21.799354034762306,21.79935403476222,21.799354034762363,21.799354034762274,21.799354034761922,21.79935403476207,21.79935403476226,21.79935403476229,21.79935403476228,21.799354034762278,21.799354034762285,21.79935403476228


==> ResultsV5/CopulaDependent_Gaussian_rho1_008_TIME.csv <==
x1,x2,x3,x4,x5,x6,x7,x8,x9,x10,x11,x12,x13,x14,x15,x16,x17,x18,x19,x20,x21
81.6010000705719,57.69799995422363,53.20300006866455,53.25500011444092,57.355000019073486,58.09699988365173,58.09999990463257,55.901999950408936,67.21500015258789,52.187000036239624,56.66499996185303,53.007999897003174,71.10800004005432,54.329999923706055,48.30900001525879,43.687000036239624,43.29200005531311,36.901000022888184,39.575000047683716,25.805000066757202,27.710000038146973


==> ResultsV5/CopulaDependent_Gaussian_rho1_008_p.csv <==
x1,x2,x3,x4,x5,x6,x7,x8,x9,x10,x11,x12,x13,x14,x15,x16,x17,x18,x19,x20,x21
91.21402585418699,90.99677721827689,90.36023277817043,90.9027815343267,88.93453066826083,87.05815343951184,85.29676156167426,82.07987742781354,73.69302354719578,73.69302354719574,73.69302354719576,73.69302354719576,73.69302354719557,73.69302354719576,73.69302354719554,73.69302354719582,73.69302354719544,73.69302354719576,73.69302354719576,73.69302354719576,73.69302354719576
91.21402585418699,90.87121354815983,90.50664329999725,90.90278153432672,88.934530668261,87.05815343951195,85.29676156167426,82.08948995660425,73.69302354719576,73.69302354719579,73.69302354719578,73.69302354719576,73.69302354719552,73.69302354719576,73.69302354719576,73.69302354719565,73.69302354719574,73.69302354719578,73.69302354719578,73.69302354719576,73.69302354719576
238.27325338764936,237.3259596539716,236.5046985041402,235.30737052420807,233.53077423461562,231.91407532172377,230.76912213615333,227.8193639864263,223.26027060934592,223.2602706093459,223.26027060934584,223.26027060934587,223.26027060934598,223.26027060934598,223.2602706093461,223.26027060934595,223.26027060934598,223.26027060934595,223.26027060934607,223.26027060934598,223.26027060934598
165.64449217380704,169.61819990645466,176.1394734268103,187.28639971199337,199.55880019302234,210.94098063019575,225.83587428432307,249.06772608040686,274.9882201676286,278.4286082821066,278.4286082821069,278.42860828210706,278.428608282107,278.4286082821061,278.4286082821072,278.4286082821062,278.4286082821067,278.4286082821069,278.42860828210667,278.42860828210667,278.42860828210667
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
97.20014688014922,96.85341016111991,96.36174497341108,95.56497587317288,95.04672123440498,93.98826180520938,92.90642322082971,91.49095634914946,90.93792754833103,92.15048447392829,92.15048447392823,92.15048447392827,92.1504844739283,92.1504844739284,92.1504844739284,92.15048447392829,92.15048447392834,92.15048447392829,92.15048447392829,92.15048447392829,92.15048447392829
97.4013755042288,96.85341016111988,96.36174497341104,95.5649758731729,95.11642552512971,93.98826180520939,92.88103370169249,91.49095634914949,90.93792754833105,92.15048447392827,92.15048447392829,92.15048447392829,92.15048447392829,92.15048447392832,92.1504844739283,92.15048447392823,92.15048447392829,92.15048447392826,92.15048447392829,92.15048447392829,92.15048447392829
258.1464579217068,260.2947277543759,259.57783987030547,256.713883905171,255.63169670223692,255.69064813252595,254.1329958427995,252.18420185395718,252.398004903081,252.7508074565471,252.75080745654714,252.75080745654714,252.7508074565472,252.75080745654736,252.75080745654722,252.75080745654714,252.75080745654714,252.7508074565472,252.75080745654716,252.75080745654714,252.75080745654714
258.1464579217069,260.2947277543759,259.5778398703056,256.56671005873807,255.63169670223695,255.54005266936423,254.15743283810144,252.18420185395723,252.48540576970308,252.7508074565472,252.75080745654722,252.75080745654722,252.75080745654722,252.75080745654716,252.75080745654694,252.75080745654722,252.75080745654728,252.75080745654725,252.75080745654714,252.75080745654714,252.75080745654714
194.74683321026913,194.32116155085723,193.66484089880882,192.7533011642306,191.4358158362944,190.62885995235305,189.2971162176229,187.74736148316578,187.99017797704892,188.20064596523775,188.20064596523773,188.20064596523773,188.20064596523767,188.2006459652377,188.2006459652378,188.20064596523778,188.20064596523787,188.20064596523773,188.20064596523775,188.20064596523773,188.20064596523773
193.9015317354307,193.54563183304526,192.5757145300086,191.12995174634585,189.15372375444167,187.97652361041875,185.7237470350275,182.25811096012904,179.73731127135846,170.1676313126463,170.1676313126463,170.16763131264605,170.1676313126463,170.16763131264628,170.167631312646,170.16763131264656,170.16763131264625,170.16763131264608,170.1676313126462,170.16763131264628,170.16763131264628
234.5578326465949,229.47121354815982,228.815659964548,227.75330116423052,227.4717175710126,225.66246228389278,224.1491646900183,222.03418678915787,220.32514020069706,223.2006459652377,223.20064596523778,223.20064596523764,223.20064596523773,223.20064596523807,223.20064596523792,223.20064596523775,223.2006459652377,223.20064596523773,223.20064596523773,223.20064596523773,223.20064596523773


==> ResultsV5/CopulaDependent_Gaussian_rho1_008_std.dat <==
0.0001 19328.489763986563
0.00015848931924611142 18264.28580419143
0.00025118864315095795 16570.083495598246
0.0003981071705534973 13839.145245994558
0.000630957344480193 11091.968103344894
0.001 8832.415215489207
0.001584893192461114 6259.895400818426
0.0025118864315095794 3240.869229597165
0.003981071705534973 1628.6917905255266
0.00630957344480193 1567.2871019472182
0.01 1567.2871019472186
0.015848931924611134 1567.287101947214
0.025118864315095794 1567.2871019472143
0.039810717055349734 1567.2871019472298
0.06309573444801933 1567.2871019472163
0.1 1567.2871019472234
0.15848931924611132 1567.2871019472182
0.251188643150958 1567.2871019472175
0.3981071705534972 1567.2871019472195
0.6309573444801932 1567.2871019472188
1.0 1567.2871019472188


==> ResultsV5/CopulaDependent_Gaussian_rho1_008_stdm.dat <==
0.0001 25787.93858639401
0.00015848931924611142 25750.077683583648
0.00025118864315095795 25705.82663771976
0.0003981071705534973 25739.216458720795
0.000630957344480193 25916.277132227016
0.001 26195.07889929897
0.001584893192461114 26711.26071183589
0.0025118864315095794 27626.14342624507
0.003981071705534973 28497.339812520884
0.00630957344480193 28577.852729651182
0.01 28577.85272965119
0.015848931924611134 28577.852729651197
0.025118864315095794 28577.85272965119
0.039810717055349734 28577.852729651167
0.06309573444801933 28577.8527296512
0.1 28577.852729651175
0.15848931924611132 28577.852729651182
0.251188643150958 28577.852729651182
0.3981071705534972 28577.852729651182
0.6309573444801932 28577.852729651182
1.0 28577.852729651182


==> ResultsV5/CopulaDependent_Gaussian_rho1_008_stdp.dat <==
0.0001 38673.59842905172
0.00015848931924611142 37926.268219711266
0.00025118864315095795 36752.54896811859
0.0003981071705534973 34965.313289383834
0.000630957344480193 33310.92253445694
0.001 32083.35570962511
0.001584893192461114 30884.524312381505
0.0025118864315095794 29786.722912643185
0.003981071705534973 29583.1343395379
0.00630957344480193 29622.710797615997
0.01 29622.710797616004
0.015848931924611134 29622.710797616004
0.025118864315095794 29622.710797615997
0.039810717055349734 29622.71079761599
0.06309573444801933 29622.710797616008
0.1 29622.71079761599
0.15848931924611132 29622.710797615997
0.251188643150958 29622.710797615997
0.3981071705534972 29622.710797615997
0.6309573444801932 29622.710797615997
1.0 29622.710797615997


==> ResultsV5/CopulaDependent_Gaussian_rho1_01_Exp.dat <==
0.0001 32230.76850772289
0.00015848931924611142 31838.172951647473
0.00025118864315095795 31229.187802919176
0.0003981071705534973 30352.264874052304
0.000630957344480193 29613.599833341996
0.001 29139.217304462036
0.001584893192461114 28798.5769637304
0.0025118864315095794 28706.575797777194
0.003981071705534973 29040.2370760294
0.00630957344480193 29100.281763633593
0.01 29100.281763633593
0.015848931924611134 29100.28176363358
0.025118864315095794 29100.28176363358
0.039810717055349734 29100.281763633597
0.06309573444801933 29100.281763633604
0.1 29100.281763633597
0.15848931924611132 29100.28176363359
0.251188643150958 29100.281763633593
0.3981071705534972 29100.281763633593
0.6309573444801932 29100.28176363359
1.0 29100.28176363359


==> ResultsV5/CopulaDependent_Gaussian_rho1_01_RD.csv <==
x1,x2,x3,x4,x5,x6,x7,x8,x9,x10,x11,x12,x13,x14,x15,x16,x17,x18,x19,x20,x21
48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0
48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0
31.90472259816381,31.904722598163918,31.904722598163556,31.90472259816372,31.90472259816378,31.904722598163822,31.904722598163893,31.904722598163694,31.904722598164042,31.904722598163815,31.904722598163836,31.904722598163776,31.904722598163872,31.904722598163733,31.904722598163875,31.904722598163747,31.90472259816373,31.904722598163772,31.904722598163783,31.904722598163776,31.904722598163765
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
36.0,36.0,36.0,36.0,36.0,36.0,36.0,36.0,36.0,36.0,36.0,36.0,36.0,36.0,36.0,36.0,36.0,36.0,36.0,36.0,36.0
36.0,36.0,36.0,36.0,36.0,36.0,36.0,36.0,36.0,36.0,36.0,36.0,36.0,36.0,36.0,36.0,36.0,36.0,36.0,36.0,36.0
60.0,60.0,60.0,60.0,60.0,60.0,60.0,60.0,60.0,60.0,60.0,60.0,60.0,60.0,60.0,60.0,60.0,60.0,60.0,60.0,60.0
60.0,60.0,60.0,60.0,60.0,60.0,60.0,60.0,60.0,60.0,60.0,60.0,60.0,60.0,60.0,60.0,60.0,60.0,60.0,60.0,60.0
48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0
72.0,72.0,72.0,72.0,72.0,72.0,72.0,72.0,72.0,72.0,72.0,72.0,72.0,72.0,72.0,72.0,72.0,72.0,72.0,72.0,72.0
48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0


==> ResultsV5/CopulaDependent_Gaussian_rho1_01_RU.csv <==
x1,x2,x3,x4,x5,x6,x7,x8,x9,x10,x11,x12,x13,x14,x15,x16,x17,x18,x19,x20,x21
15.18597414581295,15.403222781723057,16.061479352405456,15.497218465673171,17.465469331739,19.341846560488094,21.103238438325786,24.406734255404885,32.70697645280413,32.70697645280424,32.70697645280435,32.70697645280423,32.706976452804234,32.706976452804234,32.706976452804234,32.70697645280468,32.70697645280444,32.706976452804234,32.7069764528043,32.706976452804234,32.70697645280424
15.18597414581295,15.528786451840086,15.871644569426758,15.497218465673313,17.46546933173903,19.34184656048812,21.10323843832575,24.406734255404885,32.706976452804234,32.70697645280423,32.706976452804234,32.70697645280434,32.70697645280423,32.706976452804255,32.70697645280385,32.706976452804064,32.70697645280441,32.70697645280424,32.70697645280431,32.70697645280424,32.70697645280424
6.726746612350696,7.674040346028574,8.495301495860009,9.692629475791932,11.46922576538435,13.085924678276257,14.197400759082594,17.180636013573643,21.73972939065422,21.73972939065406,21.73972939065408,21.739729390654038,21.739729390654105,21.73972939065401,21.739729390654105,21.739729390654016,21.739729390654034,21.739729390654016,21.73972939065404,21.739729390654038,21.73972939065403
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-5.107025913275733e-13,0.0,0.0,0.0,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
11.163662715793535,11.64658983888007,12.138255026588952,12.935024126827102,13.39650163214324,14.511738194790615,15.586041834353582,17.009043650850558,17.56207245166893,16.34951552607171,16.349515526071695,16.349515526071514,16.34951552607166,16.349515526071713,16.3495155260722,16.349515526071706,16.349515526071734,16.349515526071738,16.349515526071666,16.349515526071713,16.349515526071713
11.234814899828407,11.64658983888008,12.138255026588837,12.935024126827074,13.440351608322004,14.511738194790619,15.58604183435365,17.009043650850508,17.56207245166885,16.349515526071713,16.34951552607174,16.349515526071713,16.34951552607172,16.349515526071702,16.34951552607178,16.349515526071706,16.349515526071674,16.349515526071713,16.349515526071773,16.349515526071713,16.349515526071713
21.85354207829313,19.705272245623974,20.422160129694504,23.28611609482907,24.368303297763052,24.309351867474092,25.867004157200565,27.81579814604288,27.60199509691904,27.249192543452857,27.249192543452846,27.249192543452505,27.249192543452754,27.24919254345308,27.249192543452818,27.249192543453013,27.249192543452754,27.249192543452875,27.249192543452843,27.24919254345285,27.24919254345285
21.85354207829317,19.70527224562403,20.422160129694525,23.433289941261947,24.368303297763074,24.459947330635764,25.854901133491012,27.81579814604276,27.514594230296947,27.249192543452853,27.249192543452832,27.249192543452843,27.249192543452576,27.24919254345299,27.249192543452846,27.249192543452864,27.249192543452775,27.24919254345285,27.24919254345285,27.24919254345285,27.24919254345285
15.253166789730859,15.678838449142745,16.33515910119118,17.24669883576945,18.564184163705576,19.371140047646932,20.70288378237711,22.252638516834207,22.009822022951077,21.799354034762363,21.799354034762278,21.79935403476228,21.79935403476212,21.79935403476224,21.799354034762526,21.799354034762278,21.799354034762214,21.799354034762285,21.799354034762278,21.79935403476228,21.799354034762285
23.098468264569306,23.454368166954794,24.42428546999139,25.87004825365426,27.84627624555834,29.023476389581248,31.276252964972606,34.59461370932822,37.262688728641564,46.83236868735371,46.83236868735378,46.832368687353714,46.83236868735365,46.83236868735388,46.83236868735362,46.83236868735388,46.832368687353835,46.832368687353735,46.83236868735381,46.832368687353714,46.83236868735371
10.442167353405091,15.528786451840134,16.18434003545181,17.24669883576948,17.52828242898744,19.337537716107256,20.85083530998174,22.965813210842164,24.67485979930302,21.799354034762295,21.799354034762278,21.79935403476226,21.79935403476228,21.799354034762292,21.79935403476228,21.79935403476229,21.799354034762086,21.799354034762274,21.79935403476228,21.79935403476226,21.79935403476228


==> ResultsV5/CopulaDependent_Gaussian_rho1_01_TIME.csv <==
x1,x2,x3,x4,x5,x6,x7,x8,x9,x10,x11,x12,x13,x14,x15,x16,x17,x18,x19,x20,x21
62.63700008392334,55.42700004577637,56.71399998664856,56.24399995803833,72.17900013923645,71.0460000038147,62.01400017738342,63.40499997138977,68.68799996376038,58.382999897003174,73.47699999809265,47.65499997138977,59.54100012779236,57.84599995613098,51.901000022888184,43.00399994850159,38.96900010108948,48.825000047683716,35.91199994087219,33.98699998855591,35.575000047683716


==> ResultsV5/CopulaDependent_Gaussian_rho1_01_p.csv <==
x1,x2,x3,x4,x5,x6,x7,x8,x9,x10,x11,x12,x13,x14,x15,x16,x17,x18,x19,x20,x21
91.21402585418706,90.99677721827695,90.33852064759455,90.90278153432683,88.934530668261,87.05815343951191,85.29676156167422,81.99326574459512,73.69302354719588,73.69302354719576,73.69302354719565,73.69302354719578,73.69302354719576,73.69302354719576,73.69302354719576,73.69302354719532,73.69302354719557,73.69302354719576,73.69302354719571,73.69302354719576,73.69302354719576
91.21402585418706,90.87121354815991,90.52835543057324,90.90278153432669,88.93453066826098,87.05815343951188,85.29676156167426,81.99326574459512,73.69302354719576,73.69302354719578,73.69302354719576,73.69302354719566,73.69302354719578,73.69302354719575,73.69302354719616,73.69302354719593,73.6930235471956,73.69302354719576,73.6930235471957,73.69302354719576,73.69302354719576
238.2732533876493,237.32595965397144,236.50469850413998,235.30737052420807,233.53077423461565,231.91407532172374,230.8025992409174,227.81936398642637,223.26027060934578,223.26027060934595,223.26027060934592,223.26027060934595,223.2602706093459,223.26027060934598,223.2602706093459,223.26027060934598,223.26027060934598,223.26027060934598,223.26027060934595,223.26027060934595,223.26027060934598
165.6444921738075,169.61819990645432,176.1394734268101,187.2863997119936,199.55880019302214,210.94098063019578,225.77427174238125,249.10328664509132,274.98822016762904,278.4286082821068,278.4286082821069,278.4286082821059,278.428608282106,278.4286082821072,278.42860828210723,278.4286082821073,278.4286082821071,278.4286082821069,278.4286082821069,278.4286082821066,278.42860828210667
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
97.33633728420646,96.85341016111992,96.36174497341105,95.5649758731729,95.10349836785676,93.98826180520939,92.91395816564642,91.49095634914944,90.93792754833107,92.15048447392829,92.1504844739283,92.15048447392849,92.15048447392834,92.15048447392829,92.1504844739278,92.15048447392829,92.15048447392826,92.15048447392826,92.15048447392833,92.15048447392829,92.15048447392829
97.26518510017159,96.85341016111992,96.36174497341116,95.56497587317293,95.059648391678,93.98826180520938,92.91395816564635,91.49095634914949,90.93792754833115,92.15048447392829,92.15048447392826,92.15048447392829,92.15048447392829,92.1504844739283,92.15048447392822,92.15048447392829,92.15048447392833,92.15048447392829,92.15048447392823,92.15048447392829,92.15048447392829
258.1464579217069,260.294727754376,259.5778398703055,256.7138839051709,255.63169670223695,255.6906481325259,254.13299584279943,252.18420185395712,252.39800490308096,252.75080745654714,252.75080745654716,252.7508074565475,252.75080745654725,252.7508074565469,252.7508074565472,252.750807456547,252.75080745654725,252.75080745654714,252.75080745654716,252.75080745654714,252.75080745654714
258.1464579217068,260.29472775437597,259.57783987030547,256.56671005873807,255.63169670223692,255.54005266936423,254.145098866509,252.18420185395723,252.48540576970305,252.75080745654714,252.75080745654716,252.75080745654716,252.75080745654742,252.75080745654702,252.75080745654716,252.75080745654714,252.75080745654722,252.75080745654714,252.75080745654714,252.75080745654714,252.75080745654714
194.74683321026913,194.32116155085725,193.66484089880882,192.75330116423055,191.4358158362944,190.62885995235308,189.2971162176229,187.7473614831658,187.99017797704892,188.20064596523764,188.20064596523773,188.20064596523773,188.20064596523787,188.20064596523775,188.20064596523747,188.20064596523773,188.20064596523778,188.20064596523773,188.20064596523773,188.20064596523773,188.20064596523773
193.9015317354307,193.5456318330452,192.5757145300086,191.12995174634574,189.15372375444167,187.97652361041875,185.7237470350274,182.40538629067177,179.73731127135844,170.16763131264628,170.16763131264622,170.16763131264628,170.16763131264634,170.1676313126461,170.1676313126464,170.1676313126461,170.16763131264617,170.16763131264628,170.1676313126462,170.16763131264628,170.16763131264628
234.5578326465949,229.47121354815988,228.8156599645482,227.75330116423052,227.47171757101256,225.66246228389275,224.14916469001827,222.03418678915784,220.32514020069698,223.2006459652377,223.20064596523773,223.20064596523775,223.20064596523773,223.2006459652377,223.20064596523773,223.2006459652377,223.20064596523792,223.20064596523773,223.20064596523773,223.20064596523775,223.20064596523773


==> ResultsV5/CopulaDependent_Gaussian_rho1_01_std.dat <==
0.0001 19328.48976398659
0.00015848931924611142 18264.285804191488
0.00025118864315095795 16570.08349559827
0.0003981071705534973 13839.145245994536
0.000630957344480193 11091.968103344932
0.001 8832.415215489189
0.001584893192461114 6269.501515135048
0.0025118864315095794 3237.3409822141275
0.003981071705534973 1628.6917905255248
0.00630957344480193 1567.2871019472166
0.01 1567.2871019472161
0.015848931924611134 1567.2871019472263
0.025118864315095794 1567.2871019472282
0.039810717055349734 1567.2871019472113
0.06309573444801933 1567.2871019472134
0.1 1567.2871019472097
0.15848931924611132 1567.2871019472188
0.251188643150958 1567.287101947218
0.3981071705534972 1567.2871019472161
0.6309573444801932 1567.2871019472198
1.0 1567.2871019472193


==> ResultsV5/CopulaDependent_Gaussian_rho1_01_stdm.dat <==
0.0001 25787.938586394026
0.00015848931924611142 25750.077683583644
0.00025118864315095795 25705.826637719754
0.0003981071705534973 25739.21645872079
0.000630957344480193 25916.27713222702
0.001 26195.078899298973
0.001584893192461114 26708.74312535205
0.0025118864315095794 27627.46213703915
0.003981071705534973 28497.33981252089
0.00630957344480193 28577.85272965119
0.01 28577.85272965119
0.015848931924611134 28577.85272965117
0.025118864315095794 28577.852729651167
0.039810717055349734 28577.852729651193
0.06309573444801933 28577.8527296512
0.1 28577.852729651193
0.15848931924611132 28577.852729651182
0.251188643150958 28577.852729651186
0.3981071705534972 28577.85272965119
0.6309573444801932 28577.852729651182
1.0 28577.852729651182


==> ResultsV5/CopulaDependent_Gaussian_rho1_01_stdp.dat <==
0.0001 38673.59842905175
0.00015848931924611142 37926.2682197113
0.00025118864315095795 36752.5489681186
0.0003981071705534973 34965.31328938382
0.000630957344480193 33310.92253445697
0.001 32083.3557096251
0.001584893192461114 30888.41080210875
0.0025118864315095794 29785.689458515237
0.003981071705534973 29583.134339537908
0.00630957344480193 29622.710797615997
0.01 29622.710797615997
0.015848931924611134 29622.710797615986
0.025118864315095794 29622.71079761599
0.039810717055349734 29622.710797616
0.06309573444801933 29622.710797616008
0.1 29622.710797616
0.15848931924611132 29622.710797615997
0.251188643150958 29622.710797616
0.3981071705534972 29622.710797615997
0.6309573444801932 29622.710797615997
1.0 29622.710797615997


==> ResultsV5/CopulaDependent_Gaussian_rho2_001_Exp.dat <==
0.01 26976.888853146713
0.015848931924611134 27768.467433823906
0.025118864315095794 28715.195529899185
0.039810717055349734 29100.28176363359
0.06309573444801933 29100.28176363359
0.1 29100.281763633593
0.15848931924611132 29100.281763633593
0.251188643150958 29100.281763633593
0.3981071705534972 29100.28176363359
0.6309573444801932 29100.28176363359
1.0 29100.281763633597


==> ResultsV5/CopulaDependent_Gaussian_rho2_001_RD.csv <==
x1,x2,x3,x4,x5,x6,x7,x8,x9,x10,x11
0.0,0.0,27.15723476155201,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0
0.0,0.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0
0.0,0.0,0.0,31.904722598163723,31.90472259816381,31.904722598163836,31.904722598163772,31.90472259816377,31.904722598163865,31.9047225981637,31.904722598163836
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.0,36.0,36.0,36.0,36.0,36.0,36.0,36.0,36.0,36.0,36.0
0.0,36.0,36.0,36.0,36.0,36.0,36.0,36.0,36.0,36.0,36.0
60.0,60.0,60.0,60.0,60.0,60.0,60.0,60.0,60.0,60.0,60.0
60.0,60.0,60.0,60.0,60.0,60.0,60.0,60.0,60.0,60.0,60.0
48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0
49.772193741596624,72.0,72.0,72.0,72.0,72.0,72.0,72.0,72.0,72.0,72.0
0.0,22.750832233818805,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0


==> ResultsV5/CopulaDependent_Gaussian_rho2_001_RU.csv <==
x1,x2,x3,x4,x5,x6,x7,x8,x9,x10,x11
0.0,0.0,18.504813288944963,32.70697645280426,32.706976452804234,32.70697645280435,32.706976452804305,32.70697645280432,32.7069764528044,32.706976452804234,32.706976452804355
0.0,0.0,32.70697645280425,32.70697645280424,32.70697645280427,32.706976452804234,32.70697645280461,32.706976452804284,32.706976452804234,32.70697645280446,32.70697645280425
0.0,0.0,0.0,21.739729390653988,21.739729390654094,21.73972939065408,21.739729390654063,21.73972939065403,21.739729390654098,21.739729390653945,21.73972939065408
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.0,26.10900464514085,19.86867340479131,16.349515526071713,16.349515526071713,16.349515526071695,16.349515526071706,16.349515526071734,16.34951552607171,16.349515526071702,16.34951552607174
0.0,26.03928921701195,19.86867340479131,16.34951552607172,16.349515526071706,16.34951552607174,16.34951552607171,16.3495155260717,16.34951552607164,16.34951552607172,16.349515526071684
58.559713334285746,45.62127969170191,33.11445567465218,27.249192543452875,27.24919254345285,27.249192543452846,27.249192543452804,27.24919254345294,27.249192543452775,27.24919254345285,27.24919254345286
58.55971333428563,45.62127969170197,33.11445567465214,27.249192543452825,27.24919254345282,27.249192543452832,27.24919254345271,27.249192543452864,27.249192543452857,27.24919254345276,27.24919254345281
45.952737850174124,36.497023753361496,26.491564539721757,21.79935403476228,21.79935403476224,21.799354034762278,21.79935403476227,21.79935403476228,21.79935403476223,21.799354034762242,21.79935403476228
48.57742329210707,54.7455356300423,49.06046467920635,46.83236868735378,46.832368687353686,46.83236868735378,46.832368687353785,46.83236868735371,46.83236868735368,46.832368687353714,46.832368687353664
0.0,17.184468860159594,32.052098072625654,21.79935403476228,21.799354034762146,21.799354034762278,21.79935403476229,21.79935403476225,21.799354034762274,21.79935403476234,21.79935403476219


==> ResultsV5/CopulaDependent_Gaussian_rho2_001_TIME.csv <==
x1,x2,x3,x4,x5,x6,x7,x8,x9,x10,x11
552.4409999847412,346.4839999675751,68.5019998550415,59.246999979019165,69.3050000667572,68.40899991989136,57.62599992752075,60.98699998855591,55.449000120162964,53.45299983024597,58.62899994850159


==> ResultsV5/CopulaDependent_Gaussian_rho2_001_p.csv <==
x1,x2,x3,x4,x5,x6,x7,x8,x9,x10,x11
106.4,106.4,87.89518671105505,73.69302354719574,73.69302354719576,73.69302354719565,73.69302354719571,73.69302354719568,73.69302354719561,73.69302354719576,73.69302354719565
106.4,106.4,73.69302354719576,73.69302354719576,73.69302354719574,73.69302354719576,73.6930235471954,73.69302354719572,73.69302354719576,73.69302354719554,73.69302354719576
245.0,245.0,245.0,223.260270609346,223.2602706093459,223.26027060934592,223.26027060934592,223.26027060934598,223.2602706093459,223.26027060934607,223.26027060934592
225.29602090076918,265.46431457903657,278.4286082821068,278.42860828210667,278.42860828210644,278.4286082821069,278.42860828210684,278.42860828210684,278.42860828210655,278.4286082821068,278.4286082821067
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
108.5,82.39099535485914,88.63132659520869,92.15048447392829,92.15048447392829,92.1504844739283,92.15048447392829,92.15048447392826,92.15048447392829,92.1504844739283,92.15048447392826
108.5,82.46071078298804,88.63132659520869,92.15048447392829,92.15048447392829,92.15048447392826,92.15048447392829,92.1504844739283,92.15048447392836,92.15048447392829,92.15048447392832
221.44028666571427,234.37872030829809,246.88554432534784,252.75080745654714,252.75080745654714,252.75080745654716,252.7508074565472,252.75080745654705,252.75080745654722,252.75080745654714,252.75080745654714
221.44028666571438,234.37872030829803,246.88554432534787,252.75080745654716,252.7508074565472,252.75080745654716,252.75080745654728,252.75080745654714,252.75080745654714,252.75080745654725,252.7508074565472
164.04726214982588,173.5029762466385,183.50843546027824,188.20064596523773,188.20064596523775,188.20064596523773,188.20064596523773,188.20064596523773,188.20064596523775,188.20064596523775,188.20064596523773
168.42257670789292,162.2544643699577,167.93953532079365,170.16763131264622,170.1676313126463,170.16763131264622,170.16763131264622,170.16763131264628,170.16763131264634,170.16763131264628,170.16763131264634
245.0,227.8155311398404,212.94790192737435,223.20064596523773,223.20064596523787,223.20064596523773,223.2006459652377,223.20064596523775,223.20064596523773,223.20064596523767,223.2006459652378


==> ResultsV5/CopulaDependent_Gaussian_rho2_001_std.dat <==
0.01 6015.458015409186
0.015848931924611134 1634.2358099176117
0.025118864315095794 1432.0774523501289
0.039810717055349734 1567.2871019472177
0.06309573444801933 1567.2871019472213
0.1 1567.2871019472161
0.15848931924611132 1567.287101947214
0.251188643150958 1567.287101947216
0.3981071705534972 1567.287101947219
0.6309573444801932 1567.287101947218
1.0 1567.287101947219


==> ResultsV5/CopulaDependent_Gaussian_rho2_001_stdm.dat <==
0.01 24971.73618134365
0.015848931924611134 27223.72216385137
0.025118864315095794 28237.836379115808
0.039810717055349734 28577.852729651182
0.06309573444801933 28577.852729651182
0.1 28577.85272965119
0.15848931924611132 28577.85272965119
0.251188643150958 28577.85272965119
0.3981071705534972 28577.852729651182
0.6309573444801932 28577.852729651182
1.0 28577.85272965119


==> ResultsV5/CopulaDependent_Gaussian_rho2_001_stdp.dat <==
0.01 28982.041524949775
0.015848931924611134 28313.212703796442
0.025118864315095794 29192.554680682562
0.039810717055349734 29622.710797615997
0.06309573444801933 29622.710797615997
0.1 29622.710797615997
0.15848931924611132 29622.710797615997
0.251188643150958 29622.710797615997
0.3981071705534972 29622.710797615997
0.6309573444801932 29622.710797615997
1.0 29622.710797616004


==> ResultsV5/CopulaDependent_Gaussian_rho2_002_Exp.dat <==
0.0001 26592.07409852769
0.00015848931924611142 26601.30063486123
0.00025118864315095795 26617.599286680215
0.0003981071705534973 26649.0480900296
0.000630957344480193 26700.762442160667
0.001 26788.87597269809
0.001584893192461114 26911.869295416567
0.0025118864315095794 27131.267879464565
0.003981071705534973 27316.57375586663
0.00630957344480193 27434.94630776354
0.01 27856.917686749908
0.015848931924611134 28342.75544520314
0.025118864315095794 28999.488577759766
0.039810717055349734 29100.28176363359
0.06309573444801933 29100.281763633582
0.1 29100.28176363358
0.15848931924611132 29100.281763633575
0.251188643150958 29100.28176363359
0.3981071705534972 29100.28176363358
0.6309573444801932 29100.281763633557
1.0 29100.281763633575


==> ResultsV5/CopulaDependent_Gaussian_rho2_002_RD.csv <==
x1,x2,x3,x4,x5,x6,x7,x8,x9,x10,x11,x12,x13,x14,x15,x16,x17,x18,x19,x20,x21
18.967411499579185,19.13220597198649,19.378836531239244,19.761723524238604,20.320896357610167,21.229191755349532,22.73080161430682,24.394263500658393,0.0,27.559478825623607,0.0,21.96966546352913,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0
18.967411499579185,19.132205971986465,19.378836531239237,19.761723524238597,20.320896357610163,21.229191755349532,22.73080161430682,24.394263500658386,16.57980417862848,0.0,0.0,0.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,18.66898936837571,31.904722598163815,31.904722598163865,31.904722598162497,31.90472259816387,31.90472259816447,31.90472259816381,31.904722598163858,31.904722598163715
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.2779454300437013e-12,0.0,0.0,0.0,0.0,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,36.0,36.0,36.0,36.0,36.0,36.0,36.0,36.0,36.0,36.0,36.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,36.0,36.0,36.0,36.0,36.0,36.0,36.0,36.0,36.0,36.0,36.0
30.653672433577473,30.984817642668364,31.578598426021014,32.37630244130897,35.521468652879726,36.79281107815662,38.708904833565605,40.80175045362482,52.837746567141416,60.0,60.0,60.0,60.0,60.0,60.0,60.0,60.0,60.0,60.0,60.0,60.0
54.17942693878658,54.20967762403706,54.25702682463686,54.33061204269066,50.54023324084376,48.42918121040971,50.84129340711284,54.71103159546032,60.0,60.0,60.0,60.0,60.0,60.0,60.0,60.0,60.0,60.0,60.0,60.0,60.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,33.22398934736573,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0
6.169837708488111,6.706569929726394,7.473862939743263,8.84516796338591,12.647458595656355,18.764628835695536,23.13372330979963,0.0,38.96346467680296,57.45269625156006,72.0,72.0,72.0,72.0,72.0,72.0,72.0,72.0,72.0,72.0,72.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5.116923020639246,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0


==> ResultsV5/CopulaDependent_Gaussian_rho2_002_RU.csv <==
x1,x2,x3,x4,x5,x6,x7,x8,x9,x10,x11,x12,x13,x14,x15,x16,x17,x18,x19,x20,x21
48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,0.0,35.058764150748466,0.0,14.970027728992365,32.70697645280444,32.70697645280416,32.706976452804376,32.706976452804234,32.70697645280428,32.70697645280427,32.70697645280424,32.706976452804234,32.70697645280424
48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,30.63757062579583,0.0,0.0,0.0,32.70697645280424,32.7069764528042,32.706976452804234,32.706976452804476,32.70697645280449,32.70697645280422,32.70697645280432,32.706976452804,32.70697645280429
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,12.720962409773286,21.739729390654066,21.739729390654098,21.739729390653167,21.7397293906541,21.73972939065451,21.739729390654045,21.739729390654055,21.739729390653878
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,24.530232339603224,24.53023233960303,17.109955584587833,16.349515526071713,16.349515526071592,16.34951552607143,16.349515526071713,16.349515526071706,16.34951552607163,16.34951552607127,16.349515526071503
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,24.53023233960326,24.53023233960338,17.109955584587837,16.3495155260716,16.34951552607131,16.349515526071713,16.349515526071713,16.34951552607166,16.34951552607163,16.349515526071706,16.3495155260716
60.0,60.0,60.0,60.0,60.0,60.0,60.0,60.0,60.0,60.0,56.51255435833342,42.2939963052339,28.5165926409793,27.249192543452857,27.24919254345285,27.249192543453002,27.249192543452843,27.249192543452708,27.249192543452402,27.249192543452846,27.249192543452857
60.0,60.0,60.0,60.0,60.0,60.0,60.0,60.0,60.0,60.0,55.9706693149481,42.29399630523383,28.516592640979635,27.249192543452857,27.249192543452857,27.24919254345311,27.249192543452846,27.249192543452295,27.249192543452686,27.249192543452736,27.24919254345248
0.0,0.0,0.0,0.0,0.0,0.0,0.0,44.82660473314675,42.14460456639408,37.72341104144157,32.70697645280422,33.83519704418704,22.813274112783862,21.79935403476223,21.79935403476228,21.7993540347619,21.799354034762278,21.799354034762015,21.799354034762256,21.799354034762004,21.799354034762004
15.36391708392266,16.541131414009158,18.426211147775007,21.386677422291207,25.247159645165638,30.600481375290997,36.667212029525665,0.0,72.0,72.0,67.044862871338,49.6215166765322,49.060464679206774,46.83236868735372,46.832368687353636,46.83236868735381,46.832368687353544,46.83236868735356,46.83236868735371,46.83236868735288,46.83236868735407
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3.4866475155595764,32.7069764528042,23.520424633682875,21.79935403476228,21.799354034762278,21.799354034762523,21.799354034761937,21.79935403476262,21.799354034762224,21.79935403476228,21.799354034761997


==> ResultsV5/CopulaDependent_Gaussian_rho2_002_TIME.csv <==
x1,x2,x3,x4,x5,x6,x7,x8,x9,x10,x11,x12,x13,x14,x15,x16,x17,x18,x19,x20,x21
230.5719997882843,65.15100002288818,74.78900003433228,70.41600012779236,94.88899993896484,179.17899990081787,90.19400000572205,67.8050000667572,68.11299991607666,60.90300011634827,121.57799983024597,85.67900013923645,56.70299983024597,190.86100006103516,48.194000005722046,57.54899978637695,53.021000146865845,56.01200008392334,48.992000102996826,62.34700012207031,56.38499999046326


==> ResultsV5/CopulaDependent_Gaussian_rho2_002_p.csv <==
x1,x2,x3,x4,x5,x6,x7,x8,x9,x10,x11,x12,x13,x14,x15,x16,x17,x18,x19,x20,x21
58.400000000000006,58.400000000000006,58.400000000000006,58.400000000000006,58.400000000000006,58.400000000000006,58.400000000000006,58.400000000000006,106.4,71.34123584925155,106.4,91.42997227100764,73.69302354719557,73.69302354719585,73.69302354719562,73.69302354719576,73.69302354719574,73.69302354719574,73.69302354719576,73.69302354719576,73.69302354719576
58.400000000000006,58.400000000000006,58.400000000000006,58.400000000000006,58.400000000000006,58.400000000000006,58.400000000000006,58.400000000000006,75.76242937420417,106.4,106.4,106.4,73.69302354719576,73.6930235471958,73.69302354719576,73.69302354719554,73.69302354719551,73.69302354719579,73.69302354719568,73.693023547196,73.69302354719571
245.0,245.0,245.0,245.0,245.0,245.0,245.0,245.0,245.0,245.0,245.0,245.0,232.27903759022672,223.26027060934592,223.2602706093459,223.26027060934683,223.2602706093459,223.2602706093455,223.26027060934595,223.26027060934595,223.26027060934612
245.0103501738393,246.18756450392578,248.07264423769163,251.03311051220783,254.89359273508228,260.2469144652076,266.3136451194423,274.47303782306335,278.4286082821067,278.4286082821068,278.42860828210615,278.4286082821065,278.42860828210723,278.42860828210644,278.4286082821063,278.42860828210615,278.4286082821063,278.4286082821062,278.42860828210587,278.42860828210473,278.42860828210553
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
108.5,108.5,108.5,108.5,108.5,108.5,108.5,108.5,108.5,108.5,83.96976766039677,83.96976766039697,91.39004441541216,92.15048447392829,92.1504844739284,92.15048447392857,92.15048447392829,92.15048447392829,92.15048447392837,92.15048447392873,92.1504844739285
108.5,108.5,108.5,108.5,108.5,108.5,108.5,108.5,108.5,108.5,83.96976766039674,83.96976766039663,91.39004441541216,92.1504844739284,92.15048447392869,92.15048447392829,92.15048447392829,92.15048447392834,92.15048447392837,92.15048447392829,92.1504844739284
220.0,220.0,220.0,220.0,220.0,220.0,220.0,220.0,220.0,220.0,223.48744564166657,237.7060036947661,251.4834073590207,252.75080745654714,252.75080745654714,252.750807456547,252.75080745654716,252.7508074565473,252.7508074565476,252.75080745654716,252.75080745654714
220.0,220.0,220.0,220.0,220.0,220.0,220.0,220.0,220.0,220.0,224.0293306850519,237.70600369476617,251.48340735902036,252.75080745654714,252.75080745654714,252.75080745654688,252.75080745654716,252.7508074565477,252.7508074565473,252.75080745654725,252.75080745654753
210.0,210.0,210.0,210.0,210.0,210.0,210.0,165.17339526685325,167.8553954336059,172.27658895855842,177.2930235471958,176.16480295581295,187.18672588721614,188.20064596523775,188.20064596523773,188.2006459652381,188.20064596523773,188.20064596523798,188.20064596523775,188.20064596523798,188.20064596523798
201.63608291607733,200.45886858599084,198.573788852225,195.6133225777088,191.75284035483435,186.399518624709,180.33278797047433,217.0,145.0,145.0,149.955137128662,167.3784833234678,167.93953532079323,170.16763131264628,170.16763131264636,170.1676313126462,170.16763131264645,170.16763131264645,170.16763131264628,170.16763131264713,170.16763131264594
245.0,245.0,245.0,245.0,245.0,245.0,245.0,245.0,245.0,245.0,241.51335248444042,212.2930235471958,221.47957536631714,223.20064596523773,223.20064596523773,223.20064596523747,223.20064596523807,223.20064596523738,223.20064596523778,223.20064596523773,223.200645965238


==> ResultsV5/CopulaDependent_Gaussian_rho2_002_std.dat <==
0.0001 3342.9033164024136
0.00015848931924611142 3207.789012550224
0.00025118864315095795 2996.97506267726
0.0003981071705534973 2679.1666750082777
0.000630957344480193 2289.8116473224914
0.001 1824.5942212825805
0.001584893192461114 1432.667142958398
0.0025118864315095794 1037.6765606874696
0.003981071705534973 934.7322115535987
0.00630957344480193 1013.4823176311763
0.01 1158.5487640948795
0.015848931924611134 1312.554934760875
0.025118864315095794 1526.612416579107
0.039810717055349734 1567.2871019472225
0.06309573444801933 1567.2871019472252
0.1 1567.2871019472225
0.15848931924611132 1567.287101947222
0.251188643150958 1567.287101947227
0.3981071705534972 1567.2871019472313
0.6309573444801932 1567.2871019472466
1.0 1567.287101947234


==> ResultsV5/CopulaDependent_Gaussian_rho2_002_stdm.dat <==
0.0001 25477.772993060218
0.00015848931924611142 25532.03763067782
0.00025118864315095795 25618.60759912113
0.0003981071705534973 25755.992531693508
0.000630957344480193 25937.49189305317
0.001 26180.67789893723
0.001584893192461114 26434.3135810971
0.0025118864315095794 26785.37569256874
0.003981071705534973 27004.99635201543
0.00630957344480193 27097.11886855315
0.01 27470.73476538495
0.015848931924611134 27905.23713361618
0.025118864315095794 28490.617772233396
0.039810717055349734 28577.852729651182
0.06309573444801933 28577.852729651175
0.1 28577.85272965117
0.15848931924611132 28577.852729651167
0.251188643150958 28577.852729651182
0.3981071705534972 28577.852729651167
0.6309573444801932 28577.852729651142
1.0 28577.852729651164


==> ResultsV5/CopulaDependent_Gaussian_rho2_002_stdp.dat <==
0.0001 27706.37520399516
0.00015848931924611142 27670.563639044638
0.00025118864315095795 27616.5909742393
0.0003981071705534973 27542.10364836569
0.000630957344480193 27464.032991268163
0.001 27397.07404645895
0.001584893192461114 27389.425009736035
0.0025118864315095794 27477.16006636039
0.003981071705534973 27628.15115971783
0.00630957344480193 27772.773746973933
0.01 28243.100608114866
0.015848931924611134 28780.2737567901
0.025118864315095794 29508.359383286137
0.039810717055349734 29622.710797615997
0.06309573444801933 29622.71079761599
0.1 29622.710797615986
0.15848931924611132 29622.710797615982
0.251188643150958 29622.710797615997
0.3981071705534972 29622.71079761599
0.6309573444801932 29622.71079761597
1.0 29622.710797615986


==> ResultsV5/CopulaDependent_Gaussian_rho2_01_Exp.dat <==
0.0001 26827.734825958873
0.00015848931924611142 26836.702152564954
0.00025118864315095795 26852.64069953557
0.0003981071705534973 26875.91670861004
0.000630957344480193 26908.148524647073
0.001 27024.110335790258
0.001584893192461114 27139.97160215272
0.0025118864315095794 27291.622758193942
0.003981071705534973 27458.36230222637
0.00630957344480193 27716.018813571125
0.01 28051.783650625814
0.015848931924611134 28550.573478134746
0.025118864315095794 29100.281763633597
0.039810717055349734 29100.281763633582
0.06309573444801933 29100.28176363359
0.1 29100.281763633597
0.15848931924611132 29097.504556706117
0.251188643150958 29097.504556706128
0.3981071705534972 29097.504556706124
0.6309573444801932 29097.504556706102
1.0 29097.504556706095


==> ResultsV5/CopulaDependent_Gaussian_rho2_01_RD.csv <==
x1,x2,x3,x4,x5,x6,x7,x8,x9,x10,x11,x12,x13,x14,x15,x16,x17,x18,x19,x20,x21
0.0,0.0,0.0,2.536725322376413,0.0,2.8906950343797133,0.0,23.60978308376018,5.810225121104876,0.0,0.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0
0.0,0.0,0.0,0.0,6.579844413789158,0.0,6.391320548898071,0.0,36.53085589548559,0.0,0.0,4.286174908712705,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,31.904722598163712,31.904722598163794,31.904722598163765,31.904722598163747,31.904722598163676,31.904722598163946,31.904722598163787,31.90472259816372,31.90472259816372
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,22.81343212101115,36.0,36.0,36.0,36.0,36.0,36.0,36.0,36.0,36.0,36.0,36.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,36.0,36.0,36.0,36.0,36.0,36.0,36.0,36.0,36.0,36.0,36.0,36.0
60.0,60.0,60.0,60.0,60.0,60.0,60.0,60.0,60.0,60.0,60.0,60.0,60.0,60.0,60.0,60.0,60.0,60.0,60.0,60.0,60.0
60.0,60.0,60.0,60.0,60.0,60.0,60.0,60.0,60.0,60.0,60.0,60.0,60.0,60.0,60.0,60.0,60.0,60.0,60.0,60.0,60.0
48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0
36.92461355070729,38.11650102116011,40.004674230821266,40.53835459563945,41.150347243435014,51.80753525824273,59.48057422995614,54.35757087002279,54.796283843228395,68.70635252318925,72.0,72.0,72.0,72.0,72.0,72.0,72.0,72.0,72.0,72.0,72.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,30.235922677730084,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0


==> ResultsV5/CopulaDependent_Gaussian_rho2_01_RU.csv <==
x1,x2,x3,x4,x5,x6,x7,x8,x9,x10,x11,x12,x13,x14,x15,x16,x17,x18,x19,x20,x21
0.0,0.0,0.0,4.659354126555958,0.0,4.9415878499143915,0.0,35.84279960903104,7.634390133396761,0.0,0.0,32.7069764528043,32.70697645280424,32.706976452804234,32.7069764528043,32.70697645280468,32.70697645280424,32.706976452804554,32.70697645280433,32.706976452804184,32.7069764528042
0.0,0.0,0.0,0.0,11.512631837351012,0.0,10.473593434399723,0.0,48.0,0.0,0.0,2.920579621080495,32.70697645280423,32.70697645280401,32.706976452804284,32.706976452804064,32.70697645280423,32.70697645280441,32.706976452804234,32.706976452804255,32.70697645280438
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,21.739729390654006,21.73972939065404,21.73972939065395,21.739729390654016,19.51163339880143,19.511633398801088,19.51163339880142,19.511633398801546,19.51163339880144
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,15.544966399782494,24.530232339603227,21.93336601224558,16.349515526071713,16.34951552607172,16.349515526071723,16.349515526071706,16.34951552607167,16.349515526071503,16.34951552607171,16.349515526071745,16.349515526071528
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,24.530232339603177,24.530232339603174,23.189027316319372,16.349515526071713,16.349515526071716,16.349515526071677,16.349515526071706,16.3495155260717,16.349515526071713,16.3495155260716,16.349515526071542,16.349515526071553
60.0,60.0,60.0,60.0,60.0,60.0,60.0,60.0,60.0,60.0,50.27333182278628,36.52313737776051,27.24919254345308,27.249192543452857,27.249192543452853,27.249192543453013,27.249192543452846,27.249192543452864,27.249192543452743,27.24919254345258,27.24919254345224
60.0,60.0,60.0,60.0,60.0,60.0,60.0,60.0,44.44080860598893,60.0,50.273331822786076,36.52313737776051,27.24919254345276,27.24919254345266,27.24919254345298,27.249192543452864,27.249192543452857,27.249192543452853,27.249192543452857,27.249192543452615,27.249192543452573
44.16651269728209,43.49386273154828,42.45338425444447,40.59352746227724,37.75156634330807,48.0,48.0,32.706976452804234,32.706976452804255,32.70697645280424,34.244431783206664,29.2185099022083,21.799354034762384,21.799354034762217,21.79935403476228,21.799354034762278,21.799354034761855,21.79935403476207,21.799354034762274,21.79935403476196,21.799354034762082
66.93539024342223,68.81149804189342,71.7580471694413,72.0,72.0,72.0,72.0,72.0,72.0,72.0,60.32799818734336,49.06046467920482,46.83236868735377,46.8323686873539,46.83236868735395,46.83236868735388,49.06046467920635,49.06046467920733,49.06046467920681,49.060464679206355,49.060464679206234
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,20.602616896860987,32.706976452804575,21.79935403476232,21.799354034762267,21.799354034762032,21.79935403476229,21.79935403476228,21.799354034761976,21.799354034762246,21.799354034762278,21.799354034762054


==> ResultsV5/CopulaDependent_Gaussian_rho2_01_TIME.csv <==
x1,x2,x3,x4,x5,x6,x7,x8,x9,x10,x11,x12,x13,x14,x15,x16,x17,x18,x19,x20,x21
74.98300004005432,54.21600008010864,53.312000036239624,56.9300000667572,53.89800000190735,53.04299998283386,51.94199991226196,55.64400005340576,66.93400001525879,54.31599998474121,57.068000078201294,51.0550000667572,42.35300016403198,43.835999965667725,42.73300004005432,46.72599983215332,102.28199982643127,61.867000102996826,62.361000061035156,58.16100001335144,70.16499996185303


==> ResultsV5/CopulaDependent_Gaussian_rho2_01_p.csv <==
x1,x2,x3,x4,x5,x6,x7,x8,x9,x10,x11,x12,x13,x14,x15,x16,x17,x18,x19,x20,x21
106.4,106.4,106.4,101.74064587344405,106.4,101.45841215008562,106.4,70.55720039096897,98.76560986660324,106.4,106.4,73.69302354719571,73.69302354719576,73.69302354719576,73.69302354719571,73.69302354719532,73.69302354719576,73.69302354719545,73.69302354719568,73.69302354719582,73.6930235471958
106.4,106.4,106.4,106.4,94.887368162649,106.4,95.92640656560029,106.4,58.400000000000006,106.4,106.4,103.47942037891951,73.69302354719578,73.69302354719599,73.69302354719572,73.69302354719593,73.69302354719578,73.6930235471956,73.69302354719576,73.69302354719575,73.69302354719562
245.0,245.0,245.0,245.0,245.0,245.0,245.0,245.0,245.0,245.0,245.0,245.0,223.26027060934598,223.26027060934595,223.26027060934604,223.26027060934598,225.48836660119858,225.48836660119892,225.48836660119858,225.48836660119846,225.48836660119855
244.7483360306212,245.9517938633585,247.8578645138026,250.89931467875005,254.91063127057583,258.58802093983115,264.1200265243165,274.1962091517521,278.42860828210667,278.4286082821068,278.42860828210627,278.42860828210553,278.428608282107,278.4286082821063,278.4286082821067,278.4286082821073,278.4286082821062,278.4286082821069,278.4286082821069,278.42860828210576,278.4286082821052
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
108.5,108.5,108.5,108.5,108.5,108.5,108.5,108.5,108.5,92.9550336002175,83.96976766039677,86.56663398775441,92.15048447392829,92.15048447392829,92.15048447392827,92.15048447392829,92.15048447392833,92.1504844739285,92.15048447392829,92.15048447392826,92.15048447392847
108.5,108.5,108.5,108.5,108.5,108.5,108.5,108.5,108.5,83.96976766039683,83.96976766039683,85.31097268368063,92.15048447392829,92.15048447392829,92.15048447392832,92.15048447392829,92.1504844739283,92.15048447392829,92.1504844739284,92.15048447392846,92.15048447392844
220.0,220.0,220.0,220.0,220.0,220.0,220.0,220.0,220.0,220.0,229.72666817721372,243.47686262223948,252.7508074565469,252.75080745654714,252.75080745654714,252.750807456547,252.75080745654716,252.75080745654714,252.75080745654725,252.75080745654742,252.75080745654776
220.0,220.0,220.0,220.0,220.0,220.0,220.0,220.0,235.55919139401107,220.0,229.72666817721392,243.47686262223948,252.75080745654725,252.75080745654734,252.75080745654702,252.75080745654714,252.75080745654714,252.75080745654714,252.75080745654714,252.7508074565474,252.75080745654742
165.8334873027179,166.5061372684517,167.54661574555553,169.40647253772278,172.24843365669193,162.0,162.0,177.29302354719576,177.29302354719573,177.29302354719576,175.75556821679334,180.7814900977917,188.2006459652376,188.20064596523778,188.20064596523773,188.20064596523773,188.20064596523815,188.20064596523792,188.20064596523773,188.20064596523804,188.20064596523792
150.06460975657777,148.1885019581066,145.24195283055872,145.0,145.0,145.0,145.0,145.0,145.0,145.0,156.67200181265665,167.9395353207952,170.16763131264622,170.1676313126461,170.16763131264605,170.1676313126461,167.93953532079365,167.9395353207927,167.9395353207932,167.93953532079365,167.93953532079377
245.0,245.0,245.0,245.0,245.0,245.0,245.0,245.0,245.0,245.0,224.39738310313902,212.29302354719542,223.20064596523767,223.20064596523773,223.20064596523798,223.2006459652377,223.20064596523773,223.20064596523804,223.20064596523775,223.20064596523773,223.20064596523795


==> ResultsV5/CopulaDependent_Gaussian_rho2_01_std.dat <==
0.0001 3319.817508287451
0.00015848931924611142 3181.9212380843487
0.00025118864315095795 2969.0554154098954
0.0003981071705534973 2645.651541318935
0.000630957344480193 2245.212223096311
0.001 1907.6686073101998
0.001584893192461114 1513.4604988858352
0.0025118864315095794 1100.7449561271417
0.003981071705534973 1089.8899558971034
0.00630957344480193 1101.929421170058
0.01 1223.1394506208067
0.015848931924611134 1381.8174979834512
0.025118864315095794 1567.287101947214
0.039810717055349734 1567.2871019472227
0.06309573444801933 1567.2871019472175
0.1 1567.2871019472097
0.15848931924611132 1563.5849009081867
0.251188643150958 1563.5849009081737
0.3981071705534972 1563.584900908175
0.6309573444801932 1563.5849009081933
1.0 1563.5849009082049


==> ResultsV5/CopulaDependent_Gaussian_rho2_01_stdm.dat <==
0.0001 25721.128989863057
0.00015848931924611142 25776.061739870172
0.00025118864315095795 25862.955561065603
0.0003981071705534973 25994.03286150373
0.000630957344480193 26159.744450281636
0.001 26388.22080002019
0.001584893192461114 26635.484769190774
0.0025118864315095794 26924.707772818227
0.003981071705534973 27095.06565026067
0.00630957344480193 27348.70900651444
0.01 27644.07050041888
0.015848931924611134 28089.967645473596
0.025118864315095794 28577.852729651193
0.039810717055349734 28577.852729651175
0.06309573444801933 28577.852729651182
0.1 28577.852729651193
0.15848931924611132 28576.30958973672
0.251188643150958 28576.30958973674
0.3981071705534972 28576.30958973673
0.6309573444801932 28576.309589736706
1.0 28576.309589736695


==> ResultsV5/CopulaDependent_Gaussian_rho2_01_stdp.dat <==
0.0001 27934.34066205469
0.00015848931924611142 27897.342565259736
0.00025118864315095795 27842.325838005534
0.0003981071705534973 27757.80055571635
0.000630957344480193 27656.55259901251
0.001 27659.999871560325
0.001584893192461114 27644.458435114666
0.0025118864315095794 27658.537743569657
0.003981071705534973 27821.658954192073
0.00630957344480193 28083.32862062781
0.01 28459.49680083275
0.015848931924611134 29011.179310795895
0.025118864315095794 29622.710797616
0.039810717055349734 29622.71079761599
0.06309573444801933 29622.710797615997
0.1 29622.710797616
0.15848931924611132 29618.699523675514
0.251188643150958 29618.699523675517
0.3981071705534972 29618.699523675517
0.6309573444801932 29618.6995236755
1.0 29618.699523675496


==> ResultsV5/CopulaDependent_Independent_rho1_005_Exp.dat <==
0.003981071705534973 27703.347364880465
0.00630957344480193 27946.331015982658
0.01 28924.778141376024
0.015848931924611134 29035.46552716937
0.025118864315095794 29035.46552716934
0.039810717055349734 29035.46552716937
0.06309573444801933 29035.465527169334
0.1 29035.46552716936
0.15848931924611132 29035.465527169345
0.251188643150958 29035.465527169392
0.3981071705534972 29035.46552716936
0.6309573444801932 29035.46552716936
1.0 29035.46552716936


==> ResultsV5/CopulaDependent_Independent_rho1_005_RD.csv <==
x1,x2,x3,x4,x5,x6,x7,x8,x9,x10,x11,x12,x13
34.540284232841586,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0
48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0
0.0,22.886116206875503,22.88611620687564,22.886116206875524,22.886116206875613,22.88611620687579,22.886116206875425,22.88611620687555,22.886116206875542,22.886116206875425,22.886116206875595,22.886116206875567,22.886116206875542
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
36.0,36.0,36.0,36.0,36.0,36.0,36.0,36.0,36.0,36.0,36.0,36.0,36.0
36.0,36.0,36.0,36.0,36.0,36.0,36.0,36.0,36.0,36.0,36.0,36.0,36.0
60.0,60.0,60.0,60.0,60.0,60.0,60.0,60.0,60.0,60.0,60.0,60.0,60.0
60.0,60.0,60.0,60.0,60.0,60.0,60.0,60.0,60.0,60.0,60.0,60.0,60.0
48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0
72.0,72.0,72.0,72.0,72.0,72.0,72.0,72.0,72.0,72.0,72.0,72.0,72.0
48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0


==> ResultsV5/CopulaDependent_Independent_rho1_005_RU.csv <==
x1,x2,x3,x4,x5,x6,x7,x8,x9,x10,x11,x12,x13
12.575469364164913,22.329389780152304,31.071984631523414,32.54230197159535,32.542301971595165,32.54230197159544,32.542301971595144,32.54230197159557,32.54230197159542,32.542301971595634,32.542301971595464,32.542301971595414,32.54230197159543
17.475899312547632,22.32195796984763,31.08787722415038,32.54230197159527,32.54230197159543,32.54230197159568,32.54230197159561,32.54230197159526,32.542301971595435,32.5423019715956,32.542301971595364,32.54230197159543,32.54230197159543
0.0,10.713030143625783,15.515977178357737,15.515977178357673,15.515977178357572,15.515977178357863,15.515977178357561,15.515977178357677,15.515977178357575,15.515977178357664,15.515977178357698,15.515977178357685,15.515977178357671
0.0,0.0,0.0,0.0,0.0,0.0,0.0,-2.073254505759121e-13,0.0,0.0,0.0,0.0,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
13.12915222868398,16.060899838366065,17.22209304671602,17.081110855457084,17.081110855457233,17.081110855457105,17.081110855456902,17.08111085545709,17.081110855457087,17.081110855457162,17.08111085545707,17.08111085545709,17.081110855457087
13.129152228683964,16.06089983836607,17.222093046716015,17.081110855457112,17.0811108554571,17.081110855457094,17.081110855456867,17.081110855457258,17.08111085545709,17.08111085545728,17.08111085545702,17.08111085545709,17.08111085545708
21.88276350057153,26.624006301957305,28.511751977537234,28.468518092428557,28.46851809242848,28.46851809242843,28.468518092428482,28.468518092428585,28.468518092428486,28.468518092428486,28.468518092428464,28.468518092428475,28.46851809242847
21.891328279933514,26.624006301957373,28.429994510938236,28.468518092428624,28.468518092428464,28.468518092428297,28.468518092428486,28.4685180924284,28.468518092428486,28.468518092428504,28.468518092428535,28.46851809242849,28.468518092428496
17.505536304911963,21.29920504156591,22.717542809817115,22.774814473942794,22.774814473942808,22.774814473942772,22.774814473942854,22.774814473942655,22.77481447394226,22.774814473942953,22.774814473942897,22.7748144739428,22.77481447394278
26.258304457367856,32.18234987878469,45.99124828385933,48.81345295739338,48.8134529573928,48.81345295739289,48.81345295739276,48.81345295739315,48.81345295739312,48.81345295739334,48.813452957393146,48.81345295739315,48.81345295739316
17.50553630491194,21.443013993100784,24.330771471270506,23.711838590355356,23.711838590355256,23.711838590355246,23.7118385903552,23.711838590355175,23.71183859035538,23.711838590355434,23.711838590355246,23.711838590355253,23.711838590355253


==> ResultsV5/CopulaDependent_Independent_rho1_005_TIME.csv <==
x1,x2,x3,x4,x5,x6,x7,x8,x9,x10,x11,x12,x13
68.75300002098083,54.93299984931946,194.62199997901917,47.269999980926514,39.43400001525879,42.01400017738342,44.13599991798401,40.4779999256134,36.6560001373291,35.23299980163574,35.30299997329712,35.3439998626709,36.504000186920166


==> ResultsV5/CopulaDependent_Independent_rho1_005_p.csv <==
x1,x2,x3,x4,x5,x6,x7,x8,x9,x10,x11,x12,x13
93.82453063583509,84.07061021984771,75.3280153684766,73.85769802840466,73.85769802840484,73.85769802840457,73.85769802840485,73.85769802840443,73.85769802840458,73.85769802840437,73.85769802840454,73.8576980284046,73.85769802840457
88.92410068745238,84.07804203015237,75.31212277584963,73.85769802840474,73.85769802840457,73.85769802840433,73.8576980284044,73.85769802840474,73.85769802840457,73.8576980284044,73.85769802840464,73.85769802840457,73.85769802840457
245.0,234.2869698563742,229.48402282164227,229.48402282164233,229.48402282164244,229.48402282164213,229.48402282164244,229.48402282164233,229.4840228216424,229.48402282164233,229.4840228216423,229.48402282164233,229.48402282164233
174.91714811757996,229.22276522352658,275.6653403166887,280.5639511748138,280.5639511748126,280.5639511748137,280.56395117481236,280.5639511748135,280.5639511748129,280.5639511748145,280.5639511748134,280.5639511748135,280.5639511748135
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
95.37084777131602,92.43910016163393,91.27790695328397,91.41888914454292,91.41888914454276,91.4188891445429,91.4188891445431,91.4188891445429,91.41888914454292,91.41888914454285,91.41888914454293,91.4188891445429,91.41888914454292
95.37084777131604,92.43910016163393,91.27790695328399,91.41888914454289,91.4188891445429,91.4188891445429,91.41888914454313,91.41888914454275,91.4188891445429,91.41888914454272,91.41888914454299,91.4188891445429,91.41888914454292
258.1172364994285,253.3759936980427,251.48824802246276,251.53148190757145,251.53148190757153,251.53148190757156,251.5314819075715,251.53148190757142,251.5314819075715,251.5314819075715,251.53148190757153,251.53148190757153,251.53148190757153
258.10867172006647,253.37599369804263,251.57000548906177,251.5314819075714,251.53148190757153,251.5314819075717,251.5314819075715,251.5314819075716,251.5314819075715,251.5314819075715,251.53148190757148,251.5314819075715,251.5314819075715
192.49446369508803,188.7007949584341,187.2824571901829,187.2251855260572,187.2251855260572,187.22518552605723,187.22518552605715,187.22518552605734,187.22518552605774,187.22518552605703,187.2251855260571,187.2251855260572,187.22518552605723
190.74169554263216,184.8176501212153,171.00875171614067,168.1865470426066,168.1865470426072,168.18654704260712,168.18654704260723,168.18654704260683,168.1865470426069,168.18654704260666,168.18654704260686,168.18654704260683,168.18654704260683
227.49446369508806,223.55698600689922,220.6692285287295,221.28816140964466,221.28816140964474,221.28816140964474,221.2881614096448,221.28816140964483,221.28816140964463,221.28816140964457,221.28816140964474,221.28816140964474,221.28816140964474


==> ResultsV5/CopulaDependent_Independent_rho1_005_std.dat <==
0.003981071705534973 8036.397356502827
0.00630957344480193 1966.5149299130167
0.01 1230.702367542478
0.015848931924611134 1228.256388292427
0.025118864315095794 1228.2563882924278
0.039810717055349734 1228.2563882924285
0.06309573444801933 1228.2563882924283
0.1 1228.2563882924278
0.15848931924611132 1228.2563882924283
0.251188643150958 1228.2563882924262
0.3981071705534972 1228.2563882924273
0.6309573444801932 1228.2563882924273
1.0 1228.2563882924276


==> ResultsV5/CopulaDependent_Independent_rho1_005_stdm.dat <==
0.003981071705534973 25024.54824604619
0.00630957344480193 27290.826039344985
0.01 28514.544018861863
0.015848931924611134 28626.046731071896
0.025118864315095794 28626.046731071867
0.039810717055349734 28626.046731071892
0.06309573444801933 28626.046731071856
0.1 28626.04673107188
0.15848931924611132 28626.046731071867
0.251188643150958 28626.046731071918
0.3981071705534972 28626.046731071885
0.6309573444801932 28626.046731071885
1.0 28626.046731071885


==> ResultsV5/CopulaDependent_Independent_rho1_005_stdp.dat <==
0.003981071705534973 30382.14648371474
0.00630957344480193 28601.83599262033
0.01 29335.012263890185
0.015848931924611134 29444.884323266844
0.025118864315095794 29444.884323266815
0.039810717055349734 29444.884323266848
0.06309573444801933 29444.88432326681
0.1 29444.884323266837
0.15848931924611132 29444.884323266822
0.251188643150958 29444.884323266866
0.3981071705534972 29444.884323266833
0.6309573444801932 29444.884323266833
1.0 29444.884323266833


==> ResultsV5/CopulaDependent_Independent_rho1_008_Exp.dat <==
0.0001 29163.40637536504
0.00015848931924611142 29032.650506336075
0.00025118864315095795 28859.358825498177
0.0003981071705534973 28664.770832457532
0.000630957344480193 28501.846180878816
0.001 28177.255028641892
0.001584893192461114 27730.114643046883
0.0025118864315095794 27714.825966168573
0.003981071705534973 28273.35634489862
0.00630957344480193 28864.487582876445
0.01 29035.465527169374
0.015848931924611134 29035.46552716939
0.025118864315095794 29035.465527169377
0.039810717055349734 29035.465527169377
0.06309573444801933 29035.465527169377
0.1 29035.465527169355
0.15848931924611132 29035.465527169366
0.251188643150958 29035.465527169396
0.3981071705534972 29035.46552716936
0.6309573444801932 29035.46552716936
1.0 29035.46552716937


==> ResultsV5/CopulaDependent_Independent_rho1_008_RD.csv <==
x1,x2,x3,x4,x5,x6,x7,x8,x9,x10,x11,x12,x13,x14,x15,x16,x17,x18,x19,x20,x21
0.0,0.0,48.0,21.65697735164311,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0
29.043992501614348,37.588038042759436,2.7321684653441034,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0
0.0,0.0,0.0,0.0,3.393198124452136,22.88611620687547,22.886116206875602,22.88611620687539,22.88611620687553,22.886116206875524,22.886116206875617,22.88611620687586,22.88611620687506,22.886116206874014,22.886116206875688,22.886116206875542,22.886116206875723,22.886116206875577,22.88611620687557,22.88611620687556,22.886116206875556
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-1.0787113133200849e-13,0.0,0.0,0.0,0.0,0.0
36.0,36.0,36.0,36.0,36.0,36.0,36.0,36.0,36.0,36.0,36.0,36.0,36.0,36.0,36.0,36.0,36.0,36.0,36.0,36.0,36.0
36.0,36.0,36.0,36.0,36.0,36.0,36.0,36.0,36.0,36.0,36.0,36.0,36.0,36.0,36.0,36.0,36.0,36.0,36.0,36.0,36.0
60.0,60.0,60.0,60.0,60.0,60.0,60.0,60.0,60.0,60.0,60.0,60.0,60.0,60.0,60.0,60.0,60.0,60.0,60.0,60.0,60.0
60.0,60.0,60.0,60.0,60.0,60.0,60.0,60.0,60.0,60.0,60.0,60.0,60.0,60.0,60.0,60.0,60.0,60.0,60.0,60.0,60.0
48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0
72.0,72.0,72.0,72.0,72.0,72.0,72.0,72.0,72.0,72.0,72.0,72.0,72.0,72.0,72.0,72.0,72.0,72.0,72.0,72.0,72.0
48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0


==> ResultsV5/CopulaDependent_Independent_rho1_008_RU.csv <==
x1,x2,x3,x4,x5,x6,x7,x8,x9,x10,x11,x12,x13,x14,x15,x16,x17,x18,x19,x20,x21
0.0,0.0,15.861087769724593,7.070193802420754,15.36691750831696,15.82167983731702,17.46514826415296,20.13423140021709,24.492865590534464,31.49288958117506,32.5423019715954,32.54230197159567,32.542301971595855,32.5423019715956,32.542301971595634,32.54230197159542,32.54230197159553,32.542301971595435,32.5423019715955,32.54230197159543,32.542301971595435
9.704696602783613,12.507492296285038,0.9028159131353453,15.670206280676965,15.367691923791739,15.821679837316992,17.465148264152873,20.13423140021702,24.228453234553697,31.49288958117506,32.54230197159545,32.54230197159549,32.54230197159557,32.54230197159614,32.542301971595414,32.54230197159563,32.54230197159543,32.5423019715962,32.542301971595435,32.54230197159537,32.542301971595435
0.0,0.0,0.0,0.0,1.08778012470135,7.551729640877067,8.34140625544827,9.795135396627288,12.758429913741878,15.274687815023713,15.51597717835772,15.515977178357886,15.515977178357547,15.51597717835652,15.515977178357701,15.515977178357721,15.515977178357664,15.515977178357643,15.515977178357685,15.515977178357765,15.515977178357678
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
12.028905192095195,11.975816963670868,11.887929285865178,11.750662581573977,11.50246911926537,11.78638736495013,13.06519529565385,14.931139538443148,17.495271847112356,17.35345345282111,17.081110855457087,17.081110855457148,17.081110855457098,17.081110855457393,17.081110855457204,17.081110855456743,17.081110855457094,17.08111085545709,17.0811108554571,17.081110855457045,17.08111085545709
12.028905192095197,11.975816963670884,11.887929285865173,11.750662581573948,11.502469119265317,11.786387364950116,13.027779150492819,14.931139538443041,17.495271847112374,17.35345345282111,17.081110855457087,17.081110855457272,17.081110855457087,17.0811108554571,17.081110855457087,17.08111085545708,17.081110855457094,17.08111085545709,17.08111085545709,17.08111085545709,17.08111085545709
20.07206927417574,19.980630398814597,19.813399571469255,19.572571932253368,19.137946123110964,19.615707234948815,21.636784953262122,24.782905282193383,28.56947761267851,28.155082008081393,28.46851809242849,28.46851809242839,28.468518092428607,28.468518092428685,28.468518092429086,28.46851809242849,28.468518092428454,28.468518092428873,28.46851809242852,28.468518092428408,28.468518092428486
20.072069274175742,19.98281500248814,19.81339957146929,19.57257193225334,19.137946123110964,19.615707234948786,21.621248095733534,24.47878520268111,27.908854914595494,28.06725102497221,28.468518092428475,28.468518092428482,28.468518092428326,28.46851809242873,28.468518092428447,28.46851809242883,28.46851809242848,28.468518092428717,28.46851809242847,28.46851809242845,28.468518092428486
16.053981900065576,15.968439480694714,15.84757353205356,15.65836546995763,15.310356898488806,15.69256578795904,17.309427962609703,19.61961081444167,22.23484831219094,22.4320361823441,22.77481447394276,22.77481447394281,22.77481447394307,22.774814473942804,22.77481447394279,22.77481447394307,22.774814473942783,22.774814473942776,22.77481447394278,22.774814473942826,22.77481447394279
24.05781038419036,23.951633927341756,23.776432212259465,23.50132516314796,23.004938238530713,23.686217573225072,26.13433868038959,29.937244832629013,34.990543694224726,44.39026185155824,48.81345295739313,48.81345295739322,48.81345295739311,48.81345295739342,48.813452957393125,48.81345295739286,48.813452957393004,48.81345295739317,48.813452957393146,48.813452957393146,48.81345295739315
16.038540256126936,15.969679045962899,15.851585889179661,15.668132243231327,15.336625492353853,15.777243955028638,17.42289245359305,19.90818605125745,23.32702912948318,23.521228916518663,23.711838590355196,23.711838590355285,23.711838590355274,23.711838590355587,23.711838590355267,23.711838590355327,23.711838590355292,23.711838590354848,23.71183859035524,23.711838590355246,23.711838590355242


==> ResultsV5/CopulaDependent_Independent_rho1_008_TIME.csv <==
x1,x2,x3,x4,x5,x6,x7,x8,x9,x10,x11,x12,x13,x14,x15,x16,x17,x18,x19,x20,x21
57.615999937057495,67.04399991035461,67.74600005149841,63.11699986457825,69.93700003623962,94.48000001907349,73.24899983406067,67.81699991226196,71.71900010108948,70.08100008964539,52.61199998855591,52.651000022888184,49.86800003051758,58.17899990081787,49.495999813079834,45.50699996948242,37.31400012969971,47.17400002479553,150.9099998474121,40.43300008773804,32.55299997329712


==> ResultsV5/CopulaDependent_Independent_rho1_008_p.csv <==
x1,x2,x3,x4,x5,x6,x7,x8,x9,x10,x11,x12,x13,x14,x15,x16,x17,x18,x19,x20,x21
106.4,106.4,90.53891223027541,99.32980619757925,91.03308249168305,90.57832016268299,88.93485173584705,86.26576859978292,81.90713440946554,74.90711041882494,73.8576980284046,73.85769802840434,73.85769802840414,73.8576980284044,73.85769802840437,73.85769802840458,73.85769802840449,73.85769802840457,73.85769802840451,73.85769802840457,73.85769802840457
96.69530339721639,93.89250770371497,105.49718408686466,90.72979371932304,91.03230807620827,90.57832016268301,88.93485173584713,86.26576859978299,82.17154676544631,74.90711041882494,73.85769802840456,73.85769802840451,73.85769802840443,73.85769802840386,73.8576980284046,73.85769802840437,73.85769802840457,73.8576980284038,73.85769802840457,73.85769802840463,73.85769802840457
245.0,245.0,245.0,245.0,243.91221987529866,237.44827035912294,236.65859374455172,235.2048646033727,232.24157008625812,229.72531218497627,229.48402282164227,229.4840228216421,229.48402282164244,229.4840228216435,229.4840228216423,229.48402282164227,229.48402282164233,229.48402282164236,229.48402282164233,229.48402282164224,229.48402282164233
143.6209842115109,145.87633021473158,149.2061591668238,153.77869812289205,160.31914680673856,170.7193119673241,187.05337551129114,212.2166155929526,247.0650522320303,273.09724000229335,280.5639511748136,280.56395117481424,280.56395117481435,280.5639511748145,280.56395117481406,280.5639511748137,280.5639511748133,280.56395117481463,280.5639511748134,280.5639511748136,280.56395117481344
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-1.0787113133200849e-13,0.0,0.0,0.0,0.0,0.0
96.4710948079048,96.52418303632913,96.61207071413482,96.74933741842602,96.99753088073463,96.71361263504987,95.43480470434615,93.56886046155685,91.00472815288765,91.14654654717889,91.41888914454292,91.41888914454285,91.4188891445429,91.4188891445426,91.41888914454279,91.41888914454326,91.4188891445429,91.4188891445429,91.4188891445429,91.41888914454296,91.4188891445429
96.4710948079048,96.52418303632912,96.61207071413483,96.74933741842605,96.99753088073469,96.71361263504988,95.47222084950718,93.56886046155697,91.00472815288762,91.14654654717889,91.41888914454292,91.41888914454273,91.41888914454292,91.4188891445429,91.41888914454292,91.41888914454292,91.4188891445429,91.4188891445429,91.4188891445429,91.4188891445429,91.4188891445429
259.92793072582424,260.0193696011854,260.18660042853077,260.42742806774663,260.86205387688904,260.3842927650512,258.3632150467379,255.21709471780662,251.4305223873215,251.8449179919186,251.5314819075715,251.53148190757162,251.5314819075714,251.5314819075713,251.5314819075709,251.5314819075715,251.53148190757156,251.53148190757113,251.53148190757148,251.5314819075716,251.5314819075715
259.92793072582424,260.01718499751183,260.1866004285307,260.42742806774663,260.86205387688904,260.3842927650512,258.37875190426644,255.5212147973189,252.0911450854045,251.93274897502778,251.53148190757153,251.5314819075715,251.53148190757167,251.53148190757128,251.53148190757156,251.53148190757116,251.53148190757153,251.53148190757128,251.53148190757153,251.53148190757156,251.5314819075715
193.94601809993443,194.0315605193053,194.15242646794644,194.34163453004237,194.6896431015112,194.30743421204096,192.6905720373903,190.38038918555833,187.76515168780907,187.5679638176559,187.22518552605723,187.2251855260572,187.22518552605692,187.2251855260572,187.2251855260572,187.22518552605692,187.2251855260572,187.22518552605723,187.22518552605723,187.22518552605717,187.2251855260572
192.94218961580964,193.04836607265824,193.22356778774054,193.49867483685205,193.9950617614693,193.31378242677494,190.8656613196104,187.062755167371,182.00945630577527,172.60973814844175,168.18654704260686,168.18654704260678,168.1865470426069,168.18654704260658,168.1865470426069,168.18654704260715,168.186547042607,168.18654704260683,168.18654704260686,168.18654704260686,168.18654704260683
228.96145974387306,229.0303209540371,229.14841411082034,229.33186775676867,229.66337450764615,229.22275604497136,227.57710754640695,225.09181394874255,221.67297087051682,221.47877108348135,221.2881614096448,221.28816140964472,221.28816140964472,221.2881614096444,221.28816140964474,221.28816140964466,221.28816140964472,221.28816140964514,221.28816140964477,221.28816140964474,221.28816140964477


==> ResultsV5/CopulaDependent_Independent_rho1_008_std.dat <==
0.0001 14780.697770917142
0.00015848931924611142 14220.807607005017
0.00025118864315095795 13415.148768729974
0.0003981071705534973 12351.974783795753
0.000630957344480193 10924.33603638846
0.001 8874.37418891783
0.001584893192461114 6124.499175745915
0.0025118864315095794 3227.317628469722
0.003981071705534973 1276.3858138011
0.00630957344480193 1234.1884358108473
0.01 1228.2563882924276
0.015848931924611134 1228.2563882924278
0.025118864315095794 1228.2563882924264
0.039810717055349734 1228.2563882924237
0.06309573444801933 1228.256388292427
0.1 1228.2563882924273
0.15848931924611132 1228.2563882924278
0.251188643150958 1228.2563882924271
0.3981071705534972 1228.2563882924276
0.6309573444801932 1228.2563882924276
1.0 1228.2563882924276


==> ResultsV5/CopulaDependent_Independent_rho1_008_stdm.dat <==
0.0001 24236.50711839266
0.00015848931924611142 24292.38130400107
0.00025118864315095795 24387.64256925485
0.0003981071705534973 24547.445904525615
0.000630957344480193 24860.400835415996
0.001 25219.130299002616
0.001584893192461114 25688.614917798244
0.0025118864315095794 26639.053423345333
0.003981071705534973 27847.894406964922
0.00630957344480193 28453.091437606163
0.01 28626.0467310719
0.015848931924611134 28626.04673107191
0.025118864315095794 28626.046731071903
0.039810717055349734 28626.046731071903
0.06309573444801933 28626.046731071903
0.1 28626.04673107188
0.15848931924611132 28626.04673107189
0.251188643150958 28626.04673107192
0.3981071705534972 28626.046731071885
0.6309573444801932 28626.046731071885
1.0 28626.046731071896


==> ResultsV5/CopulaDependent_Independent_rho1_008_stdp.dat <==
0.0001 34090.30563233742
0.00015848931924611142 33772.91970867108
0.00025118864315095795 33331.0750817415
0.0003981071705534973 32782.09576038945
0.000630957344480193 32143.291526341636
0.001 31135.379758281168
0.001584893192461114 29771.614368295523
0.0025118864315095794 28790.598508991814
0.003981071705534973 28698.81828283232
0.00630957344480193 29275.883728146728
0.01 29444.884323266848
0.015848931924611134 29444.884323266866
0.025118864315095794 29444.88432326685
0.039810717055349734 29444.88432326685
0.06309573444801933 29444.88432326685
0.1 29444.88432326683
0.15848931924611132 29444.884323266844
0.251188643150958 29444.88432326687
0.3981071705534972 29444.884323266833
0.6309573444801932 29444.884323266833
1.0 29444.884323266844


==> ResultsV5/CopulaDependent_Independent_rho1_01_Exp.dat <==
0.0001 28673.994272525808
0.00015848931924611142 28567.761312359435
0.00025118864315095795 28420.863855535004
0.0003981071705534973 28222.728184477823
0.000630957344480193 27963.756874113544
0.001 27720.09052516908
0.001584893192461114 27656.027062933084
0.0025118864315095794 27893.916129248555
0.003981071705534973 28450.26038095418
0.00630957344480193 28890.01938915501
0.01 29035.46552716936
0.015848931924611134 29035.46552716937
0.025118864315095794 29035.465527169385
0.039810717055349734 29035.465527169352
0.06309573444801933 29035.465527169283
0.1 29035.465527169396
0.15848931924611132 29035.46552716937
0.251188643150958 29035.465527169385
0.3981071705534972 29035.46552716936
0.6309573444801932 29035.46552716936
1.0 29035.46552716936


==> ResultsV5/CopulaDependent_Independent_rho1_01_RD.csv <==
x1,x2,x3,x4,x5,x6,x7,x8,x9,x10,x11,x12,x13,x14,x15,x16,x17,x18,x19,x20,x21
48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0
48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0
22.886116206875496,22.886116206875503,22.886116206875357,22.88611620687538,22.88611620687554,22.88611620687561,22.88611620687554,22.886116206875606,22.88611620687536,22.886116206875545,22.886116206875574,22.88611620687538,22.886116206875624,22.88611620687484,22.886116206874306,22.886116206875492,22.886116206875492,22.886116206875464,22.886116206875528,22.886116206875663,22.8861162068756
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
36.0,36.0,36.0,36.0,36.0,36.0,36.0,36.0,36.0,36.0,36.0,36.0,36.0,36.0,36.0,36.0,36.0,36.0,36.0,36.0,36.0
36.0,36.0,36.0,36.0,36.0,36.0,36.0,36.0,36.0,36.0,36.0,36.0,36.0,36.0,36.0,36.0,36.0,36.0,36.0,36.0,36.0
60.0,60.0,60.0,60.0,60.0,60.0,60.0,60.0,60.0,60.0,60.0,60.0,60.0,60.0,60.0,60.0,60.0,60.0,60.0,60.0,60.0
60.0,60.0,60.0,60.0,60.0,60.0,60.0,60.0,60.0,60.0,60.0,60.0,60.0,60.0,60.0,60.0,60.0,60.0,60.0,60.0,60.0
48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0
72.0,72.0,72.0,72.0,72.0,72.0,72.0,72.0,72.0,72.0,72.0,72.0,72.0,72.0,72.0,72.0,72.0,72.0,72.0,72.0,72.0
48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0


==> ResultsV5/CopulaDependent_Independent_rho1_01_RU.csv <==
x1,x2,x3,x4,x5,x6,x7,x8,x9,x10,x11,x12,x13,x14,x15,x16,x17,x18,x19,x20,x21
14.6600640736804,14.859371783125981,15.175253215031242,15.703075016439774,16.340888954786266,17.671516579883303,19.581355293334518,21.402413684291396,26.833811721419824,31.582528581568805,32.542301971595286,32.542301971595435,32.54230197159557,32.542301971595194,32.542301971595315,32.54230197159565,32.54230197159542,32.54230197159575,32.54230197159542,32.5423019715954,32.542301971595435
14.660064073680376,14.85937178312596,15.175253215031288,15.705542334514444,16.46163566895716,17.671516579883246,19.58135529333462,21.402413684291396,26.83381172141984,31.582528581568802,32.542301971595435,32.542301971595435,32.542301971595556,32.54230197159542,32.54230197159539,32.542301971595236,32.54230197159545,32.54230197159564,32.542301971595506,32.542301971595435,32.54230197159543
7.001904797092943,7.09744240282243,7.248859303767071,7.510556384268718,7.990866626284692,8.60106963343012,9.710535495339954,11.381582183817716,13.693084764949221,15.290255906835732,15.51597717835768,15.51597717835765,15.515977178357785,15.515977178357174,15.515977178357304,15.515977178358431,15.515977178357751,15.515977178357632,15.515977178357623,15.515977178357698,15.51597717835769
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-2.013661352084307e-12,0.0,0.0,0.0,0.0,0.0,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
11.007496407117248,11.172848893647028,11.381600846672317,11.712501031086413,12.236759035696778,13.0717742650708,14.248421215773135,15.843982475679505,17.57395001547361,17.2144255100726,17.08111085545709,17.081110855457137,17.08111085545709,17.081110855457155,17.081110855457055,17.081110855457098,17.08111085545709,17.081110855457087,17.081110855457133,17.081110855457048,17.081110855457066
11.041122955966145,11.152180248851865,11.381601715078977,11.712501031086388,12.236759035696778,13.071774265070829,14.280048580167161,15.843982475679512,17.573950015473617,17.2144255100726,17.081110855457055,17.081110855457098,17.081110855457116,17.081110855457116,17.08111085545709,17.08111085545709,17.081110855457087,17.08111085545709,17.081110855457084,17.081110855457098,17.08111085545715
18.447648044278196,18.65950707825081,18.982492227186043,19.516468635845087,20.362764210863816,21.604914457568526,23.348260103003483,26.12637329234774,28.40736818025162,28.157363057637482,28.468518092428518,28.468518092428493,28.468518092428507,28.468518092428372,28.468518092428535,28.468518092428624,28.468518092428486,28.468518092428486,28.46851809242848,28.46851809242852,28.46851809242849
18.447648044278207,18.65950707825078,18.995281018955325,19.516468635845087,20.362764210863787,21.60491445756847,23.348260103003497,26.062338439540028,28.07290843511665,28.114535306689632,28.46851809242851,28.46851809242839,28.468518092428646,28.468518092429147,28.468518092428518,28.46851809242849,28.46851809242849,28.468518092428724,28.46851809242848,28.468518092428628,28.468518092428482
14.758118435422602,14.927605662600598,15.18599378174872,15.6131749086762,16.290211368691047,17.28393156605479,18.678608082402747,20.849870751632054,22.328308381797996,22.464796490180067,22.774814473942783,22.77481447394282,22.77481447394288,22.774814473942584,22.774814473942797,22.774814473942975,22.774814473942822,22.77481447394282,22.774814473942826,22.77481447394271,22.774814473942826
22.082245911932375,22.34569778729403,22.76324087109606,23.425002062172865,24.51133343217947,26.25052460496795,28.9392132798496,31.86186465236033,36.682784287896865,45.298594803643695,48.81345295739315,48.81345295739318,48.81345295739317,48.813452957393196,48.813452957392975,48.813452957393146,48.81345295739313,48.81345295739344,48.81345295739309,48.81345295739318,48.81345295739314
14.660064073680402,14.85937178312594,15.17525321503125,15.616668041448548,16.34088895478631,17.42903235342783,19.04006477355624,21.24124310157353,23.535002784951356,23.722402701884626,23.711838590355253,23.711838590355438,23.711838590355224,23.71183859035548,23.71183859035522,23.711838590355384,23.711838590355374,23.711838590355303,23.711838590355256,23.711838590355292,23.711838590355278


==> ResultsV5/CopulaDependent_Independent_rho1_01_TIME.csv <==
x1,x2,x3,x4,x5,x6,x7,x8,x9,x10,x11,x12,x13,x14,x15,x16,x17,x18,x19,x20,x21
96.67799997329712,61.32299995422363,55.694000005722046,61.64800000190735,59.56700015068054,61.013999938964844,52.812999963760376,61.742000102996826,65.88900017738342,51.87400007247925,45.32599997520447,37.967000007629395,147.58899998664856,51.78099989891052,53.38800001144409,45.158000230789185,40.23099994659424,37.02900004386902,41.835999965667725,35.735000133514404,36.95799994468689


==> ResultsV5/CopulaDependent_Independent_rho1_01_p.csv <==
x1,x2,x3,x4,x5,x6,x7,x8,x9,x10,x11,x12,x13,x14,x15,x16,x17,x18,x19,x20,x21
91.7399359263196,91.54062821687403,91.22474678496876,90.69692498356024,90.05911104521374,88.7284834201167,86.81864470666548,84.99758631570862,79.56618827858019,74.8174714184312,73.85769802840471,73.85769802840457,73.85769802840443,73.85769802840481,73.85769802840468,73.85769802840436,73.85769802840458,73.85769802840426,73.85769802840458,73.8576980284046,73.85769802840457
91.73993592631963,91.54062821687404,91.22474678496872,90.69445766548556,89.93836433104285,88.72848342011676,86.81864470666538,84.99758631570862,79.56618827858017,74.81747141843121,73.85769802840457,73.85769802840457,73.85769802840446,73.85769802840458,73.85769802840461,73.85769802840477,73.85769802840456,73.85769802840437,73.8576980284045,73.85769802840457,73.85769802840457
237.99809520290705,237.90255759717758,237.75114069623294,237.4894436157313,237.00913337371531,236.39893036656989,235.28946450466003,233.61841781618227,231.30691523505078,229.70974409316426,229.48402282164233,229.48402282164236,229.4840228216422,229.48402282164284,229.4840228216427,229.48402282164156,229.48402282164224,229.48402282164236,229.48402282164238,229.4840228216423,229.4840228216423
160.33038295293136,162.1569106368982,165.02883554540074,169.59596421718643,176.69887763460906,187.82497489872867,204.32012835556765,225.58007087701608,255.0989864445532,274.20586258595637,280.5639511748135,280.5639511748136,280.56395117481424,280.56395117481327,280.5639511748129,280.5639511748149,280.5639511748137,280.5639511748145,280.5639511748134,280.5639511748134,280.56395117481344
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
97.49250359288276,97.32715110635297,97.11839915332769,96.78749896891358,96.26324096430322,95.4282257349292,94.25157878422687,92.65601752432049,90.92604998452639,91.2855744899274,91.4188891445429,91.41888914454286,91.4188891445429,91.41888914454285,91.41888914454294,91.4188891445429,91.4188891445429,91.41888914454292,91.41888914454287,91.41888914454296,91.41888914454293
97.45887704403385,97.34781975114814,97.11839828492103,96.78749896891361,96.26324096430322,95.42822573492917,94.21995141983284,92.65601752432049,90.92604998452639,91.2855744899274,91.41888914454294,91.4188891445429,91.41888914454289,91.41888914454289,91.4188891445429,91.4188891445429,91.41888914454292,91.4188891445429,91.41888914454292,91.4188891445429,91.41888914454285
261.5523519557218,261.34049292174916,261.01750777281393,260.48353136415494,259.6372357891362,258.3950855424315,256.6517398969965,253.87362670765225,251.5926318197484,251.8426369423625,251.53148190757148,251.5314819075715,251.5314819075715,251.53148190757162,251.53148190757148,251.5314819075714,251.5314819075715,251.5314819075715,251.53148190757153,251.53148190757148,251.5314819075715
261.5523519557218,261.3404929217492,261.0047189810447,260.48353136415494,259.6372357891362,258.3950855424315,256.6517398969965,253.93766156045996,251.92709156488334,251.88546469331038,251.5314819075715,251.53148190757162,251.53148190757136,251.53148190757085,251.53148190757148,251.5314819075715,251.5314819075715,251.53148190757128,251.53148190757153,251.53148190757136,251.5314819075715
195.2418815645774,195.0723943373994,194.81400621825128,194.3868250913238,193.70978863130895,192.71606843394522,191.32139191759725,189.15012924836793,187.671691618202,187.53520350981992,187.2251855260572,187.22518552605717,187.22518552605712,187.22518552605743,187.2251855260572,187.22518552605703,187.22518552605717,187.22518552605717,187.22518552605717,187.2251855260573,187.22518552605717
194.91775408806762,194.65430221270597,194.23675912890394,193.57499793782713,192.48866656782053,190.74947539503205,188.0607867201504,185.13813534763966,180.31721571210312,171.7014051963563,168.18654704260683,168.18654704260683,168.18654704260683,168.1865470426068,168.18654704260703,168.18654704260686,168.18654704260686,168.18654704260655,168.18654704260692,168.18654704260683,168.18654704260686
230.33993592631958,230.14062821687406,229.82474678496874,229.38333195855145,228.6591110452137,227.57096764657217,225.95993522644375,223.75875689842647,221.46499721504864,221.27759729811538,221.28816140964474,221.28816140964457,221.28816140964477,221.28816140964452,221.28816140964477,221.2881614096446,221.28816140964463,221.2881614096447,221.28816140964474,221.28816140964472,221.28816140964472


==> ResultsV5/CopulaDependent_Independent_rho1_01_std.dat <==
0.0001 10973.002183241239
0.00015848931924611142 10585.437479115679
0.00025118864315095795 9992.709979319263
0.0003981071705534973 9089.216897848355
0.000630957344480193 7786.6453438534045
0.001 6012.954039683618
0.001584893192461114 3985.7811156702064
0.0025118864315095794 2199.077944817833
0.003981071705534973 1243.40567428807
0.00630957344480193 1233.1971069775404
0.01 1228.2563882924273
0.015848931924611134 1228.2563882924271
0.025118864315095794 1228.2563882924273
0.039810717055349734 1228.256388292426
0.06309573444801933 1228.256388292426
0.1 1228.256388292427
0.15848931924611132 1228.2563882924273
0.251188643150958 1228.2563882924267
0.3981071705534972 1228.2563882924273
0.6309573444801932 1228.2563882924276
1.0 1228.2563882924273


==> ResultsV5/CopulaDependent_Independent_rho1_01_stdm.dat <==
0.0001 25016.32687811206
0.00015848931924611142 25039.28215265421
0.00025118864315095795 25089.96052909525
0.0003981071705534973 25192.98921852837
0.000630957344480193 25368.208426162408
0.001 25715.772511941206
0.001584893192461114 26327.433357709684
0.0025118864315095794 27160.89014764261
0.003981071705534973 28035.791822858155
0.00630957344480193 28478.953686829165
0.01 28626.046731071885
0.015848931924611134 28626.046731071896
0.025118864315095794 28626.04673107191
0.039810717055349734 28626.046731071878
0.06309573444801933 28626.04673107181
0.1 28626.04673107192
0.15848931924611132 28626.046731071896
0.251188643150958 28626.04673107191
0.3981071705534972 28626.046731071885
0.6309573444801932 28626.046731071885
1.0 28626.046731071885


==> ResultsV5/CopulaDependent_Independent_rho1_01_stdp.dat <==
0.0001 32331.661666939555
0.00015848931924611142 32096.24047206466
0.00025118864315095795 31751.76718197476
0.0003981071705534973 31252.467150427274
0.000630957344480193 30559.30532206468
0.001 29724.40853839695
0.001584893192461114 28984.620768156485
0.0025118864315095794 28626.9421108545
0.003981071705534973 28864.728939050205
0.00630957344480193 29301.085091480858
0.01 29444.884323266833
0.015848931924611134 29444.884323266844
0.025118864315095794 29444.88432326686
0.039810717055349734 29444.884323266826
0.06309573444801933 29444.884323266757
0.1 29444.88432326687
0.15848931924611132 29444.884323266844
0.251188643150958 29444.88432326686
0.3981071705534972 29444.884323266833
0.6309573444801932 29444.884323266833
1.0 29444.884323266833


==> ResultsV5/CopulaDependent_Independent_rho2_001_Exp.dat <==
0.01 35912.9991690169
0.015848931924611134 27832.468972391795
0.025118864315095794 27060.431019357082
0.039810717055349734 28681.10900910587
0.06309573444801933 29019.583274205856
0.1 29035.46552716936
0.15848931924611132 29035.465527169366
0.251188643150958 29035.465527169366
0.3981071705534972 29035.46552716937
0.6309573444801932 29035.46552716937
1.0 29035.465527169366


==> ResultsV5/CopulaDependent_Independent_rho2_001_RD.csv <==
x1,x2,x3,x4,x5,x6,x7,x8,x9,x10,x11
0.0,0.0,42.647806489268575,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0
0.0,0.0,0.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0
0.0,0.0,0.0,22.886116206875567,22.886116206875563,22.886116206875574,22.886116206875545,22.8861162068754,22.886116206875624,22.886116206875602,22.886116206875542
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.0,10.432609132832521,36.0,36.0,36.0,36.0,36.0,36.0,36.0,36.0,36.0
0.0,0.0,36.0,36.0,36.0,36.0,36.0,36.0,36.0,36.0,36.0
60.0,60.0,60.0,60.0,60.0,60.0,60.0,60.0,60.0,60.0,60.0
60.0,60.0,60.0,60.0,60.0,60.0,60.0,60.0,60.0,60.0,60.0
5.127213119824709,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0
0.0,72.0,72.0,72.0,72.0,72.0,72.0,72.0,72.0,72.0,72.0
0.0,0.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0


==> ResultsV5/CopulaDependent_Independent_rho2_001_RU.csv <==
x1,x2,x3,x4,x5,x6,x7,x8,x9,x10,x11
0.0,0.0,20.631019969215334,30.529863131326692,32.5423019715954,32.542301971595286,32.54230197159548,32.54230197159543,32.542301971595535,32.542301971595535,32.54230197159548
0.0,0.0,0.0,30.644953831797036,32.5423019715954,32.542301971595435,32.54230197159544,32.54230197159546,32.542301971595435,32.54230197159544,32.54230197159548
0.0,0.0,0.0,14.881529584168092,15.515977178357637,15.51597717835768,15.51597717835767,15.515977178357598,15.51597717835775,15.515977178357696,15.515977178357696
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.0,5.513875089201794,17.36598602086793,17.5760745611098,17.268739108391497,17.08111085545709,17.08111085545714,17.081110855457116,17.0811108554571,17.08111085545708,17.081110855457087
0.0,0.0,17.365986020867958,17.57607456110991,17.26873910839154,17.081110855457055,17.081110855457116,17.08111085545716,17.0811108554571,17.081110855457137,17.0811108554571
36.71387355423935,32.20770211219519,28.90754255361493,29.046818100923943,28.604155725984743,28.468518092428518,28.468518092428436,28.468518092428482,28.468518092428447,28.46851809242859,28.468518092428486
36.53692575519271,32.38301953959612,28.75806176534451,28.883524890795258,28.59724230961536,28.46851809242851,28.468518092428432,28.468518092428464,28.468518092428393,28.46851809242846,28.468518092428518
3.0651337949625166,25.730743034458254,23.0064494122756,22.373330725347007,22.877793847692285,22.774814473942783,22.774814473942914,22.774814473942815,22.774814473942918,22.774814473942747,22.77481447394279
0.0,38.07733868868888,34.778416336809045,36.860485040626116,46.49129561574186,48.81345295739315,48.81345295739313,48.813452957393054,48.813452957393054,48.81345295739313,48.81345295739306
0.0,0.0,23.185610891206004,23.446491627803866,24.544321143976333,23.711838590355253,23.711838590355207,23.711838590355203,23.71183859035524,23.711838590355246,23.711838590355207


==> ResultsV5/CopulaDependent_Independent_rho2_001_TIME.csv <==
x1,x2,x3,x4,x5,x6,x7,x8,x9,x10,x11
736.9500000476837,100.45500016212463,63.9210000038147,55.77999997138977,55.9210000038147,46.77800011634827,47.95799994468689,50.34499979019165,44.01300001144409,42.45299983024597,45.85800004005432


==> ResultsV5/CopulaDependent_Independent_rho2_001_p.csv <==
x1,x2,x3,x4,x5,x6,x7,x8,x9,x10,x11
106.4,106.4,85.76898003078468,75.87013686867331,73.8576980284046,73.85769802840471,73.85769802840453,73.85769802840457,73.85769802840447,73.85769802840447,73.85769802840453
106.4,106.4,106.4,75.75504616820297,73.8576980284046,73.85769802840457,73.85769802840457,73.85769802840454,73.85769802840457,73.85769802840457,73.85769802840453
245.0,245.0,245.0,230.1184704158319,229.48402282164236,229.48402282164233,229.48402282164233,229.4840228216424,229.48402282164224,229.4840228216423,229.4840228216423
89.87993924019705,147.4766845999426,207.56307910600378,265.3831521908105,279.8168741171445,280.5639511748135,280.5639511748135,280.5639511748135,280.56395117481367,280.5639511748136,280.5639511748136
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
108.5,102.98612491079821,91.13401397913208,90.9239254388902,91.2312608916085,91.4188891445429,91.41888914454286,91.41888914454289,91.4188891445429,91.41888914454292,91.41888914454292
108.5,108.5,91.13401397913205,90.9239254388901,91.23126089160846,91.41888914454294,91.41888914454289,91.41888914454285,91.4188891445429,91.41888914454286,91.4188891445429
243.28612644576066,247.7922978878048,251.09245744638508,250.95318189907607,251.39584427401525,251.53148190757148,251.53148190757156,251.5314819075715,251.53148190757156,251.53148190757142,251.5314819075715
243.46307424480727,247.61698046040388,251.2419382346555,251.11647510920474,251.40275769038465,251.5314819075715,251.53148190757156,251.53148190757153,251.53148190757162,251.53148190757153,251.53148190757148
206.93486620503748,184.26925696554176,186.9935505877244,187.62666927465298,187.1222061523077,187.2251855260572,187.2251855260571,187.22518552605717,187.2251855260571,187.22518552605726,187.2251855260572
217.0,178.92266131131112,182.22158366319096,180.13951495937388,170.50870438425812,168.18654704260683,168.18654704260686,168.18654704260695,168.18654704260695,168.18654704260686,168.18654704260695
245.0,245.0,221.814389108794,221.55350837219612,220.45567885602367,221.28816140964474,221.2881614096448,221.2881614096448,221.28816140964477,221.28816140964474,221.2881614096448


==> ResultsV5/CopulaDependent_Independent_rho2_001_std.dat <==
0.01 30556.4500095648
0.015848931924611134 13721.420408850285
0.025118864315095794 3569.789764201553
0.039810717055349734 1239.9654683208973
0.06309573444801933 1229.0491634777957
0.1 1228.2563882924273
0.15848931924611132 1228.2563882924273
0.251188643150958 1228.2563882924273
0.3981071705534972 1228.2563882924276
0.6309573444801932 1228.2563882924273
1.0 1228.2563882924276


==> ResultsV5/CopulaDependent_Independent_rho2_001_stdm.dat <==
0.01 25727.515832495297
0.015848931924611134 23258.6621694417
0.025118864315095794 25870.501097956563
0.039810717055349734 28267.787186332236
0.06309573444801933 28609.900219713258
0.1 28626.046731071885
0.15848931924611132 28626.046731071892
0.251188643150958 28626.046731071892
0.3981071705534972 28626.046731071896
0.6309573444801932 28626.046731071896
1.0 28626.046731071892


==> ResultsV5/CopulaDependent_Independent_rho2_001_stdp.dat <==
0.01 46098.4825055385
0.015848931924611134 32406.27577534189
0.025118864315095794 28250.3609407576
0.039810717055349734 29094.4308318795
0.06309573444801933 29429.266328698453
0.1 29444.884323266833
0.15848931924611132 29444.88432326684
0.251188643150958 29444.88432326684
0.3981071705534972 29444.884323266844
0.6309573444801932 29444.884323266844
1.0 29444.88432326684


==> ResultsV5/CopulaDependent_Independent_rho2_002_Exp.dat <==
0.0001 26588.98796515024
0.00015848931924611142 26535.22242190711
0.00025118864315095795 26452.916556392625
0.0003981071705534973 26338.59956231524
0.000630957344480193 26210.975856980815
0.001 26050.74779728043
0.001584893192461114 25892.749472170402
0.0025118864315095794 25791.770124367504
0.003981071705534973 25898.140508614408
0.00630957344480193 26442.104933076273
0.01 27484.26627387818
0.015848931924611134 28454.2578066171
0.025118864315095794 29035.465527169377
0.039810717055349734 29035.465527169377
0.06309573444801933 29035.465527169385
0.1 29035.46552716937
0.15848931924611132 29035.465527169352
0.251188643150958 29035.46552716936
0.3981071705534972 29035.465527169345
0.6309573444801932 29035.465527169366
1.0 29035.465527169377


==> ResultsV5/CopulaDependent_Independent_rho2_002_RD.csv <==
x1,x2,x3,x4,x5,x6,x7,x8,x9,x10,x11,x12,x13,x14,x15,x16,x17,x18,x19,x20,x21
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,10.96984177995041,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,22.88611620687557,22.886116206875567,22.886116206875528,22.88611620687542,22.886116206874405,22.886116206872753,22.88611620687462,22.886116206875677,22.8861162068755
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,7.949193072987632e-13,0.0,0.0,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2.3097510313542937,36.0,36.0,36.0,36.0,36.0,36.0,36.0,36.0,36.0,36.0,36.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,36.0,36.0,36.0,36.0,36.0,36.0,36.0,36.0,36.0,36.0,36.0,36.0
60.0,60.0,60.0,60.0,60.0,60.0,60.0,60.0,60.0,60.0,60.0,60.0,60.0,60.0,60.0,60.0,60.0,60.0,60.0,60.0,60.0
60.0,60.0,60.0,60.0,60.0,60.0,60.0,60.0,60.0,60.0,60.0,60.0,60.0,60.0,60.0,60.0,60.0,60.0,60.0,60.0,60.0
33.20393400026614,34.5004008916953,36.47416659614488,39.587558946065265,44.43462204579665,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0
0.0,0.0,0.0,0.0,0.0,4.136741093246427,15.890527633707498,34.418190251394314,63.82328985190387,72.0,72.0,72.0,72.0,72.0,72.0,72.0,72.0,72.0,72.0,72.0,72.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,40.13968026032493,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0


==> ResultsV5/CopulaDependent_Independent_rho2_002_RU.csv <==
x1,x2,x3,x4,x5,x6,x7,x8,x9,x10,x11,x12,x13,x14,x15,x16,x17,x18,x19,x20,x21
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,29.8627917681822,32.5423019715955,32.542301971595464,32.542301971595286,32.54230197159538,32.542301971595755,32.54230197159583,32.542301971595485,32.542301971595656,32.54230197159545
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6.8247937667617515,32.54230197159535,32.54230197159531,32.54230197159544,32.542301971596125,32.542301971595435,32.54230197159559,32.542301971595435,32.54230197159555,32.54230197159542
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,15.515977178357776,15.515977178357705,15.515977178357659,15.515977178357588,15.515977178357625,15.515977178355756,15.515977178357199,15.515977178357707,15.515977178357726
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-1.0753253851392567e-13,1.7699400036097592,24.488596849688612,22.39709382613664,17.08111085545707,17.08111085545716,17.08111085545716,17.081110855457077,17.081110855457098,17.081110855457098,17.081110855457215,17.08111085545709,17.081110855457084
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,27.586453806058692,24.48859684968864,22.397093826136654,17.081110855457137,17.08111085545711,17.08111085545721,17.08111085545684,17.081110855457084,17.081110855457162,17.081110855457073,17.081110855457098,17.08111085545717
57.875500187121276,57.76712099972039,57.62872662130354,57.70614918430692,57.035317852197544,55.91426287581308,54.50793358849429,52.25740877077353,49.403947573061295,45.867050219593466,40.69847128216636,37.32848971022773,28.46851809242845,28.468518092428535,28.46851809242848,28.468518092428486,28.468518092428337,28.468518092428596,28.468518092427644,28.46851809242849,28.46851809242864
56.852991850227,56.77947833891469,56.693829596193794,56.39674895324473,55.995787323330134,55.2418065786394,53.92619232659687,51.968445242917895,49.26518398097799,45.86705021959343,40.69847128216636,37.32848971022776,28.468518092428624,28.468518092428674,28.46851809242849,28.468518092428493,28.468518092428038,28.468518092428837,28.468518092428475,28.468518092428486,28.468518092428496
31.462383151876715,32.648579418564786,34.46433642775041,37.21016039255032,41.65594618852993,44.472636170141215,43.24122189331426,41.7486326551886,39.42110245957394,36.693640175674894,32.55877702573306,29.86279176818222,22.774814473942808,22.774814473942943,22.774814473942858,22.77481447394279,22.774814473942804,22.77481447394282,22.774814473943255,22.77481447394279,22.774814473942794
0.0,0.0,0.0,0.0,0.0,3.894463649281653,14.587359025958273,30.29358221010815,53.157896028792386,55.23812317276746,48.98832811266041,44.79418765227329,48.81345295739312,48.81345295739308,48.81345295739351,48.81345295739329,48.813452957393146,48.81345295739311,48.81345295739308,48.81345295739302,48.81345295739317
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,27.318165150597306,29.862791768182202,23.711838590355264,23.7118385903552,23.711838590355928,23.711838590355303,23.711838590355413,23.711838590355754,23.711838590355434,23.71183859035534,23.711838590355345


==> ResultsV5/CopulaDependent_Independent_rho2_002_TIME.csv <==
x1,x2,x3,x4,x5,x6,x7,x8,x9,x10,x11,x12,x13,x14,x15,x16,x17,x18,x19,x20,x21
302.7369999885559,69.13599991798401,380.8829998970032,424.1159999370575,68.70799994468689,408.7389998435974,161.239000082016,388.48800015449524,386.393000125885,56.132999897003174,60.13600015640259,57.56099987030029,43.83699989318848,42.275999784469604,44.21199989318848,42.94000005722046,44.8270001411438,43.36199998855591,40.27500009536743,46.09500002861023,40.300999879837036


==> ResultsV5/CopulaDependent_Independent_rho2_002_p.csv <==
x1,x2,x3,x4,x5,x6,x7,x8,x9,x10,x11,x12,x13,x14,x15,x16,x17,x18,x19,x20,x21
106.4,106.4,106.4,106.4,106.4,106.4,106.4,106.4,106.4,106.4,106.4,76.5372082318178,73.85769802840451,73.85769802840454,73.85769802840471,73.85769802840463,73.85769802840426,73.85769802840417,73.85769802840451,73.85769802840434,73.85769802840456
106.4,106.4,106.4,106.4,106.4,106.4,106.4,106.4,106.4,106.4,106.4,99.57520623323825,73.85769802840466,73.8576980284047,73.85769802840457,73.85769802840389,73.85769802840457,73.85769802840441,73.85769802840457,73.85769802840446,73.85769802840458
245.0,245.0,245.0,245.0,245.0,245.0,245.0,245.0,245.0,245.0,245.0,245.0,229.4840228216422,229.4840228216423,229.48402282164233,229.4840228216424,229.48402282164238,229.48402282164423,229.4840228216428,229.4840228216423,229.48402282164227
159.75488132502736,160.75918489300238,162.3508987810501,164.87706466590447,168.25105749986005,173.08717540967768,179.8267129701661,189.8320750147905,204.81213617820777,226.58626373310005,252.80341268850313,274.22252993211293,280.56395117481384,280.5639511748137,280.5639511748145,280.56395117481384,280.5639511748133,280.56395117481253,280.5639511748129,280.5639511748136,280.563951174814
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,7.949193072987632e-13,0.0,0.0,0.0
108.5,108.5,108.5,108.5,108.5,108.5,108.5,108.5,108.50000000000011,106.73005999639024,84.0114031503114,86.10290617386336,91.41888914454293,91.41888914454285,91.41888914454285,91.41888914454293,91.4188891445429,91.4188891445429,91.41888914454279,91.4188891445429,91.41888914454292
108.5,108.5,108.5,108.5,108.5,108.5,108.5,108.5,108.5,80.9135461939413,84.01140315031137,86.10290617386335,91.41888914454286,91.41888914454289,91.41888914454279,91.41888914454316,91.41888914454292,91.41888914454285,91.41888914454293,91.4188891445429,91.41888914454283
222.12449981287872,222.2328790002796,222.37127337869646,222.29385081569308,222.96468214780245,224.08573712418692,225.4920664115057,227.74259122922646,230.5960524269387,234.13294978040653,239.30152871783363,242.67151028977227,251.53148190757156,251.53148190757148,251.53148190757153,251.5314819075715,251.53148190757167,251.5314819075714,251.53148190757236,251.5314819075715,251.53148190757136
223.147008149773,223.22052166108531,223.30617040380622,223.60325104675528,224.00421267666985,224.7581934213606,226.07380767340314,228.03155475708212,230.73481601902202,234.13294978040656,239.30152871783363,242.67151028977224,251.5314819075714,251.53148190757133,251.5314819075715,251.5314819075715,251.53148190757196,251.53148190757116,251.53148190757153,251.5314819075715,251.5314819075715
178.5376168481233,177.3514205814352,175.53566357224958,172.78983960744966,168.34405381147008,165.52736382985879,166.75877810668572,168.2513673448114,170.57889754042606,173.3063598243251,177.44122297426694,180.1372082318178,187.2251855260572,187.22518552605706,187.22518552605715,187.2251855260572,187.2251855260572,187.22518552605717,187.22518552605675,187.2251855260572,187.2251855260572
217.0,217.0,217.0,217.0,217.0,213.10553635071835,202.41264097404172,186.70641778989184,163.84210397120762,161.76187682723253,168.0116718873396,172.20581234772672,168.1865470426069,168.18654704260692,168.1865470426065,168.18654704260672,168.18654704260686,168.1865470426069,168.18654704260692,168.18654704260697,168.18654704260683
245.0,245.0,245.0,245.0,245.0,245.0,245.0,245.0,245.0,245.0,217.6818348494027,215.1372082318178,221.28816140964474,221.2881614096448,221.28816140964406,221.2881614096447,221.2881614096446,221.28816140964426,221.28816140964457,221.28816140964466,221.28816140964466


==> ResultsV5/CopulaDependent_Independent_rho2_002_std.dat <==
0.0001 10770.71832822902
0.00015848931924611142 10556.968838287987
0.00025118864315095795 10223.507173427497
0.0003981071705534973 9706.13236437252
0.000630957344480193 9037.456665440974
0.001 8132.193825463934
0.001584893192461114 6977.9161231280905
0.0025118864315095794 5476.844338500715
0.003981071705534973 3700.816387380273
0.00630957344480193 1874.8632913975632
0.01 1028.5074300260571
0.015848931924611134 1120.2196208059966
0.025118864315095794 1228.2563882924273
0.039810717055349734 1228.256388292427
0.06309573444801933 1228.2563882924262
0.1 1228.2563882924273
0.15848931924611132 1228.2563882924267
0.251188643150958 1228.2563882924226
0.3981071705534972 1228.2563882924267
0.6309573444801932 1228.2563882924276
1.0 1228.256388292427


==> ResultsV5/CopulaDependent_Independent_rho2_002_stdm.dat <==
0.0001 22998.748522407233
0.00015848931924611142 23016.232809144447
0.00025118864315095795 23045.08083191679
0.0003981071705534973 23103.2221075244
0.000630957344480193 23198.490301833823
0.001 23340.016522125785
0.001584893192461114 23566.777431127706
0.0025118864315095794 23966.155344867264
0.003981071705534973 24664.535046154317
0.00630957344480193 25817.150502610417
0.01 27141.430463869496
0.015848931924611134 28080.851266348436
0.025118864315095794 28626.046731071903
0.039810717055349734 28626.046731071903
0.06309573444801933 28626.04673107191
0.1 28626.046731071896
0.15848931924611132 28626.046731071878
0.251188643150958 28626.046731071885
0.3981071705534972 28626.04673107187
0.6309573444801932 28626.046731071892
1.0 28626.046731071903


==> ResultsV5/CopulaDependent_Independent_rho2_002_stdp.dat <==
0.0001 30179.22740789325
0.00015848931924611142 30054.212034669774
0.00025118864315095795 29860.75228086846
0.0003981071705534973 29573.97701710608
0.000630957344480193 29223.461412127806
0.001 28761.479072435075
0.001584893192461114 28218.7215132131
0.0025118864315095794 27617.384903867744
0.003981071705534973 27131.7459710745
0.00630957344480193 27067.05936354213
0.01 27827.102083886864
0.015848931924611134 28827.664346885766
0.025118864315095794 29444.88432326685
0.039810717055349734 29444.88432326685
0.06309573444801933 29444.88432326686
0.1 29444.884323266844
0.15848931924611132 29444.884323266826
0.251188643150958 29444.884323266833
0.3981071705534972 29444.88432326682
0.6309573444801932 29444.88432326684
1.0 29444.88432326685


==> ResultsV5/CopulaDependent_Independent_rho2_01_Exp.dat <==
0.0001 26052.20222983939
0.00015848931924611142 26074.868907640863
0.00025118864315095795 26110.854156290323
0.0003981071705534973 26168.933215934016
0.000630957344480193 26270.342486663136
0.001 26438.773393285854
0.001584893192461114 26736.717647240715
0.0025118864315095794 27143.575872021378
0.003981071705534973 27704.11708169805
0.00630957344480193 28294.420470991718
0.01 28557.368730102506
0.015848931924611134 29030.29485262515
0.025118864315095794 29035.465527169352
0.039810717055349734 29035.46552716939
0.06309573444801933 29035.465527169377
0.1 29035.465527169396
0.15848931924611132 29031.065483349616
0.251188643150958 29030.87835352836
0.3981071705534972 29030.878353528355
0.6309573444801932 29030.878353528333
1.0 29030.878353528355


==> ResultsV5/CopulaDependent_Independent_rho2_01_RD.csv <==
x1,x2,x3,x4,x5,x6,x7,x8,x9,x10,x11,x12,x13,x14,x15,x16,x17,x18,x19,x20,x21
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4.170315011631241,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,11.318196384405722,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,19.389629961353172,22.886116206875535,22.886116206875492,22.886116206875492,22.886116206875492,22.886116206875577,22.886116206875347,22.886116206875375,22.88611620687554,22.886116206874885
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.0,8.848614427045163,10.702600905142091,13.640971453192877,0.0,0.0,36.0,19.91655667231455,36.0,36.0,36.0,36.0,36.0,36.0,36.0,36.0,36.0,36.0,36.0,36.0,36.0
7.678828042122935,0.0,0.0,0.0,18.297974931726806,25.678828042122944,1.3766918913452038,36.0,36.0,36.0,36.0,36.0,36.0,36.0,36.0,36.0,36.0,36.0,36.0,36.0,36.0
60.0,60.0,60.0,60.0,60.0,60.0,60.0,60.0,60.0,60.0,60.0,60.0,60.0,60.0,60.0,60.0,60.0,60.0,60.0,60.0,60.0
60.0,60.0,60.0,60.0,60.0,60.0,60.0,60.0,60.0,60.0,60.0,60.0,60.0,60.0,60.0,60.0,60.0,60.0,60.0,60.0,60.0
48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0
72.0,72.0,72.0,72.0,72.0,72.0,72.0,72.0,72.0,72.0,72.0,72.0,72.0,72.0,72.0,72.0,72.0,72.0,72.0,72.0,72.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,13.300262152822395,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0,48.0


==> ResultsV5/CopulaDependent_Independent_rho2_01_RU.csv <==
x1,x2,x3,x4,x5,x6,x7,x8,x9,x10,x11,x12,x13,x14,x15,x16,x17,x18,x19,x20,x21
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2.724295143173267,32.54230197159543,32.54230197159539,32.542301971595435,32.54230197159514,32.54230197159565,32.5423019715952,32.54230197159544,32.54230197159526,32.54230197159539,32.54230197159535
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,8.17940509208704,31.356424276727946,32.542301971595435,32.542301971595194,32.542301971595705,32.5423019715955,32.542301971595236,32.542301971595826,32.542301971595414,32.54230197159581,32.542301971595265,32.542301971595975
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,13.145483194163523,15.515977178357668,15.51597717835764,15.515977178357678,15.515977178358431,15.515977178357696,15.46448822883331,15.464488228833453,15.464488228833426,15.464488228833114
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.0,7.1163091897811634,8.622858131305483,11.020998098643965,0.0,0.0,29.67815244510122,16.262671851178567,28.387965303542867,25.961769065426537,23.33782670698908,20.435720752990576,17.081110855457073,17.081110855457712,17.08111085545709,17.081110855457098,17.081110855457034,17.081110855457005,17.08111085545675,17.081110855457155,17.08111085545717
6.168421772477457,0.0,0.0,0.0,14.847010585729988,20.97059740688375,1.134935328368824,29.395452049010807,28.38796530354287,26.00138284676171,23.33782670698908,20.435720752990576,17.0811108554571,17.08111085545727,17.08111085545709,17.08111085545709,17.081110855457087,17.081110855457165,17.081110855456924,17.08111085545662,17.08111085545709
48.198150071651526,48.253718693159485,48.34072506896493,48.476011271459704,48.6841105897029,48.99895907823539,49.46358740850201,48.99242008168467,47.313275505904784,42.90574866319269,38.89637784498165,28.53601465266876,28.46851809242851,28.468518092428482,28.46851809242849,28.468518092428624,29.405542208840885,29.457031158365513,29.457031158365726,29.457031158365297,29.45703115836534
48.19815007165153,48.253718693159485,48.34072506896493,48.4760112714597,48.6841105897029,48.99895907823539,49.46358740850202,48.992420081684685,47.313275505904784,42.90574866319268,38.8963778449818,28.468518092428486,28.46851809242855,28.468518092428486,28.468518092428642,28.46851809242849,28.468518092428642,28.46851809242888,28.468518092428155,28.468518092428482,28.468518092428624
38.55852005732123,38.60297495452758,38.672580055171935,38.78080901716776,38.94728847176233,39.199167262588304,39.57086992680162,39.19393606534774,37.85062040472383,34.324598930554146,30.65806082520427,22.77481447394294,22.774814473942815,22.77481447394278,22.774814473942786,22.774814473942975,22.774814473942683,22.774814473942946,22.77481447394285,22.774814473942794,22.774814473942666
57.92543303487834,57.991739862274606,58.09555954659196,58.2569887603189,58.50530166068586,58.88099218203724,59.43540633992667,58.79283353107392,56.77593060708573,52.03277506667761,46.67565341397816,40.87144150598115,48.8134529573931,48.81345295739315,48.8134529573935,48.813452957393146,48.81345295739314,48.81345295739314,48.81345295739342,48.81345295739322,48.81345295739334
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,10.292553769529466,34.68851671111841,31.11710227598544,27.247627670654325,23.71183859035527,23.71183859035523,23.711838590355388,23.711838590355384,22.77481447394293,22.774814473942786,22.774814473942786,22.77481447394279,22.774814473942904


==> ResultsV5/CopulaDependent_Independent_rho2_01_TIME.csv <==
x1,x2,x3,x4,x5,x6,x7,x8,x9,x10,x11,x12,x13,x14,x15,x16,x17,x18,x19,x20,x21
57.5220000743866,64.04999995231628,60.735000133514404,56.73799991607666,54.66799998283386,52.69500017166138,59.562000036239624,54.23900008201599,54.29299998283386,57.21399998664856,54.50399994850159,62.27900004386902,40.306999921798706,46.5460000038147,47.64800000190735,46.77900004386902,52.635000228881836,68.98499989509583,59.937000036239624,77.22399997711182,54.82599997520447


==> ResultsV5/CopulaDependent_Independent_rho2_01_p.csv <==
x1,x2,x3,x4,x5,x6,x7,x8,x9,x10,x11,x12,x13,x14,x15,x16,x17,x18,x19,x20,x21
106.4,106.4,106.4,106.4,106.4,106.4,106.4,106.4,106.4,106.4,103.67570485682674,73.85769802840457,73.85769802840461,73.85769802840457,73.85769802840487,73.85769802840436,73.8576980284048,73.85769802840457,73.85769802840474,73.85769802840461,73.85769802840466
106.4,106.4,106.4,106.4,106.4,106.4,106.4,106.4,106.4,98.22059490791297,75.04357572327206,73.85769802840457,73.85769802840481,73.8576980284043,73.85769802840451,73.85769802840477,73.85769802840417,73.8576980284046,73.8576980284042,73.85769802840474,73.85769802840403
245.0,245.0,245.0,245.0,245.0,245.0,245.0,245.0,245.0,245.0,245.0,231.85451680583648,229.48402282164233,229.48402282164236,229.48402282164233,229.48402282164156,229.4840228216423,229.53551177116668,229.53551177116654,229.53551177116657,229.53551177116688
212.6126811437823,213.78246752870461,215.63645400680173,218.57482455485263,223.23182803338636,230.61268114378237,242.31054499300467,255.1937397957829,269.8855925360367,280.5639511748135,280.5639511748129,280.56395117481384,280.5639511748131,280.5639511748146,280.56395117481395,280.5639511748149,280.5639511748134,280.56395117481395,280.5639511748137,280.56395117481304,280.56395117481406
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
108.5,101.38369081021884,99.87714186869452,97.47900190135604,108.5,108.5,78.82184755489878,92.23732814882143,80.11203469645713,82.53823093457346,85.16217329301092,88.06427924700942,91.41888914454293,91.41888914454229,91.4188891445429,91.4188891445429,91.41888914454296,91.41888914454299,91.41888914454324,91.41888914454285,91.41888914454283
102.33157822752254,108.5,108.5,108.5,93.65298941427001,87.52940259311625,107.36506467163117,79.1045479509892,80.11203469645713,82.49861715323829,85.16217329301092,88.06427924700942,91.4188891445429,91.41888914454273,91.4188891445429,91.4188891445429,91.41888914454292,91.41888914454283,91.41888914454307,91.41888914454339,91.4188891445429
231.80184992834847,231.7462813068405,231.65927493103507,231.5239887285403,231.3158894102971,231.00104092176463,230.536412591498,231.00757991831534,232.68672449409522,237.0942513368073,241.10362215501834,251.46398534733123,251.5314819075715,251.5314819075715,251.5314819075715,251.5314819075714,250.59445779115913,250.5429688416345,250.54296884163426,250.54296884163472,250.54296884163466
231.80184992834847,231.7462813068405,231.65927493103507,231.5239887285403,231.3158894102971,231.00104092176463,230.536412591498,231.00757991831532,232.68672449409522,237.0942513368073,241.1036221550182,251.5314819075715,251.53148190757145,251.5314819075715,251.53148190757136,251.5314819075715,251.53148190757136,251.5314819075711,251.53148190757184,251.5314819075715,251.5314819075714
171.44147994267877,171.39702504547242,171.32741994482808,171.21919098283223,171.05271152823767,170.8008327374117,170.4291300731984,170.80606393465226,172.14937959527617,175.67540106944585,179.34193917479573,187.22518552605706,187.22518552605717,187.22518552605723,187.2251855260572,187.22518552605703,187.22518552605732,187.22518552605706,187.22518552605715,187.2251855260572,187.22518552605734
159.07456696512168,159.0082601377254,158.90444045340803,158.7430112396811,158.49469833931414,158.11900781796277,157.56459366007334,158.2071664689261,160.22406939291426,164.9672249333224,170.32434658602185,176.12855849401885,168.1865470426069,168.18654704260683,168.1865470426065,168.18654704260686,168.18654704260686,168.18654704260686,168.18654704260658,168.18654704260678,168.18654704260666
245.0,245.0,245.0,245.0,245.0,245.0,245.0,245.0,234.70744623047054,210.3114832888816,213.88289772401455,217.7523723293457,221.28816140964472,221.28816140964477,221.2881614096446,221.2881614096446,222.22518552605706,222.2251855260572,222.2251855260572,222.2251855260572,222.2251855260571


==> ResultsV5/CopulaDependent_Independent_rho2_01_std.dat <==
0.0001 2956.2106587826233
0.00015848931924611142 2853.3685131390025
0.00025118864315095795 2693.3650850114127
0.0003981071705534973 2449.340943369245
0.000630957344480193 2090.8922234157403
0.001 1584.6061915972089
0.001584893192461114 1014.4512400725242
0.0025118864315095794 899.9278933351335
0.003981071705534973 960.4358147853152
0.00630957344480193 1046.1989537903441
0.01 1107.2681535703277
0.015848931924611134 1221.6882898212127
0.025118864315095794 1228.2563882924273
0.039810717055349734 1228.2563882924267
0.06309573444801933 1228.256388292427
0.1 1228.256388292427
0.15848931924611132 1227.8185483922637
0.251188643150958 1227.7478502854824
0.3981071705534972 1227.7478502854838
0.6309573444801932 1227.7478502854842
1.0 1227.7478502854824


==> ResultsV5/CopulaDependent_Independent_rho2_01_stdm.dat <==
0.0001 25066.798676911847
0.00015848931924611142 25123.746069927864
0.00025118864315095795 25213.06579461985
0.0003981071705534973 25352.486234810935
0.000630957344480193 25573.37841219122
0.001 25910.571329420116
0.001584893192461114 26398.56723388321
0.0025118864315095794 26843.599907576332
0.003981071705534973 27383.971810102943
0.00630957344480193 27945.687486394938
0.01 28188.279345579063
0.015848931924611134 28623.065422684744
0.025118864315095794 28626.046731071878
0.039810717055349734 28626.046731071914
0.06309573444801933 28626.046731071903
0.1 28626.04673107192
0.15848931924611132 28621.79263388553
0.251188643150958 28621.629070099865
0.3981071705534972 28621.62907009986
0.6309573444801932 28621.62907009984
1.0 28621.62907009986


==> ResultsV5/CopulaDependent_Independent_rho2_01_stdp.dat <==
0.0001 27037.605782766932
0.00015848931924611142 27025.991745353862
0.00025118864315095795 27008.642517960794
0.0003981071705534973 26985.380197057097
0.000630957344480193 26967.30656113505
0.001 26966.97545715159
0.001584893192461114 27074.868060598223
0.0025118864315095794 27443.551836466424
0.003981071705534973 28024.262353293154
0.00630957344480193 28643.153455588497
0.01 28926.458114625948
0.015848931924611134 29437.524282565555
0.025118864315095794 29444.884323266826
0.039810717055349734 29444.884323266862
0.06309573444801933 29444.88432326685
0.1 29444.88432326687
0.15848931924611132 29440.338332813702
0.251188643150958 29440.12763695685
0.3981071705534972 29440.127636956848
0.6309573444801932 29440.127636956826
1.0 29440.127636956848


==> ResultsV5/GaussianDROWithoutDependenceN30_Exp.dat <==
0.0001 26827.73482595887
0.0001778279410038923 26839.683678498688
0.00031622776601683794 26862.69375025634
0.0005623413251903491 26899.893587757095
0.001 27024.11033579025
0.0017782794100389228 27180.77419868203
0.0031622776601683794 27404.45380746184
0.005623413251903491 27652.850483062197
0.01 28050.86471459877
0.01778279410038923 28689.087907113924
0.03162277660168379 29077.474452713122
0.056234132519034905 29047.38101377336
0.1 29047.38101377336
0.17782794100389226 29047.381013773367
0.31622776601683794 29033.62941790113
0.5623413251903491 29033.62941790113
1.0 29033.62941790113


==> ResultsV5/GaussianDROWithoutDependenceN30_std.dat <==
0.0001 3319.817508287451
0.0001778279410038923 3136.843221615192
0.00031622776601683794 2824.0278131395585
0.0005623413251903491 2350.8561560640014
0.001 1907.6686073102023
0.0017782794100389228 1397.199051243954
0.0031622776601683794 1053.634187632226
0.005623413251903491 1083.8503756654466
0.01 1225.1786381358245
0.01778279410038923 1424.2614793846108
0.03162277660168379 1553.4046027246852
0.056234132519034905 1548.6176474467861
0.1 1548.6176474467857
0.17782794100389226 1548.6176474467854
0.31622776601683794 1520.7340606359994
0.5623413251903491 1520.7340606359987
1.0 1520.7340606359994


==> ResultsV5/GaussianDROWithoutDependenceN30_stdm.dat <==
0.0001 25721.128989863053
0.0001778279410038923 25794.069271293625
0.00031622776601683794 25921.351145876488
0.0005623413251903491 26116.274869069093
0.001 26388.220800020183
0.0017782794100389228 26715.04118160071
0.0031622776601683794 27053.24241158443
0.005623413251903491 27291.567024507047
0.01 27642.471835220163
0.01778279410038923 28214.33408065239
0.03162277660168379 28559.672918471562
0.056234132519034905 28531.175131291096
0.1 28531.175131291096
0.17782794100389226 28531.175131291104
0.31622776601683794 28526.7180643558
0.5623413251903491 28526.7180643558
1.0 28526.7180643558


==> ResultsV5/GaussianDROWithoutDependenceN30_stdp.dat <==
0.0001 27934.340662054685
0.0001778279410038923 27885.29808570375
0.00031622776601683794 27804.036354636195
0.0005623413251903491 27683.512306445096
0.001 27659.999871560318
0.0017782794100389228 27646.507215763348
0.0031622776601683794 27755.66520333925
0.005623413251903491 28014.133941617347
0.01 28459.257593977378
0.01778279410038923 29163.84173357546
0.03162277660168379 29595.275986954683
0.056234132519034905 29563.586896255623
0.1 29563.586896255623
0.17782794100389226 29563.58689625563
0.31622776601683794 29540.540771446464
0.5623413251903491 29540.540771446464
1.0 29540.540771446464


==> ResultsV5/IndependentDROWithoutDependenceN30_Exp.dat <==
0.0001 26052.20222983939
0.0001778279410038923 26082.36968733776
0.00031622776601683794 26136.145277129886
0.0005623413251903491 26239.446850642504
0.001 26438.77339328586
0.0017782794100389228 26841.250627740363
0.0031622776601683794 27387.872905560467
0.005623413251903491 28211.744650515804
0.01 28557.368730102513
0.01778279410038923 29035.46552716936
0.03162277660168379 29014.348075985727
0.056234132519034905 28985.32004673683
0.1 28985.320046736833
0.17782794100389226 28985.320046736833
0.31622776601683794 28982.040666806864
0.5623413251903491 28980.40955231791
1.0 28982.040666806864


==> ResultsV5/IndependentDROWithoutDependenceN30_std.dat <==
0.0001 2956.2106587826224
0.0001778279410038923 2819.671738912863
0.00031622776601683794 2583.6168525079092
0.0005623413251903491 2193.5183130761875
0.001 1584.606191597207
0.0017782794100389228 917.6225340340683
0.0031622776601683794 927.7912517543094
0.005623413251903491 1021.6655382742952
0.01 1107.2681535703273
0.01778279410038923 1228.2563882924278
0.03162277660168379 1221.5314066028693
0.056234132519034905 1217.8212937731469
0.1 1217.8212937731466
0.17782794100389226 1217.8212937731469
0.31622776601683794 1196.822474129247
0.5623413251903491 1197.678337172049
1.0 1196.8224741292472


==> ResultsV5/IndependentDROWithoutDependenceN30_stdm.dat <==
0.0001 25066.798676911847
0.0001778279410038923 25142.47910770014
0.00031622776601683794 25274.93965962725
0.0005623413251903491 25508.27407961711
0.001 25910.571329420127
0.0017782794100389228 26535.376449729007
0.0031622776601683794 27078.609154975697
0.005623413251903491 27871.18947109104
0.01 28188.27934557907
0.01778279410038923 28626.04673107188
0.03162277660168379 28607.170940451437
0.056234132519034905 28579.379615479113
0.1 28579.379615479116
0.17782794100389226 28579.379615479116
0.31622776601683794 28583.099842097115
0.5623413251903491 28581.183439927227
1.0 28583.099842097115


==> ResultsV5/IndependentDROWithoutDependenceN30_stdp.dat <==
0.0001 27037.605782766932
0.0001778279410038923 27022.26026697538
0.00031622776601683794 26997.350894632524
0.0005623413251903491 26970.619621667898
0.001 26966.975457151595
0.0017782794100389228 27147.12480575172
0.0031622776601683794 27697.136656145238
0.005623413251903491 28552.29982994057
0.01 28926.458114625955
0.01778279410038923 29444.884323266837
0.03162277660168379 29421.525211520016
0.056234132519034905 29391.260477994547
0.1 29391.26047799455
0.17782794100389226 29391.26047799455
0.31622776601683794 29380.981491516613
0.5623413251903491 29379.635664708592
1.0 29380.981491516613

